DPack: Efficiency-Oriented Privacy Budget Scheduling

Machine learning (ML) models can leak information about users, and differential privacy (DP) provides a rigorous way to bound that leakage under a given budget. This DP budget can be regarded as a new type of compute resource in workloads of multiple ML models training on user data. Once it is used, the DP budget is forever consumed. Therefore, it is crucial to allocate it most efficiently to train as many models as possible. This paper presents the scheduler for privacy that optimizes for efficiency. We formulate privacy scheduling as a new type of multidimensional knapsack problem, called privacy knapsack, which maximizes DP budget efficiency. We show that privacy knapsack is NP-hard, hence practical algorithms are necessarily approximate. We develop an approximation algorithm for privacy knapsack, DPack, and evaluate it on microbenchmarks and on a new, synthetic private-ML workload we developed from the Alibaba ML cluster trace. We show that DPack: (1) often approaches the efficiency-optimal schedule, (2) consistently schedules more tasks compared to a state-of-the-art privacy scheduling algorithm that focused on fairness (1.3-1.7x in Alibaba, 1.0-2.6x in microbenchmarks), but (3) sacrifices some level of fairness for efficiency. Therefore, using DPack, DP ML operators should be able to train more models on the same amount of user data while offering the same privacy guarantee to their users.

==> results/alibaba_workload/privekube/alibaba_cdf_delay.csv <==
success_delay,cdf,id,scheduler
0,0,0,SK
0.005005005,0,0,SK
0.01001001,0.000289184,0,SK
0.015015015,0.000289184,0,SK
0.02002002,0.000289184,0,SK
0.025025025,0.000289184,0,SK
0.03003003,0.000578369,0,SK
0.035035035,0.000578369,0,SK
0.04004004,0.000578369,0,SK
0.045045045,0.001156738,0,SK
0.05005005,0.002313476,0,SK
0.055055055,0.003181029,0,SK
0.06006006,0.003470214,0,SK
0.065065065,0.003470214,0,SK
0.07007007,0.004048583,0,SK
0.075075075,0.004048583,0,SK
0.08008008,0.004048583,0,SK
0.085085085,0.004048583,0,SK
0.09009009,0.004048583,0,SK
0.095095095,0.004337767,0,SK
0.1001001,0.004626952,0,SK
0.105105105,0.004626952,0,SK
0.11011011,0.004916136,0,SK
0.115115115,0.004916136,0,SK
0.12012012,0.004916136,0,SK
0.125125125,0.004916136,0,SK
0.13013013,0.004916136,0,SK
0.135135135,0.004916136,0,SK
0.14014014,0.004916136,0,SK
0.145145145,0.004916136,0,SK
0.15015015,0.005494505,0,SK
0.155155155,0.005494505,0,SK
0.16016016,0.007229612,0,SK
0.165165165,0.007807981,0,SK
0.17017017,0.008675535,0,SK
0.175175175,0.008964719,0,SK
0.18018018,0.008964719,0,SK
0.185185185,0.009253904,0,SK
0.19019019,0.009253904,0,SK
0.195195195,0.009543088,0,SK
0.2002002,0.009543088,0,SK
0.205205205,0.010121457,0,SK
0.21021021,0.010699826,0,SK
0.215215215,0.010699826,0,SK
0.22022022,0.011278195,0,SK
0.225225225,0.011278195,0,SK
0.23023023,0.011278195,0,SK
0.235235235,0.011856564,0,SK
0.24024024,0.012145749,0,SK
0.245245245,0.012145749,0,SK
0.25025025,0.012434933,0,SK
0.255255255,0.012724118,0,SK
0.26026026,0.013013302,0,SK
0.265265265,0.013013302,0,SK
0.27027027,0.013591671,0,SK
0.275275275,0.013591671,0,SK
0.28028028,0.014459225,0,SK
0.285285285,0.014748409,0,SK
0.29029029,0.014748409,0,SK
0.295295295,0.014748409,0,SK
0.3003003,0.015326778,0,SK
0.305305305,0.015905147,0,SK
0.31031031,0.016194332,0,SK
0.315315315,0.017061885,0,SK
0.32032032,0.017640254,0,SK
0.325325325,0.018218623,0,SK
0.33033033,0.018796992,0,SK
0.335335335,0.019086177,0,SK
0.34034034,0.019375361,0,SK
0.345345345,0.019375361,0,SK
0.35035035,0.019664546,0,SK
0.355355355,0.01995373,0,SK
0.36036036,0.020242915,0,SK
0.365365365,0.020821284,0,SK
0.37037037,0.021978022,0,SK
0.375375375,0.022267206,0,SK
0.38038038,0.022845575,0,SK
0.385385385,0.02313476,0,SK
0.39039039,0.023423944,0,SK
0.395395395,0.023713129,0,SK
0.4004004,0.024002313,0,SK
0.405405405,0.024002313,0,SK
0.41041041,0.024002313,0,SK
0.415415415,0.024002313,0,SK
0.42042042,0.024002313,0,SK
0.425425425,0.024002313,0,SK
0.43043043,0.024002313,0,SK
0.435435435,0.024002313,0,SK
0.44044044,0.024002313,0,SK
0.445445445,0.024002313,0,SK
0.45045045,0.024580682,0,SK
0.455455455,0.024869867,0,SK
0.46046046,0.024869867,0,SK
0.465465465,0.025159051,0,SK
0.47047047,0.025159051,0,SK
0.475475475,0.025159051,0,SK
0.48048048,0.025159051,0,SK
0.485485485,0.025159051,0,SK
0.49049049,0.025159051,0,SK
0.495495495,0.025159051,0,SK
0.500500501,0.02573742,0,SK
0.505505506,0.02573742,0,SK
0.510510511,0.02573742,0,SK
0.515515516,0.02573742,0,SK
0.520520521,0.02573742,0,SK
0.525525526,0.02573742,0,SK
0.530530531,0.02573742,0,SK
0.535535536,0.026026605,0,SK
0.540540541,0.026315789,0,SK
0.545545546,0.026894158,0,SK
0.550550551,0.026894158,0,SK
0.555555556,0.026894158,0,SK
0.560560561,0.026894158,0,SK
0.565565566,0.027183343,0,SK
0.570570571,0.027183343,0,SK
0.575575576,0.027472527,0,SK
0.580580581,0.027472527,0,SK
0.585585586,0.027472527,0,SK
0.590590591,0.027472527,0,SK
0.595595596,0.027472527,0,SK
0.600600601,0.027472527,0,SK
0.605605606,0.027472527,0,SK
0.610610611,0.027472527,0,SK
0.615615616,0.027472527,0,SK
0.620620621,0.027472527,0,SK
0.625625626,0.027472527,0,SK
0.630630631,0.027761712,0,SK
0.635635636,0.028340081,0,SK
0.640640641,0.028629265,0,SK
0.645645646,0.029496819,0,SK
0.650650651,0.029496819,0,SK
0.655655656,0.030653557,0,SK
0.660660661,0.030942741,0,SK
0.665665666,0.031231926,0,SK
0.670670671,0.031231926,0,SK
0.675675676,0.031231926,0,SK
0.680680681,0.031231926,0,SK
0.685685686,0.03152111,0,SK
0.690690691,0.031810295,0,SK
0.695695696,0.032099479,0,SK
0.700700701,0.032099479,0,SK
0.705705706,0.032099479,0,SK
0.710710711,0.032388664,0,SK
0.715715716,0.032388664,0,SK
0.720720721,0.032388664,0,SK
0.725725726,0.032677848,0,SK
0.730730731,0.032677848,0,SK
0.735735736,0.032677848,0,SK
0.740740741,0.032677848,0,SK
0.745745746,0.032677848,0,SK
0.750750751,0.032677848,0,SK
0.755755756,0.032677848,0,SK
0.760760761,0.032677848,0,SK
0.765765766,0.032967033,0,SK
0.770770771,0.033256217,0,SK
0.775775776,0.033256217,0,SK
0.780780781,0.033256217,0,SK
0.785785786,0.033545402,0,SK
0.790790791,0.033834586,0,SK
0.795795796,0.033834586,0,SK
0.800800801,0.033834586,0,SK
0.805805806,0.033834586,0,SK
0.810810811,0.033834586,0,SK
0.815815816,0.033834586,0,SK
0.820820821,0.033834586,0,SK
0.825825826,0.034123771,0,SK
0.830830831,0.034123771,0,SK
0.835835836,0.034123771,0,SK
0.840840841,0.034123771,0,SK
0.845845846,0.034123771,0,SK
0.850850851,0.034412955,0,SK
0.855855856,0.034412955,0,SK
0.860860861,0.034412955,0,SK
0.865865866,0.034412955,0,SK
0.870870871,0.03470214,0,SK
0.875875876,0.03470214,0,SK
0.880880881,0.034991324,0,SK
0.885885886,0.034991324,0,SK
0.890890891,0.034991324,0,SK
0.895895896,0.035569693,0,SK
0.900900901,0.035858878,0,SK
0.905905906,0.035858878,0,SK
0.910910911,0.036148062,0,SK
0.915915916,0.036148062,0,SK
0.920920921,0.036148062,0,SK
0.925925926,0.036148062,0,SK
0.930930931,0.036148062,0,SK
0.935935936,0.036148062,0,SK
0.940940941,0.036148062,0,SK
0.945945946,0.036148062,0,SK
0.950950951,0.036437247,0,SK
0.955955956,0.036437247,0,SK
0.960960961,0.036437247,0,SK
0.965965966,0.036437247,0,SK
0.970970971,0.036726431,0,SK
0.975975976,0.036726431,0,SK
0.980980981,0.037015616,0,SK
0.985985986,0.037015616,0,SK
0.990990991,0.037015616,0,SK
0.995995996,0.037015616,0,SK
1.001001001,0.037015616,0,SK
1.006006006,0.037015616,0,SK
1.011011011,0.037015616,0,SK
1.016016016,0.0373048,0,SK
1.021021021,0.037593985,0,SK
1.026026026,0.038172354,0,SK
1.031031031,0.038750723,0,SK
1.036036036,0.038750723,0,SK
1.041041041,0.038750723,0,SK
1.046046046,0.038750723,0,SK
1.051051051,0.038750723,0,SK
1.056056056,0.039039907,0,SK
1.061061061,0.039039907,0,SK
1.066066066,0.039329092,0,SK
1.071071071,0.039618276,0,SK
1.076076076,0.039618276,0,SK
1.081081081,0.039618276,0,SK
1.086086086,0.039618276,0,SK
1.091091091,0.039907461,0,SK
1.096096096,0.040196645,0,SK
1.101101101,0.04048583,0,SK
1.106106106,0.04048583,0,SK
1.111111111,0.04048583,0,SK
1.116116116,0.04048583,0,SK
1.121121121,0.040775014,0,SK
1.126126126,0.040775014,0,SK
1.131131131,0.040775014,0,SK
1.136136136,0.040775014,0,SK
1.141141141,0.040775014,0,SK
1.146146146,0.040775014,0,SK
1.151151151,0.040775014,0,SK
1.156156156,0.041353383,0,SK
1.161161161,0.041353383,0,SK
1.166166166,0.041353383,0,SK
1.171171171,0.041353383,0,SK
1.176176176,0.041353383,0,SK
1.181181181,0.041353383,0,SK
1.186186186,0.041353383,0,SK
1.191191191,0.041353383,0,SK
1.196196196,0.041353383,0,SK
1.201201201,0.041642568,0,SK
1.206206206,0.041642568,0,SK
1.211211211,0.041642568,0,SK
1.216216216,0.041931752,0,SK
1.221221221,0.041931752,0,SK
1.226226226,0.042220937,0,SK
1.231231231,0.042510121,0,SK
1.236236236,0.042510121,0,SK
1.241241241,0.042510121,0,SK
1.246246246,0.042799306,0,SK
1.251251251,0.042799306,0,SK
1.256256256,0.042799306,0,SK
1.261261261,0.04308849,0,SK
1.266266266,0.04308849,0,SK
1.271271271,0.04308849,0,SK
1.276276276,0.043377675,0,SK
1.281281281,0.043377675,0,SK
1.286286286,0.043377675,0,SK
1.291291291,0.043377675,0,SK
1.296296296,0.043377675,0,SK
1.301301301,0.043377675,0,SK
1.306306306,0.043377675,0,SK
1.311311311,0.043377675,0,SK
1.316316316,0.043666859,0,SK
1.321321321,0.043956044,0,SK
1.326326326,0.044245228,0,SK
1.331331331,0.044823597,0,SK
1.336336336,0.045401966,0,SK
1.341341341,0.045401966,0,SK
1.346346346,0.045401966,0,SK
1.351351351,0.045401966,0,SK
1.356356356,0.045980335,0,SK
1.361361361,0.04626952,0,SK
1.366366366,0.04626952,0,SK
1.371371371,0.04626952,0,SK
1.376376376,0.04626952,0,SK
1.381381381,0.046847889,0,SK
1.386386386,0.046847889,0,SK
1.391391391,0.047137073,0,SK
1.396396396,0.047137073,0,SK
1.401401401,0.047137073,0,SK
1.406406406,0.047426258,0,SK
1.411411411,0.047715442,0,SK
1.416416416,0.047715442,0,SK
1.421421421,0.047715442,0,SK
1.426426426,0.048004627,0,SK
1.431431431,0.048004627,0,SK
1.436436436,0.048004627,0,SK
1.441441441,0.048004627,0,SK
1.446446446,0.048004627,0,SK
1.451451451,0.048004627,0,SK
1.456456456,0.048293811,0,SK
1.461461461,0.048293811,0,SK
1.466466466,0.048293811,0,SK
1.471471471,0.048582996,0,SK
1.476476476,0.048582996,0,SK
1.481481481,0.04887218,0,SK
1.486486486,0.04887218,0,SK
1.491491491,0.04887218,0,SK
1.496496496,0.04887218,0,SK
1.501501502,0.049161365,0,SK
1.506506507,0.049161365,0,SK
1.511511512,0.049161365,0,SK
1.516516517,0.049161365,0,SK
1.521521522,0.049161365,0,SK
1.526526527,0.049161365,0,SK
1.531531532,0.049450549,0,SK
1.536536537,0.049739734,0,SK
1.541541542,0.050028918,0,SK
1.546546547,0.050028918,0,SK
1.551551552,0.050028918,0,SK
1.556556557,0.050318103,0,SK
1.561561562,0.050318103,0,SK
1.566566567,0.050607287,0,SK
1.571571572,0.050607287,0,SK
1.576576577,0.050607287,0,SK
1.581581582,0.050607287,0,SK
1.586586587,0.050607287,0,SK
1.591591592,0.050607287,0,SK
1.596596597,0.050607287,0,SK
1.601601602,0.050896472,0,SK
1.606606607,0.050896472,0,SK
1.611611612,0.051185656,0,SK
1.616616617,0.051185656,0,SK
1.621621622,0.051185656,0,SK
1.626626627,0.051185656,0,SK
1.631631632,0.051764025,0,SK
1.636636637,0.051764025,0,SK
1.641641642,0.052342394,0,SK
1.646646647,0.052631579,0,SK
1.651651652,0.052920763,0,SK
1.656656657,0.052920763,0,SK
1.661661662,0.052920763,0,SK
1.666666667,0.052920763,0,SK
1.671671672,0.052920763,0,SK
1.676676677,0.052920763,0,SK
1.681681682,0.053209948,0,SK
1.686686687,0.053209948,0,SK
1.691691692,0.053209948,0,SK
1.696696697,0.053209948,0,SK
1.701701702,0.053209948,0,SK
1.706706707,0.053499132,0,SK
1.711711712,0.053788317,0,SK
1.716716717,0.054077501,0,SK
1.721721722,0.054945055,0,SK
1.726726727,0.055234239,0,SK
1.731731732,0.055234239,0,SK
1.736736737,0.055523424,0,SK
1.741741742,0.055523424,0,SK
1.746746747,0.055523424,0,SK
1.751751752,0.055523424,0,SK
1.756756757,0.055523424,0,SK
1.761761762,0.055523424,0,SK
1.766766767,0.055523424,0,SK
1.771771772,0.055812608,0,SK
1.776776777,0.055812608,0,SK
1.781781782,0.056680162,0,SK
1.786786787,0.056680162,0,SK
1.791791792,0.056680162,0,SK
1.796796797,0.056680162,0,SK
1.801801802,0.056680162,0,SK
1.806806807,0.056969346,0,SK
1.811811812,0.056969346,0,SK
1.816816817,0.056969346,0,SK
1.821821822,0.056969346,0,SK
1.826826827,0.056969346,0,SK
1.831831832,0.056969346,0,SK
1.836836837,0.056969346,0,SK
1.841841842,0.056969346,0,SK
1.846846847,0.056969346,0,SK
1.851851852,0.057258531,0,SK
1.856856857,0.0578369,0,SK
1.861861862,0.058126084,0,SK
1.866866867,0.058126084,0,SK
1.871871872,0.058126084,0,SK
1.876876877,0.058126084,0,SK
1.881881882,0.058704453,0,SK
1.886886887,0.058993638,0,SK
1.891891892,0.058993638,0,SK
1.896896897,0.059282822,0,SK
1.901901902,0.059282822,0,SK
1.906906907,0.059861191,0,SK
1.911911912,0.059861191,0,SK
1.916916917,0.059861191,0,SK
1.921921922,0.059861191,0,SK
1.926926927,0.059861191,0,SK
1.931931932,0.060150376,0,SK
1.936936937,0.060150376,0,SK
1.941941942,0.060150376,0,SK
1.946946947,0.06043956,0,SK
1.951951952,0.06043956,0,SK
1.956956957,0.06043956,0,SK
1.961961962,0.06043956,0,SK
1.966966967,0.06043956,0,SK
1.971971972,0.06043956,0,SK
1.976976977,0.06043956,0,SK
1.981981982,0.06043956,0,SK
1.986986987,0.06043956,0,SK
1.991991992,0.06043956,0,SK
1.996996997,0.061017929,0,SK
2.002002002,0.061017929,0,SK
2.007007007,0.061017929,0,SK
2.012012012,0.061017929,0,SK
2.017017017,0.061307114,0,SK
2.022022022,0.061307114,0,SK
2.027027027,0.061307114,0,SK
2.032032032,0.061307114,0,SK
2.037037037,0.061307114,0,SK
2.042042042,0.061307114,0,SK
2.047047047,0.061596298,0,SK
2.052052052,0.061885483,0,SK
2.057057057,0.062174667,0,SK
2.062062062,0.062753036,0,SK
2.067067067,0.063042221,0,SK
2.072072072,0.063042221,0,SK
2.077077077,0.063331405,0,SK
2.082082082,0.064488143,0,SK
2.087087087,0.065066512,0,SK
2.092092092,0.065644881,0,SK
2.097097097,0.065644881,0,SK
2.102102102,0.065644881,0,SK
2.107107107,0.065934066,0,SK
2.112112112,0.065934066,0,SK
2.117117117,0.066801619,0,SK
2.122122122,0.066801619,0,SK
2.127127127,0.066801619,0,SK
2.132132132,0.067090804,0,SK
2.137137137,0.067090804,0,SK
2.142142142,0.067090804,0,SK
2.147147147,0.067379988,0,SK
2.152152152,0.067379988,0,SK
2.157157157,0.067669173,0,SK
2.162162162,0.067669173,0,SK
2.167167167,0.067669173,0,SK
2.172172172,0.067958357,0,SK
2.177177177,0.067958357,0,SK
2.182182182,0.068536726,0,SK
2.187187187,0.068536726,0,SK
2.192192192,0.068825911,0,SK
2.197197197,0.069115095,0,SK
2.202202202,0.069115095,0,SK
2.207207207,0.06940428,0,SK
2.212212212,0.069693464,0,SK
2.217217217,0.069693464,0,SK
2.222222222,0.069982649,0,SK
2.227227227,0.069982649,0,SK
2.232232232,0.069982649,0,SK
2.237237237,0.069982649,0,SK
2.242242242,0.069982649,0,SK
2.247247247,0.069982649,0,SK
2.252252252,0.070561018,0,SK
2.257257257,0.070561018,0,SK
2.262262262,0.070850202,0,SK
2.267267267,0.070850202,0,SK
2.272272272,0.070850202,0,SK
2.277277277,0.071139387,0,SK
2.282282282,0.071428571,0,SK
2.287287287,0.071428571,0,SK
2.292292292,0.071428571,0,SK
2.297297297,0.071428571,0,SK
2.302302302,0.071717756,0,SK
2.307307307,0.07200694,0,SK
2.312312312,0.07200694,0,SK
2.317317317,0.07200694,0,SK
2.322322322,0.07200694,0,SK
2.327327327,0.072296125,0,SK
2.332332332,0.072296125,0,SK
2.337337337,0.072585309,0,SK
2.342342342,0.072585309,0,SK
2.347347347,0.073163678,0,SK
2.352352352,0.073163678,0,SK
2.357357357,0.073452863,0,SK
2.362362362,0.073452863,0,SK
2.367367367,0.073452863,0,SK
2.372372372,0.074031232,0,SK
2.377377377,0.074320416,0,SK
2.382382382,0.074320416,0,SK
2.387387387,0.074320416,0,SK
2.392392392,0.074320416,0,SK
2.397397397,0.074320416,0,SK
2.402402402,0.074320416,0,SK
2.407407407,0.074609601,0,SK
2.412412412,0.07518797,0,SK
2.417417417,0.07518797,0,SK
2.422422422,0.07518797,0,SK
2.427427427,0.07518797,0,SK
2.432432432,0.07518797,0,SK
2.437437437,0.07518797,0,SK
2.442442442,0.07518797,0,SK
2.447447447,0.075477154,0,SK
2.452452452,0.075766339,0,SK
2.457457457,0.075766339,0,SK
2.462462462,0.075766339,0,SK
2.467467467,0.075766339,0,SK
2.472472472,0.075766339,0,SK
2.477477477,0.075766339,0,SK
2.482482482,0.075766339,0,SK
2.487487487,0.075766339,0,SK
2.492492492,0.076055523,0,SK
2.497497497,0.076055523,0,SK
2.502502503,0.076055523,0,SK
2.507507508,0.076344708,0,SK
2.512512513,0.076344708,0,SK
2.517517518,0.076344708,0,SK
2.522522523,0.076344708,0,SK
2.527527528,0.076344708,0,SK
2.532532533,0.076633892,0,SK
2.537537538,0.076923077,0,SK
2.542542543,0.076923077,0,SK
2.547547548,0.076923077,0,SK
2.552552553,0.076923077,0,SK
2.557557558,0.076923077,0,SK
2.562562563,0.077212261,0,SK
2.567567568,0.077212261,0,SK
2.572572573,0.077212261,0,SK
2.577577578,0.077212261,0,SK
2.582582583,0.077212261,0,SK
2.587587588,0.077212261,0,SK
2.592592593,0.077501446,0,SK
2.597597598,0.077501446,0,SK
2.602602603,0.077501446,0,SK
2.607607608,0.07779063,0,SK
2.612612613,0.07779063,0,SK
2.617617618,0.07779063,0,SK
2.622622623,0.078658184,0,SK
2.627627628,0.078658184,0,SK
2.632632633,0.078658184,0,SK
2.637637638,0.078658184,0,SK
2.642642643,0.078658184,0,SK
2.647647648,0.078658184,0,SK
2.652652653,0.078658184,0,SK
2.657657658,0.078658184,0,SK
2.662662663,0.078947368,0,SK
2.667667668,0.078947368,0,SK
2.672672673,0.078947368,0,SK
2.677677678,0.078947368,0,SK
2.682682683,0.078947368,0,SK
2.687687688,0.078947368,0,SK
2.692692693,0.078947368,0,SK
2.697697698,0.078947368,0,SK
2.702702703,0.079236553,0,SK
2.707707708,0.079236553,0,SK
2.712712713,0.079525737,0,SK
2.717717718,0.079525737,0,SK
2.722722723,0.079814922,0,SK
2.727727728,0.079814922,0,SK
2.732732733,0.079814922,0,SK
2.737737738,0.079814922,0,SK
2.742742743,0.080104106,0,SK
2.747747748,0.080104106,0,SK
2.752752753,0.080104106,0,SK
2.757757758,0.080104106,0,SK
2.762762763,0.080104106,0,SK
2.767767768,0.080104106,0,SK
2.772772773,0.080104106,0,SK
2.777777778,0.080393291,0,SK
2.782782783,0.080393291,0,SK
2.787787788,0.080682475,0,SK
2.792792793,0.080682475,0,SK
2.797797798,0.080682475,0,SK
2.802802803,0.080682475,0,SK
2.807807808,0.080682475,0,SK
2.812812813,0.080682475,0,SK
2.817817818,0.08097166,0,SK
2.822822823,0.08097166,0,SK
2.827827828,0.08097166,0,SK
2.832832833,0.081260844,0,SK
2.837837838,0.081260844,0,SK
2.842842843,0.081260844,0,SK
2.847847848,0.081260844,0,SK
2.852852853,0.081260844,0,SK
2.857857858,0.081260844,0,SK
2.862862863,0.081260844,0,SK
2.867867868,0.081260844,0,SK
2.872872873,0.081839213,0,SK
2.877877878,0.081839213,0,SK
2.882882883,0.082128398,0,SK
2.887887888,0.082128398,0,SK
2.892892893,0.082128398,0,SK
2.897897898,0.082128398,0,SK
2.902902903,0.082417582,0,SK
2.907907908,0.082417582,0,SK
2.912912913,0.082417582,0,SK
2.917917918,0.082706767,0,SK
2.922922923,0.082706767,0,SK
2.927927928,0.082706767,0,SK
2.932932933,0.082706767,0,SK
2.937937938,0.082706767,0,SK
2.942942943,0.082706767,0,SK
2.947947948,0.082995951,0,SK
2.952952953,0.083863505,0,SK
2.957957958,0.084152689,0,SK
2.962962963,0.084152689,0,SK
2.967967968,0.084441874,0,SK
2.972972973,0.084441874,0,SK
2.977977978,0.084441874,0,SK
2.982982983,0.084441874,0,SK
2.987987988,0.085020243,0,SK
2.992992993,0.085887796,0,SK
2.997997998,0.085887796,0,SK
3.003003003,0.087044534,0,SK
3.008008008,0.087044534,0,SK
3.013013013,0.087044534,0,SK
3.018018018,0.087333719,0,SK
3.023023023,0.087622903,0,SK
3.028028028,0.087912088,0,SK
3.033033033,0.087912088,0,SK
3.038038038,0.088201272,0,SK
3.043043043,0.088201272,0,SK
3.048048048,0.088201272,0,SK
3.053053053,0.088201272,0,SK
3.058058058,0.088201272,0,SK
3.063063063,0.088201272,0,SK
3.068068068,0.088201272,0,SK
3.073073073,0.088201272,0,SK
3.078078078,0.088201272,0,SK
3.083083083,0.088201272,0,SK
3.088088088,0.088201272,0,SK
3.093093093,0.088201272,0,SK
3.098098098,0.088201272,0,SK
3.103103103,0.088201272,0,SK
3.108108108,0.088490457,0,SK
3.113113113,0.088490457,0,SK
3.118118118,0.088779641,0,SK
3.123123123,0.088779641,0,SK
3.128128128,0.088779641,0,SK
3.133133133,0.08935801,0,SK
3.138138138,0.089936379,0,SK
3.143143143,0.089936379,0,SK
3.148148148,0.089936379,0,SK
3.153153153,0.089936379,0,SK
3.158158158,0.089936379,0,SK
3.163163163,0.089936379,0,SK
3.168168168,0.089936379,0,SK
3.173173173,0.089936379,0,SK
3.178178178,0.089936379,0,SK
3.183183183,0.089936379,0,SK
3.188188188,0.089936379,0,SK
3.193193193,0.090514748,0,SK
3.198198198,0.090514748,0,SK
3.203203203,0.090514748,0,SK
3.208208208,0.090514748,0,SK
3.213213213,0.090514748,0,SK
3.218218218,0.090514748,0,SK
3.223223223,0.090803933,0,SK
3.228228228,0.090803933,0,SK
3.233233233,0.090803933,0,SK
3.238238238,0.090803933,0,SK
3.243243243,0.090803933,0,SK
3.248248248,0.091093117,0,SK
3.253253253,0.091093117,0,SK
3.258258258,0.091382302,0,SK
3.263263263,0.091960671,0,SK
3.268268268,0.092249855,0,SK
3.273273273,0.09253904,0,SK
3.278278278,0.09253904,0,SK
3.283283283,0.09253904,0,SK
3.288288288,0.09253904,0,SK
3.293293293,0.092828224,0,SK
3.298298298,0.092828224,0,SK
3.303303303,0.092828224,0,SK
3.308308308,0.093406593,0,SK
3.313313313,0.093406593,0,SK
3.318318318,0.093406593,0,SK
3.323323323,0.093406593,0,SK
3.328328328,0.093406593,0,SK
3.333333333,0.093406593,0,SK
3.338338338,0.093695778,0,SK
3.343343343,0.093695778,0,SK
3.348348348,0.093695778,0,SK
3.353353353,0.093695778,0,SK
3.358358358,0.093984962,0,SK
3.363363363,0.094563331,0,SK
3.368368368,0.094852516,0,SK
3.373373373,0.094852516,0,SK
3.378378378,0.094852516,0,SK
3.383383383,0.0951417,0,SK
3.388388388,0.095430885,0,SK
3.393393393,0.095430885,0,SK
3.398398398,0.095430885,0,SK
3.403403403,0.095430885,0,SK
3.408408408,0.095430885,0,SK
3.413413413,0.095430885,0,SK
3.418418418,0.095430885,0,SK
3.423423423,0.095430885,0,SK
3.428428428,0.095430885,0,SK
3.433433433,0.095430885,0,SK
3.438438438,0.095430885,0,SK
3.443443443,0.095720069,0,SK
3.448448448,0.096009254,0,SK
3.453453453,0.096009254,0,SK
3.458458458,0.096298438,0,SK
3.463463463,0.096876807,0,SK
3.468468468,0.097165992,0,SK
3.473473473,0.097744361,0,SK
3.478478478,0.097744361,0,SK
3.483483483,0.097744361,0,SK
3.488488488,0.097744361,0,SK
3.493493493,0.097744361,0,SK
3.498498498,0.097744361,0,SK
3.503503504,0.097744361,0,SK
3.508508509,0.098033545,0,SK
3.513513514,0.09832273,0,SK
3.518518519,0.09832273,0,SK
3.523523524,0.09832273,0,SK
3.528528529,0.098611914,0,SK
3.533533534,0.098611914,0,SK
3.538538539,0.098901099,0,SK
3.543543544,0.099479468,0,SK
3.548548549,0.099768652,0,SK
3.553553554,0.100347021,0,SK
3.558558559,0.100347021,0,SK
3.563563564,0.100347021,0,SK
3.568568569,0.100347021,0,SK
3.573573574,0.100347021,0,SK
3.578578579,0.100347021,0,SK
3.583583584,0.10092539,0,SK
3.588588589,0.10092539,0,SK
3.593593594,0.10092539,0,SK
3.598598599,0.10092539,0,SK
3.603603604,0.101214575,0,SK
3.608608609,0.101503759,0,SK
3.613613614,0.101503759,0,SK
3.618618619,0.101503759,0,SK
3.623623624,0.101503759,0,SK
3.628628629,0.102660497,0,SK
3.633633634,0.103528051,0,SK
3.638638639,0.103528051,0,SK
3.643643644,0.103528051,0,SK
3.648648649,0.103528051,0,SK
3.653653654,0.103528051,0,SK
3.658658659,0.103528051,0,SK
3.663663664,0.103528051,0,SK
3.668668669,0.103528051,0,SK
3.673673674,0.103817235,0,SK
3.678678679,0.103817235,0,SK
3.683683684,0.10410642,0,SK
3.688688689,0.104395604,0,SK
3.693693694,0.104395604,0,SK
3.698698699,0.104395604,0,SK
3.703703704,0.104684789,0,SK
3.708708709,0.104684789,0,SK
3.713713714,0.104684789,0,SK
3.718718719,0.104684789,0,SK
3.723723724,0.105263158,0,SK
3.728728729,0.105263158,0,SK
3.733733734,0.105263158,0,SK
3.738738739,0.105552342,0,SK
3.743743744,0.105841527,0,SK
3.748748749,0.10670908,0,SK
3.753753754,0.106998265,0,SK
3.758758759,0.106998265,0,SK
3.763763764,0.107287449,0,SK
3.768768769,0.107576634,0,SK
3.773773774,0.107576634,0,SK
3.778778779,0.107576634,0,SK
3.783783784,0.107576634,0,SK
3.788788789,0.107576634,0,SK
3.793793794,0.107865818,0,SK
3.798798799,0.107865818,0,SK
3.803803804,0.108155003,0,SK
3.808808809,0.108155003,0,SK
3.813813814,0.108155003,0,SK
3.818818819,0.108155003,0,SK
3.823823824,0.108155003,0,SK
3.828828829,0.108444187,0,SK
3.833833834,0.108444187,0,SK
3.838838839,0.108444187,0,SK
3.843843844,0.108444187,0,SK
3.848848849,0.108444187,0,SK
3.853853854,0.108733372,0,SK
3.858858859,0.108733372,0,SK
3.863863864,0.108733372,0,SK
3.868868869,0.108733372,0,SK
3.873873874,0.108733372,0,SK
3.878878879,0.108733372,0,SK
3.883883884,0.108733372,0,SK
3.888888889,0.108733372,0,SK
3.893893894,0.108733372,0,SK
3.898898899,0.109022556,0,SK
3.903903904,0.109022556,0,SK
3.908908909,0.109022556,0,SK
3.913913914,0.109311741,0,SK
3.918918919,0.110179294,0,SK
3.923923924,0.110757663,0,SK
3.928928929,0.111625217,0,SK
3.933933934,0.111914401,0,SK
3.938938939,0.113360324,0,SK
3.943943944,0.115095431,0,SK
3.948948949,0.116830538,0,SK
3.953953954,0.116830538,0,SK
3.958958959,0.117119722,0,SK
3.963963964,0.117119722,0,SK
3.968968969,0.117119722,0,SK
3.973973974,0.117119722,0,SK
3.978978979,0.117408907,0,SK
3.983983984,0.117408907,0,SK
3.988988989,0.117698091,0,SK
3.993993994,0.117987276,0,SK
3.998998999,0.118565645,0,SK
4.004004004,0.118565645,0,SK
4.009009009,0.118854829,0,SK
4.014014014,0.119144014,0,SK
4.019019019,0.119144014,0,SK
4.024024024,0.119433198,0,SK
4.029029029,0.119433198,0,SK
4.034034034,0.119722383,0,SK
4.039039039,0.120300752,0,SK
4.044044044,0.120300752,0,SK
4.049049049,0.120589936,0,SK
4.054054054,0.121168305,0,SK
4.059059059,0.12145749,0,SK
4.064064064,0.121746674,0,SK
4.069069069,0.121746674,0,SK
4.074074074,0.122035859,0,SK
4.079079079,0.122035859,0,SK
4.084084084,0.122035859,0,SK
4.089089089,0.122035859,0,SK
4.094094094,0.122035859,0,SK
4.099099099,0.122035859,0,SK
4.104104104,0.122035859,0,SK
4.109109109,0.122325043,0,SK
4.114114114,0.122325043,0,SK
4.119119119,0.122903412,0,SK
4.124124124,0.122903412,0,SK
4.129129129,0.122903412,0,SK
4.134134134,0.122903412,0,SK
4.139139139,0.122903412,0,SK
4.144144144,0.122903412,0,SK
4.149149149,0.122903412,0,SK
4.154154154,0.122903412,0,SK
4.159159159,0.122903412,0,SK
4.164164164,0.122903412,0,SK
4.169169169,0.122903412,0,SK
4.174174174,0.123192597,0,SK
4.179179179,0.123770966,0,SK
4.184184184,0.123770966,0,SK
4.189189189,0.123770966,0,SK
4.194194194,0.123770966,0,SK
4.199199199,0.123770966,0,SK
4.204204204,0.124349335,0,SK
4.209209209,0.124638519,0,SK
4.214214214,0.124638519,0,SK
4.219219219,0.124638519,0,SK
4.224224224,0.125216888,0,SK
4.229229229,0.125795257,0,SK
4.234234234,0.125795257,0,SK
4.239239239,0.126084442,0,SK
4.244244244,0.126373626,0,SK
4.249249249,0.126662811,0,SK
4.254254254,0.126662811,0,SK
4.259259259,0.126662811,0,SK
4.264264264,0.126662811,0,SK
4.269269269,0.126662811,0,SK
4.274274274,0.126951995,0,SK
4.279279279,0.12724118,0,SK
4.284284284,0.12724118,0,SK
4.289289289,0.12724118,0,SK
4.294294294,0.127819549,0,SK
4.299299299,0.127819549,0,SK
4.304304304,0.128108733,0,SK
4.309309309,0.128108733,0,SK
4.314314314,0.128108733,0,SK
4.319319319,0.128108733,0,SK
4.324324324,0.128108733,0,SK
4.329329329,0.128687102,0,SK
4.334334334,0.128687102,0,SK
4.339339339,0.129265471,0,SK
4.344344344,0.129265471,0,SK
4.349349349,0.129265471,0,SK
4.354354354,0.129265471,0,SK
4.359359359,0.129265471,0,SK
4.364364364,0.129554656,0,SK
4.369369369,0.129554656,0,SK
4.374374374,0.129554656,0,SK
4.379379379,0.129554656,0,SK
4.384384384,0.129554656,0,SK
4.389389389,0.129554656,0,SK
4.394394394,0.129554656,0,SK
4.399399399,0.129554656,0,SK
4.404404404,0.130133025,0,SK
4.409409409,0.131289763,0,SK
4.414414414,0.132157316,0,SK
4.419419419,0.132446501,0,SK
4.424424424,0.132735685,0,SK
4.429429429,0.133314054,0,SK
4.434434434,0.133314054,0,SK
4.439439439,0.133314054,0,SK
4.444444444,0.133314054,0,SK
4.449449449,0.133603239,0,SK
4.454454454,0.134181608,0,SK
4.459459459,0.134181608,0,SK
4.464464464,0.134181608,0,SK
4.469469469,0.134181608,0,SK
4.474474474,0.134181608,0,SK
4.479479479,0.134470792,0,SK
4.484484484,0.135049161,0,SK
4.489489489,0.135049161,0,SK
4.494494494,0.135049161,0,SK
4.499499499,0.135049161,0,SK
4.504504505,0.135338346,0,SK
4.50950951,0.135338346,0,SK
4.514514515,0.135338346,0,SK
4.51951952,0.135338346,0,SK
4.524524525,0.135338346,0,SK
4.52952953,0.135338346,0,SK
4.534534535,0.135338346,0,SK
4.53953954,0.135338346,0,SK
4.544544545,0.135338346,0,SK
4.54954955,0.135338346,0,SK
4.554554555,0.135338346,0,SK
4.55955956,0.135338346,0,SK
4.564564565,0.135338346,0,SK
4.56956957,0.135338346,0,SK
4.574574575,0.135338346,0,SK
4.57957958,0.135338346,0,SK
4.584584585,0.13562753,0,SK
4.58958959,0.135916715,0,SK
4.594594595,0.136205899,0,SK
4.5995996,0.136205899,0,SK
4.604604605,0.136205899,0,SK
4.60960961,0.136205899,0,SK
4.614614615,0.136495084,0,SK
4.61961962,0.137073453,0,SK
4.624624625,0.137073453,0,SK
4.62962963,0.137073453,0,SK
4.634634635,0.137362637,0,SK
4.63963964,0.137362637,0,SK
4.644644645,0.137362637,0,SK
4.64964965,0.137362637,0,SK
4.654654655,0.137362637,0,SK
4.65965966,0.137362637,0,SK
4.664664665,0.137362637,0,SK
4.66966967,0.137362637,0,SK
4.674674675,0.137941006,0,SK
4.67967968,0.137941006,0,SK
4.684684685,0.138230191,0,SK
4.68968969,0.138230191,0,SK
4.694694695,0.13880856,0,SK
4.6996997,0.139097744,0,SK
4.704704705,0.139097744,0,SK
4.70970971,0.139097744,0,SK
4.714714715,0.139097744,0,SK
4.71971972,0.139097744,0,SK
4.724724725,0.139097744,0,SK
4.72972973,0.139097744,0,SK
4.734734735,0.139097744,0,SK
4.73973974,0.139097744,0,SK
4.744744745,0.139097744,0,SK
4.74974975,0.139676113,0,SK
4.754754755,0.140254482,0,SK
4.75975976,0.140254482,0,SK
4.764764765,0.142278774,0,SK
4.76976977,0.142857143,0,SK
4.774774775,0.142857143,0,SK
4.77977978,0.143146327,0,SK
4.784784785,0.143146327,0,SK
4.78978979,0.143435512,0,SK
4.794794795,0.144013881,0,SK
4.7997998,0.144303065,0,SK
4.804804805,0.144303065,0,SK
4.80980981,0.144303065,0,SK
4.814814815,0.144303065,0,SK
4.81981982,0.144303065,0,SK
4.824824825,0.144881434,0,SK
4.82982983,0.145459803,0,SK
4.834834835,0.145748988,0,SK
4.83983984,0.145748988,0,SK
4.844844845,0.146327357,0,SK
4.84984985,0.146616541,0,SK
4.854854855,0.146616541,0,SK
4.85985986,0.146616541,0,SK
4.864864865,0.14719491,0,SK
4.86986987,0.147484095,0,SK
4.874874875,0.147773279,0,SK
4.87987988,0.148062464,0,SK
4.884884885,0.148351648,0,SK
4.88988989,0.148351648,0,SK
4.894894895,0.148640833,0,SK
4.8998999,0.148640833,0,SK
4.904904905,0.148930017,0,SK
4.90990991,0.149219202,0,SK
4.914914915,0.15037594,0,SK
4.91991992,0.151243493,0,SK
4.924924925,0.151821862,0,SK
4.92992993,0.152111047,0,SK
4.934934935,0.152400231,0,SK
4.93993994,0.152689416,0,SK
4.944944945,0.1529786,0,SK
4.94994995,0.153267785,0,SK
4.954954955,0.153846154,0,SK
4.95995996,0.153846154,0,SK
4.964964965,0.154424523,0,SK
4.96996997,0.154424523,0,SK
4.974974975,0.154713707,0,SK
4.97997998,0.154713707,0,SK
4.984984985,0.154713707,0,SK
4.98998999,0.155002892,0,SK
4.994994995,1,0,SK
4.994994995,1,0,SK
0,0,2,DPF
0.005005005,0,2,DPF
0.01001001,0.000280348,2,DPF
0.015015015,0.000280348,2,DPF
0.02002002,0.000280348,2,DPF
0.025025025,0.000280348,2,DPF
0.03003003,0.000280348,2,DPF
0.035035035,0.000280348,2,DPF
0.04004004,0.000560695,2,DPF
0.045045045,0.000841043,2,DPF
0.05005005,0.001682086,2,DPF
0.055055055,0.001962433,2,DPF
0.06006006,0.002242781,2,DPF
0.065065065,0.002242781,2,DPF
0.07007007,0.003083824,2,DPF
0.075075075,0.003083824,2,DPF
0.08008008,0.003364172,2,DPF
0.085085085,0.003644519,2,DPF
0.09009009,0.003644519,2,DPF
0.095095095,0.003644519,2,DPF
0.1001001,0.003644519,2,DPF
0.105105105,0.004205214,2,DPF
0.11011011,0.004205214,2,DPF
0.115115115,0.004485562,2,DPF
0.12012012,0.004485562,2,DPF
0.125125125,0.004485562,2,DPF
0.13013013,0.004485562,2,DPF
0.135135135,0.005046257,2,DPF
0.14014014,0.005326605,2,DPF
0.145145145,0.005326605,2,DPF
0.15015015,0.005606953,2,DPF
0.155155155,0.005606953,2,DPF
0.16016016,0.005606953,2,DPF
0.165165165,0.0058873,2,DPF
0.17017017,0.0058873,2,DPF
0.175175175,0.006447996,2,DPF
0.18018018,0.007849734,2,DPF
0.185185185,0.008130081,2,DPF
0.19019019,0.008410429,2,DPF
0.195195195,0.008410429,2,DPF
0.2002002,0.008410429,2,DPF
0.205205205,0.008410429,2,DPF
0.21021021,0.008690777,2,DPF
0.215215215,0.008971124,2,DPF
0.22022022,0.009251472,2,DPF
0.225225225,0.009812167,2,DPF
0.23023023,0.009812167,2,DPF
0.235235235,0.010372862,2,DPF
0.24024024,0.010933558,2,DPF
0.245245245,0.011213905,2,DPF
0.25025025,0.012054948,2,DPF
0.255255255,0.012054948,2,DPF
0.26026026,0.012054948,2,DPF
0.265265265,0.012615643,2,DPF
0.27027027,0.013176339,2,DPF
0.275275275,0.013456686,2,DPF
0.28028028,0.014578077,2,DPF
0.285285285,0.014858424,2,DPF
0.29029029,0.01541912,2,DPF
0.295295295,0.016260163,2,DPF
0.3003003,0.016260163,2,DPF
0.305305305,0.01654051,2,DPF
0.31031031,0.016820858,2,DPF
0.315315315,0.017101205,2,DPF
0.32032032,0.017101205,2,DPF
0.325325325,0.017381553,2,DPF
0.33033033,0.018783291,2,DPF
0.335335335,0.019063639,2,DPF
0.34034034,0.019904682,2,DPF
0.345345345,0.019904682,2,DPF
0.35035035,0.020185029,2,DPF
0.355355355,0.020185029,2,DPF
0.36036036,0.020465377,2,DPF
0.365365365,0.021026072,2,DPF
0.37037037,0.022147463,2,DPF
0.375375375,0.023268853,2,DPF
0.38038038,0.023549201,2,DPF
0.385385385,0.024109896,2,DPF
0.39039039,0.024670592,2,DPF
0.395395395,0.024670592,2,DPF
0.4004004,0.024950939,2,DPF
0.405405405,0.025511634,2,DPF
0.41041041,0.025511634,2,DPF
0.415415415,0.025511634,2,DPF
0.42042042,0.025511634,2,DPF
0.425425425,0.025511634,2,DPF
0.43043043,0.025511634,2,DPF
0.435435435,0.025791982,2,DPF
0.44044044,0.025791982,2,DPF
0.445445445,0.02607233,2,DPF
0.45045045,0.02607233,2,DPF
0.455455455,0.02607233,2,DPF
0.46046046,0.02607233,2,DPF
0.465465465,0.026633025,2,DPF
0.47047047,0.026633025,2,DPF
0.475475475,0.026633025,2,DPF
0.48048048,0.026633025,2,DPF
0.485485485,0.026633025,2,DPF
0.49049049,0.026633025,2,DPF
0.495495495,0.026913373,2,DPF
0.500500501,0.026913373,2,DPF
0.505505506,0.027474068,2,DPF
0.510510511,0.027474068,2,DPF
0.515515516,0.027474068,2,DPF
0.520520521,0.027474068,2,DPF
0.525525526,0.027474068,2,DPF
0.530530531,0.027474068,2,DPF
0.535535536,0.027474068,2,DPF
0.540540541,0.027474068,2,DPF
0.545545546,0.028034763,2,DPF
0.550550551,0.028034763,2,DPF
0.555555556,0.028034763,2,DPF
0.560560561,0.028034763,2,DPF
0.565565566,0.028034763,2,DPF
0.570570571,0.028034763,2,DPF
0.575575576,0.028034763,2,DPF
0.580580581,0.028034763,2,DPF
0.585585586,0.028315111,2,DPF
0.590590591,0.028315111,2,DPF
0.595595596,0.028315111,2,DPF
0.600600601,0.028875806,2,DPF
0.605605606,0.029156154,2,DPF
0.610610611,0.029156154,2,DPF
0.615615616,0.029436501,2,DPF
0.620620621,0.030557892,2,DPF
0.625625626,0.031118587,2,DPF
0.630630631,0.031118587,2,DPF
0.635635636,0.031398935,2,DPF
0.640640641,0.03195963,2,DPF
0.645645646,0.032239978,2,DPF
0.650650651,0.032520325,2,DPF
0.655655656,0.032520325,2,DPF
0.660660661,0.032800673,2,DPF
0.665665666,0.033361368,2,DPF
0.670670671,0.033922063,2,DPF
0.675675676,0.033922063,2,DPF
0.680680681,0.034202411,2,DPF
0.685685686,0.034482759,2,DPF
0.690690691,0.034763106,2,DPF
0.695695696,0.035043454,2,DPF
0.700700701,0.035323802,2,DPF
0.705705706,0.035323802,2,DPF
0.710710711,0.035323802,2,DPF
0.715715716,0.035604149,2,DPF
0.720720721,0.035604149,2,DPF
0.725725726,0.035884497,2,DPF
0.730730731,0.036164844,2,DPF
0.735735736,0.036164844,2,DPF
0.740740741,0.036164844,2,DPF
0.745745746,0.036445192,2,DPF
0.750750751,0.03672554,2,DPF
0.755755756,0.03672554,2,DPF
0.760760761,0.03672554,2,DPF
0.765765766,0.03672554,2,DPF
0.770770771,0.03672554,2,DPF
0.775775776,0.037005887,2,DPF
0.780780781,0.03784693,2,DPF
0.785785786,0.038127278,2,DPF
0.790790791,0.038127278,2,DPF
0.795795796,0.038127278,2,DPF
0.800800801,0.038127278,2,DPF
0.805805806,0.038407625,2,DPF
0.810810811,0.038407625,2,DPF
0.815815816,0.038407625,2,DPF
0.820820821,0.038407625,2,DPF
0.825825826,0.038687973,2,DPF
0.830830831,0.038968321,2,DPF
0.835835836,0.039248668,2,DPF
0.840840841,0.039529016,2,DPF
0.845845846,0.039529016,2,DPF
0.850850851,0.039529016,2,DPF
0.855855856,0.039809364,2,DPF
0.860860861,0.039809364,2,DPF
0.865865866,0.039809364,2,DPF
0.870870871,0.039809364,2,DPF
0.875875876,0.039809364,2,DPF
0.880880881,0.040089711,2,DPF
0.885885886,0.040370059,2,DPF
0.890890891,0.040650407,2,DPF
0.895895896,0.040650407,2,DPF
0.900900901,0.040930754,2,DPF
0.905905906,0.041211102,2,DPF
0.910910911,0.041211102,2,DPF
0.915915916,0.041211102,2,DPF
0.920920921,0.041211102,2,DPF
0.925925926,0.041211102,2,DPF
0.930930931,0.041211102,2,DPF
0.935935936,0.041211102,2,DPF
0.940940941,0.041211102,2,DPF
0.945945946,0.041491449,2,DPF
0.950950951,0.041491449,2,DPF
0.955955956,0.041491449,2,DPF
0.960960961,0.041491449,2,DPF
0.965965966,0.041491449,2,DPF
0.970970971,0.041491449,2,DPF
0.975975976,0.042332492,2,DPF
0.980980981,0.04261284,2,DPF
0.985985986,0.04261284,2,DPF
0.990990991,0.042893188,2,DPF
0.995995996,0.042893188,2,DPF
1.001001001,0.042893188,2,DPF
1.006006006,0.043453883,2,DPF
1.011011011,0.04373423,2,DPF
1.016016016,0.044014578,2,DPF
1.021021021,0.044014578,2,DPF
1.026026026,0.044014578,2,DPF
1.031031031,0.044014578,2,DPF
1.036036036,0.044294926,2,DPF
1.041041041,0.044575273,2,DPF
1.046046046,0.044575273,2,DPF
1.051051051,0.044575273,2,DPF
1.056056056,0.044575273,2,DPF
1.061061061,0.044575273,2,DPF
1.066066066,0.044575273,2,DPF
1.071071071,0.044855621,2,DPF
1.076076076,0.044855621,2,DPF
1.081081081,0.044855621,2,DPF
1.086086086,0.045416316,2,DPF
1.091091091,0.045416316,2,DPF
1.096096096,0.045416316,2,DPF
1.101101101,0.045416316,2,DPF
1.106106106,0.045416316,2,DPF
1.111111111,0.045416316,2,DPF
1.116116116,0.045416316,2,DPF
1.121121121,0.045416316,2,DPF
1.126126126,0.045696664,2,DPF
1.131131131,0.045696664,2,DPF
1.136136136,0.045696664,2,DPF
1.141141141,0.045696664,2,DPF
1.146146146,0.045977011,2,DPF
1.151151151,0.045977011,2,DPF
1.156156156,0.045977011,2,DPF
1.161161161,0.045977011,2,DPF
1.166166166,0.045977011,2,DPF
1.171171171,0.046257359,2,DPF
1.176176176,0.046257359,2,DPF
1.181181181,0.046257359,2,DPF
1.186186186,0.046257359,2,DPF
1.191191191,0.046257359,2,DPF
1.196196196,0.046257359,2,DPF
1.201201201,0.046537707,2,DPF
1.206206206,0.046537707,2,DPF
1.211211211,0.046818054,2,DPF
1.216216216,0.046818054,2,DPF
1.221221221,0.046818054,2,DPF
1.226226226,0.046818054,2,DPF
1.231231231,0.04737875,2,DPF
1.236236236,0.04737875,2,DPF
1.241241241,0.04737875,2,DPF
1.246246246,0.04737875,2,DPF
1.251251251,0.04737875,2,DPF
1.256256256,0.04737875,2,DPF
1.261261261,0.04737875,2,DPF
1.266266266,0.047659097,2,DPF
1.271271271,0.047659097,2,DPF
1.276276276,0.047659097,2,DPF
1.281281281,0.047659097,2,DPF
1.286286286,0.047659097,2,DPF
1.291291291,0.048219793,2,DPF
1.296296296,0.048219793,2,DPF
1.301301301,0.048219793,2,DPF
1.306306306,0.048219793,2,DPF
1.311311311,0.048219793,2,DPF
1.316316316,0.048219793,2,DPF
1.321321321,0.048219793,2,DPF
1.326326326,0.048219793,2,DPF
1.331331331,0.04850014,2,DPF
1.336336336,0.048780488,2,DPF
1.341341341,0.048780488,2,DPF
1.346346346,0.049341183,2,DPF
1.351351351,0.049341183,2,DPF
1.356356356,0.049621531,2,DPF
1.361361361,0.049901878,2,DPF
1.366366366,0.049901878,2,DPF
1.371371371,0.050182226,2,DPF
1.376376376,0.050182226,2,DPF
1.381381381,0.050182226,2,DPF
1.386386386,0.050182226,2,DPF
1.391391391,0.050182226,2,DPF
1.396396396,0.050182226,2,DPF
1.401401401,0.050182226,2,DPF
1.406406406,0.050182226,2,DPF
1.411411411,0.050462574,2,DPF
1.416416416,0.050462574,2,DPF
1.421421421,0.050462574,2,DPF
1.426426426,0.050462574,2,DPF
1.431431431,0.050462574,2,DPF
1.436436436,0.050462574,2,DPF
1.441441441,0.050462574,2,DPF
1.446446446,0.050462574,2,DPF
1.451451451,0.050462574,2,DPF
1.456456456,0.050462574,2,DPF
1.461461461,0.050742921,2,DPF
1.466466466,0.050742921,2,DPF
1.471471471,0.051023269,2,DPF
1.476476476,0.051023269,2,DPF
1.481481481,0.051023269,2,DPF
1.486486486,0.051023269,2,DPF
1.491491491,0.051303616,2,DPF
1.496496496,0.051583964,2,DPF
1.501501502,0.051583964,2,DPF
1.506506507,0.051583964,2,DPF
1.511511512,0.051583964,2,DPF
1.516516517,0.051583964,2,DPF
1.521521522,0.051864312,2,DPF
1.526526527,0.051864312,2,DPF
1.531531532,0.051864312,2,DPF
1.536536537,0.052144659,2,DPF
1.541541542,0.052144659,2,DPF
1.546546547,0.052425007,2,DPF
1.551551552,0.052425007,2,DPF
1.556556557,0.052425007,2,DPF
1.561561562,0.052425007,2,DPF
1.566566567,0.052425007,2,DPF
1.571571572,0.052425007,2,DPF
1.576576577,0.052425007,2,DPF
1.581581582,0.052425007,2,DPF
1.586586587,0.052425007,2,DPF
1.591591592,0.052705355,2,DPF
1.596596597,0.052705355,2,DPF
1.601601602,0.052705355,2,DPF
1.606606607,0.052705355,2,DPF
1.611611612,0.052705355,2,DPF
1.616616617,0.052705355,2,DPF
1.621621622,0.05326605,2,DPF
1.626626627,0.05326605,2,DPF
1.631631632,0.053546398,2,DPF
1.636636637,0.054107093,2,DPF
1.641641642,0.054107093,2,DPF
1.646646647,0.054107093,2,DPF
1.651651652,0.054107093,2,DPF
1.656656657,0.054107093,2,DPF
1.661661662,0.054107093,2,DPF
1.666666667,0.054107093,2,DPF
1.671671672,0.05438744,2,DPF
1.676676677,0.054667788,2,DPF
1.681681682,0.054667788,2,DPF
1.686686687,0.054667788,2,DPF
1.691691692,0.054667788,2,DPF
1.696696697,0.054667788,2,DPF
1.701701702,0.054667788,2,DPF
1.706706707,0.054667788,2,DPF
1.711711712,0.055228483,2,DPF
1.716716717,0.055508831,2,DPF
1.721721722,0.056349874,2,DPF
1.726726727,0.056349874,2,DPF
1.731731732,0.056349874,2,DPF
1.736736737,0.056349874,2,DPF
1.741741742,0.056349874,2,DPF
1.746746747,0.056349874,2,DPF
1.751751752,0.056349874,2,DPF
1.756756757,0.056349874,2,DPF
1.761761762,0.056349874,2,DPF
1.766766767,0.056910569,2,DPF
1.771771772,0.056910569,2,DPF
1.776776777,0.056910569,2,DPF
1.781781782,0.05803196,2,DPF
1.786786787,0.058312307,2,DPF
1.791791792,0.058312307,2,DPF
1.796796797,0.058312307,2,DPF
1.801801802,0.058312307,2,DPF
1.806806807,0.058312307,2,DPF
1.811811812,0.058312307,2,DPF
1.816816817,0.058592655,2,DPF
1.821821822,0.058592655,2,DPF
1.826826827,0.058592655,2,DPF
1.831831832,0.058592655,2,DPF
1.836836837,0.058873003,2,DPF
1.841841842,0.058873003,2,DPF
1.846846847,0.058873003,2,DPF
1.851851852,0.058873003,2,DPF
1.856856857,0.058873003,2,DPF
1.861861862,0.059433698,2,DPF
1.866866867,0.059714045,2,DPF
1.871871872,0.059714045,2,DPF
1.876876877,0.059714045,2,DPF
1.881881882,0.059714045,2,DPF
1.886886887,0.059714045,2,DPF
1.891891892,0.059714045,2,DPF
1.896896897,0.060274741,2,DPF
1.901901902,0.060274741,2,DPF
1.906906907,0.060274741,2,DPF
1.911911912,0.060274741,2,DPF
1.916916917,0.060274741,2,DPF
1.921921922,0.060274741,2,DPF
1.926926927,0.060274741,2,DPF
1.931931932,0.060555088,2,DPF
1.936936937,0.060555088,2,DPF
1.941941942,0.060555088,2,DPF
1.946946947,0.060555088,2,DPF
1.951951952,0.060555088,2,DPF
1.956956957,0.060555088,2,DPF
1.961961962,0.060835436,2,DPF
1.966966967,0.060835436,2,DPF
1.971971972,0.060835436,2,DPF
1.976976977,0.060835436,2,DPF
1.981981982,0.061115784,2,DPF
1.986986987,0.061115784,2,DPF
1.991991992,0.061115784,2,DPF
1.996996997,0.061115784,2,DPF
2.002002002,0.061115784,2,DPF
2.007007007,0.061396131,2,DPF
2.012012012,0.061396131,2,DPF
2.017017017,0.061396131,2,DPF
2.022022022,0.061396131,2,DPF
2.027027027,0.061396131,2,DPF
2.032032032,0.061396131,2,DPF
2.037037037,0.061396131,2,DPF
2.042042042,0.061396131,2,DPF
2.047047047,0.061676479,2,DPF
2.052052052,0.061956826,2,DPF
2.057057057,0.062517522,2,DPF
2.062062062,0.062517522,2,DPF
2.067067067,0.063078217,2,DPF
2.072072072,0.063638912,2,DPF
2.077077077,0.06391926,2,DPF
2.082082082,0.06391926,2,DPF
2.087087087,0.064199608,2,DPF
2.092092092,0.06504065,2,DPF
2.097097097,0.065881693,2,DPF
2.102102102,0.066442389,2,DPF
2.107107107,0.066442389,2,DPF
2.112112112,0.066722736,2,DPF
2.117117117,0.066722736,2,DPF
2.122122122,0.066722736,2,DPF
2.127127127,0.067003084,2,DPF
2.132132132,0.067003084,2,DPF
2.137137137,0.067003084,2,DPF
2.142142142,0.067283431,2,DPF
2.147147147,0.067283431,2,DPF
2.152152152,0.067283431,2,DPF
2.157157157,0.067283431,2,DPF
2.162162162,0.067283431,2,DPF
2.167167167,0.067283431,2,DPF
2.172172172,0.067283431,2,DPF
2.177177177,0.067283431,2,DPF
2.182182182,0.067283431,2,DPF
2.187187187,0.067283431,2,DPF
2.192192192,0.067283431,2,DPF
2.197197197,0.067563779,2,DPF
2.202202202,0.067563779,2,DPF
2.207207207,0.067563779,2,DPF
2.212212212,0.067563779,2,DPF
2.217217217,0.067563779,2,DPF
2.222222222,0.067844127,2,DPF
2.227227227,0.067844127,2,DPF
2.232232232,0.067844127,2,DPF
2.237237237,0.067844127,2,DPF
2.242242242,0.067844127,2,DPF
2.247247247,0.068124474,2,DPF
2.252252252,0.068404822,2,DPF
2.257257257,0.068404822,2,DPF
2.262262262,0.068404822,2,DPF
2.267267267,0.068404822,2,DPF
2.272272272,0.068404822,2,DPF
2.277277277,0.068965517,2,DPF
2.282282282,0.068965517,2,DPF
2.287287287,0.069526213,2,DPF
2.292292292,0.069526213,2,DPF
2.297297297,0.069526213,2,DPF
2.302302302,0.070086908,2,DPF
2.307307307,0.070086908,2,DPF
2.312312312,0.070086908,2,DPF
2.317317317,0.070086908,2,DPF
2.322322322,0.070647603,2,DPF
2.327327327,0.071208298,2,DPF
2.332332332,0.071208298,2,DPF
2.337337337,0.071488646,2,DPF
2.342342342,0.071488646,2,DPF
2.347347347,0.072049341,2,DPF
2.352352352,0.072049341,2,DPF
2.357357357,0.072049341,2,DPF
2.362362362,0.072049341,2,DPF
2.367367367,0.072049341,2,DPF
2.372372372,0.072049341,2,DPF
2.377377377,0.072329689,2,DPF
2.382382382,0.072329689,2,DPF
2.387387387,0.072610036,2,DPF
2.392392392,0.072610036,2,DPF
2.397397397,0.072610036,2,DPF
2.402402402,0.072610036,2,DPF
2.407407407,0.072890384,2,DPF
2.412412412,0.073170732,2,DPF
2.417417417,0.073170732,2,DPF
2.422422422,0.073451079,2,DPF
2.427427427,0.073451079,2,DPF
2.432432432,0.073451079,2,DPF
2.437437437,0.073451079,2,DPF
2.442442442,0.073451079,2,DPF
2.447447447,0.073451079,2,DPF
2.452452452,0.073451079,2,DPF
2.457457457,0.073731427,2,DPF
2.462462462,0.073731427,2,DPF
2.467467467,0.073731427,2,DPF
2.472472472,0.073731427,2,DPF
2.477477477,0.073731427,2,DPF
2.482482482,0.074011775,2,DPF
2.487487487,0.074292122,2,DPF
2.492492492,0.074292122,2,DPF
2.497497497,0.07457247,2,DPF
2.502502503,0.07457247,2,DPF
2.507507508,0.074852817,2,DPF
2.512512513,0.074852817,2,DPF
2.517517518,0.074852817,2,DPF
2.522522523,0.075133165,2,DPF
2.527527528,0.075133165,2,DPF
2.532532533,0.075133165,2,DPF
2.537537538,0.075133165,2,DPF
2.542542543,0.075133165,2,DPF
2.547547548,0.075133165,2,DPF
2.552552553,0.075413513,2,DPF
2.557557558,0.075413513,2,DPF
2.562562563,0.07569386,2,DPF
2.567567568,0.07569386,2,DPF
2.572572573,0.07569386,2,DPF
2.577577578,0.07569386,2,DPF
2.582582583,0.07569386,2,DPF
2.587587588,0.07569386,2,DPF
2.592592593,0.075974208,2,DPF
2.597597598,0.075974208,2,DPF
2.602602603,0.075974208,2,DPF
2.607607608,0.076254556,2,DPF
2.612612613,0.076254556,2,DPF
2.617617618,0.076254556,2,DPF
2.622622623,0.076254556,2,DPF
2.627627628,0.076254556,2,DPF
2.632632633,0.076254556,2,DPF
2.637637638,0.076815251,2,DPF
2.642642643,0.076815251,2,DPF
2.647647648,0.076815251,2,DPF
2.652652653,0.076815251,2,DPF
2.657657658,0.076815251,2,DPF
2.662662663,0.076815251,2,DPF
2.667667668,0.076815251,2,DPF
2.672672673,0.077095599,2,DPF
2.677677678,0.077095599,2,DPF
2.682682683,0.077095599,2,DPF
2.687687688,0.077095599,2,DPF
2.692692693,0.077095599,2,DPF
2.697697698,0.077095599,2,DPF
2.702702703,0.077095599,2,DPF
2.707707708,0.077095599,2,DPF
2.712712713,0.077095599,2,DPF
2.717717718,0.077095599,2,DPF
2.722722723,0.077095599,2,DPF
2.727727728,0.077375946,2,DPF
2.732732733,0.077375946,2,DPF
2.737737738,0.077375946,2,DPF
2.742742743,0.077375946,2,DPF
2.747747748,0.077375946,2,DPF
2.752752753,0.077375946,2,DPF
2.757757758,0.077375946,2,DPF
2.762762763,0.077656294,2,DPF
2.767767768,0.077656294,2,DPF
2.772772773,0.077656294,2,DPF
2.777777778,0.077656294,2,DPF
2.782782783,0.077656294,2,DPF
2.787787788,0.077656294,2,DPF
2.792792793,0.077656294,2,DPF
2.797797798,0.077656294,2,DPF
2.802802803,0.077936641,2,DPF
2.807807808,0.077936641,2,DPF
2.812812813,0.077936641,2,DPF
2.817817818,0.077936641,2,DPF
2.822822823,0.078216989,2,DPF
2.827827828,0.078216989,2,DPF
2.832832833,0.078497337,2,DPF
2.837837838,0.078497337,2,DPF
2.842842843,0.078497337,2,DPF
2.847847848,0.078497337,2,DPF
2.852852853,0.078497337,2,DPF
2.857857858,0.078497337,2,DPF
2.862862863,0.078497337,2,DPF
2.867867868,0.078497337,2,DPF
2.872872873,0.078497337,2,DPF
2.877877878,0.078497337,2,DPF
2.882882883,0.078497337,2,DPF
2.887887888,0.078497337,2,DPF
2.892892893,0.078777684,2,DPF
2.897897898,0.078777684,2,DPF
2.902902903,0.078777684,2,DPF
2.907907908,0.078777684,2,DPF
2.912912913,0.079058032,2,DPF
2.917917918,0.079058032,2,DPF
2.922922923,0.079058032,2,DPF
2.927927928,0.079058032,2,DPF
2.932932933,0.079058032,2,DPF
2.937937938,0.07933838,2,DPF
2.942942943,0.07933838,2,DPF
2.947947948,0.07933838,2,DPF
2.952952953,0.079618727,2,DPF
2.957957958,0.079618727,2,DPF
2.962962963,0.079899075,2,DPF
2.967967968,0.080740118,2,DPF
2.972972973,0.081020465,2,DPF
2.977977978,0.081020465,2,DPF
2.982982983,0.081861508,2,DPF
2.987987988,0.081861508,2,DPF
2.992992993,0.082422204,2,DPF
2.997997998,0.082422204,2,DPF
3.003003003,0.082422204,2,DPF
3.008008008,0.082422204,2,DPF
3.013013013,0.082702551,2,DPF
3.018018018,0.082702551,2,DPF
3.023023023,0.082702551,2,DPF
3.028028028,0.082702551,2,DPF
3.033033033,0.082702551,2,DPF
3.038038038,0.082982899,2,DPF
3.043043043,0.082982899,2,DPF
3.048048048,0.082982899,2,DPF
3.053053053,0.082982899,2,DPF
3.058058058,0.082982899,2,DPF
3.063063063,0.082982899,2,DPF
3.068068068,0.082982899,2,DPF
3.073073073,0.082982899,2,DPF
3.078078078,0.082982899,2,DPF
3.083083083,0.082982899,2,DPF
3.088088088,0.082982899,2,DPF
3.093093093,0.082982899,2,DPF
3.098098098,0.082982899,2,DPF
3.103103103,0.082982899,2,DPF
3.108108108,0.082982899,2,DPF
3.113113113,0.082982899,2,DPF
3.118118118,0.082982899,2,DPF
3.123123123,0.082982899,2,DPF
3.128128128,0.082982899,2,DPF
3.133133133,0.082982899,2,DPF
3.138138138,0.082982899,2,DPF
3.143143143,0.083263246,2,DPF
3.148148148,0.083543594,2,DPF
3.153153153,0.083543594,2,DPF
3.158158158,0.083543594,2,DPF
3.163163163,0.083543594,2,DPF
3.168168168,0.083543594,2,DPF
3.173173173,0.083823942,2,DPF
3.178178178,0.083823942,2,DPF
3.183183183,0.083823942,2,DPF
3.188188188,0.084104289,2,DPF
3.193193193,0.084384637,2,DPF
3.198198198,0.084384637,2,DPF
3.203203203,0.084384637,2,DPF
3.208208208,0.084384637,2,DPF
3.213213213,0.084664985,2,DPF
3.218218218,0.084664985,2,DPF
3.223223223,0.084664985,2,DPF
3.228228228,0.084664985,2,DPF
3.233233233,0.084664985,2,DPF
3.238238238,0.084664985,2,DPF
3.243243243,0.084664985,2,DPF
3.248248248,0.084664985,2,DPF
3.253253253,0.084664985,2,DPF
3.258258258,0.084664985,2,DPF
3.263263263,0.084664985,2,DPF
3.268268268,0.084945332,2,DPF
3.273273273,0.08522568,2,DPF
3.278278278,0.085506027,2,DPF
3.283283283,0.085506027,2,DPF
3.288288288,0.085506027,2,DPF
3.293293293,0.085506027,2,DPF
3.298298298,0.085506027,2,DPF
3.303303303,0.085506027,2,DPF
3.308308308,0.085506027,2,DPF
3.313313313,0.085506027,2,DPF
3.318318318,0.085506027,2,DPF
3.323323323,0.085506027,2,DPF
3.328328328,0.085506027,2,DPF
3.333333333,0.086066723,2,DPF
3.338338338,0.086066723,2,DPF
3.343343343,0.086066723,2,DPF
3.348348348,0.086066723,2,DPF
3.353353353,0.08634707,2,DPF
3.358358358,0.08634707,2,DPF
3.363363363,0.08634707,2,DPF
3.368368368,0.086627418,2,DPF
3.373373373,0.086627418,2,DPF
3.378378378,0.086627418,2,DPF
3.383383383,0.086627418,2,DPF
3.388388388,0.086627418,2,DPF
3.393393393,0.086627418,2,DPF
3.398398398,0.086627418,2,DPF
3.403403403,0.086627418,2,DPF
3.408408408,0.086627418,2,DPF
3.413413413,0.086627418,2,DPF
3.418418418,0.086907766,2,DPF
3.423423423,0.086907766,2,DPF
3.428428428,0.086907766,2,DPF
3.433433433,0.086907766,2,DPF
3.438438438,0.087188113,2,DPF
3.443443443,0.087188113,2,DPF
3.448448448,0.087188113,2,DPF
3.453453453,0.087188113,2,DPF
3.458458458,0.087188113,2,DPF
3.463463463,0.087468461,2,DPF
3.468468468,0.087468461,2,DPF
3.473473473,0.087468461,2,DPF
3.478478478,0.087468461,2,DPF
3.483483483,0.087468461,2,DPF
3.488488488,0.087748809,2,DPF
3.493493493,0.087748809,2,DPF
3.498498498,0.087748809,2,DPF
3.503503504,0.087748809,2,DPF
3.508508509,0.087748809,2,DPF
3.513513514,0.088029156,2,DPF
3.518518519,0.088309504,2,DPF
3.523523524,0.088309504,2,DPF
3.528528529,0.088589851,2,DPF
3.533533534,0.088589851,2,DPF
3.538538539,0.089150547,2,DPF
3.543543544,0.089150547,2,DPF
3.548548549,0.089150547,2,DPF
3.553553554,0.089150547,2,DPF
3.558558559,0.089150547,2,DPF
3.563563564,0.089150547,2,DPF
3.568568569,0.089150547,2,DPF
3.573573574,0.089150547,2,DPF
3.578578579,0.089150547,2,DPF
3.583583584,0.089150547,2,DPF
3.588588589,0.089150547,2,DPF
3.593593594,0.089150547,2,DPF
3.598598599,0.089150547,2,DPF
3.603603604,0.089150547,2,DPF
3.608608609,0.089430894,2,DPF
3.613613614,0.089430894,2,DPF
3.618618619,0.089711242,2,DPF
3.623623624,0.089711242,2,DPF
3.628628629,0.08999159,2,DPF
3.633633634,0.090271937,2,DPF
3.638638639,0.090271937,2,DPF
3.643643644,0.090271937,2,DPF
3.648648649,0.090271937,2,DPF
3.653653654,0.090271937,2,DPF
3.658658659,0.090271937,2,DPF
3.663663664,0.090271937,2,DPF
3.668668669,0.090271937,2,DPF
3.673673674,0.090271937,2,DPF
3.678678679,0.090271937,2,DPF
3.683683684,0.090552285,2,DPF
3.688688689,0.090552285,2,DPF
3.693693694,0.090552285,2,DPF
3.698698699,0.090552285,2,DPF
3.703703704,0.090552285,2,DPF
3.708708709,0.090552285,2,DPF
3.713713714,0.090832632,2,DPF
3.718718719,0.090832632,2,DPF
3.723723724,0.09111298,2,DPF
3.728728729,0.09111298,2,DPF
3.733733734,0.09111298,2,DPF
3.738738739,0.091393328,2,DPF
3.743743744,0.091393328,2,DPF
3.748748749,0.091393328,2,DPF
3.753753754,0.091954023,2,DPF
3.758758759,0.091954023,2,DPF
3.763763764,0.092234371,2,DPF
3.768768769,0.092234371,2,DPF
3.773773774,0.092234371,2,DPF
3.778778779,0.092234371,2,DPF
3.783783784,0.092514718,2,DPF
3.788788789,0.092514718,2,DPF
3.793793794,0.092514718,2,DPF
3.798798799,0.092514718,2,DPF
3.803803804,0.092795066,2,DPF
3.808808809,0.093355761,2,DPF
3.813813814,0.093355761,2,DPF
3.818818819,0.093355761,2,DPF
3.823823824,0.093355761,2,DPF
3.828828829,0.093355761,2,DPF
3.833833834,0.093355761,2,DPF
3.838838839,0.093355761,2,DPF
3.843843844,0.093355761,2,DPF
3.848848849,0.093355761,2,DPF
3.853853854,0.093636109,2,DPF
3.858858859,0.093916456,2,DPF
3.863863864,0.093916456,2,DPF
3.868868869,0.094196804,2,DPF
3.873873874,0.094196804,2,DPF
3.878878879,0.094196804,2,DPF
3.883883884,0.094196804,2,DPF
3.888888889,0.094477152,2,DPF
3.893893894,0.094477152,2,DPF
3.898898899,0.095598542,2,DPF
3.903903904,0.09587889,2,DPF
3.908908909,0.09587889,2,DPF
3.913913914,0.096159237,2,DPF
3.918918919,0.096159237,2,DPF
3.923923924,0.09700028,2,DPF
3.928928929,0.097560976,2,DPF
3.933933934,0.098402019,2,DPF
3.938938939,0.098682366,2,DPF
3.943943944,0.099243061,2,DPF
3.948948949,0.100364452,2,DPF
3.953953954,0.100925147,2,DPF
3.958958959,0.101205495,2,DPF
3.963963964,0.101485842,2,DPF
3.968968969,0.101485842,2,DPF
3.973973974,0.10176619,2,DPF
3.978978979,0.102046538,2,DPF
3.983983984,0.102607233,2,DPF
3.988988989,0.102887581,2,DPF
3.993993994,0.103167928,2,DPF
3.998998999,0.103728623,2,DPF
4.004004004,0.103728623,2,DPF
4.009009009,0.104008971,2,DPF
4.014014014,0.104008971,2,DPF
4.019019019,0.104008971,2,DPF
4.024024024,0.104008971,2,DPF
4.029029029,0.104289319,2,DPF
4.034034034,0.104289319,2,DPF
4.039039039,0.104569666,2,DPF
4.044044044,0.104569666,2,DPF
4.049049049,0.104850014,2,DPF
4.054054054,0.105410709,2,DPF
4.059059059,0.105691057,2,DPF
4.064064064,0.105691057,2,DPF
4.069069069,0.105971405,2,DPF
4.074074074,0.105971405,2,DPF
4.079079079,0.105971405,2,DPF
4.084084084,0.106251752,2,DPF
4.089089089,0.106251752,2,DPF
4.094094094,0.1065321,2,DPF
4.099099099,0.106812447,2,DPF
4.104104104,0.106812447,2,DPF
4.109109109,0.106812447,2,DPF
4.114114114,0.106812447,2,DPF
4.119119119,0.106812447,2,DPF
4.124124124,0.107092795,2,DPF
4.129129129,0.107092795,2,DPF
4.134134134,0.107092795,2,DPF
4.139139139,0.107092795,2,DPF
4.144144144,0.107092795,2,DPF
4.149149149,0.107373143,2,DPF
4.154154154,0.107373143,2,DPF
4.159159159,0.107933838,2,DPF
4.164164164,0.108214186,2,DPF
4.169169169,0.108214186,2,DPF
4.174174174,0.108494533,2,DPF
4.179179179,0.108494533,2,DPF
4.184184184,0.108774881,2,DPF
4.189189189,0.109055228,2,DPF
4.194194194,0.109055228,2,DPF
4.199199199,0.109055228,2,DPF
4.204204204,0.109335576,2,DPF
4.209209209,0.109335576,2,DPF
4.214214214,0.109335576,2,DPF
4.219219219,0.109335576,2,DPF
4.224224224,0.109615924,2,DPF
4.229229229,0.109896271,2,DPF
4.234234234,0.110176619,2,DPF
4.239239239,0.110176619,2,DPF
4.244244244,0.110176619,2,DPF
4.249249249,0.110176619,2,DPF
4.254254254,0.110176619,2,DPF
4.259259259,0.110456967,2,DPF
4.264264264,0.110456967,2,DPF
4.269269269,0.110456967,2,DPF
4.274274274,0.110737314,2,DPF
4.279279279,0.111017662,2,DPF
4.284284284,0.111017662,2,DPF
4.289289289,0.111017662,2,DPF
4.294294294,0.111017662,2,DPF
4.299299299,0.111017662,2,DPF
4.304304304,0.111017662,2,DPF
4.309309309,0.11129801,2,DPF
4.314314314,0.11129801,2,DPF
4.319319319,0.111578357,2,DPF
4.324324324,0.111578357,2,DPF
4.329329329,0.111578357,2,DPF
4.334334334,0.111578357,2,DPF
4.339339339,0.111578357,2,DPF
4.344344344,0.111578357,2,DPF
4.349349349,0.111578357,2,DPF
4.354354354,0.111858705,2,DPF
4.359359359,0.111858705,2,DPF
4.364364364,0.111858705,2,DPF
4.369369369,0.112139052,2,DPF
4.374374374,0.1124194,2,DPF
4.379379379,0.112699748,2,DPF
4.384384384,0.112980095,2,DPF
4.389389389,0.114101486,2,DPF
4.394394394,0.114101486,2,DPF
4.399399399,0.114101486,2,DPF
4.404404404,0.114101486,2,DPF
4.409409409,0.114942529,2,DPF
4.414414414,0.114942529,2,DPF
4.419419419,0.115222876,2,DPF
4.424424424,0.115222876,2,DPF
4.429429429,0.115222876,2,DPF
4.434434434,0.115222876,2,DPF
4.439439439,0.115503224,2,DPF
4.444444444,0.115503224,2,DPF
4.449449449,0.115503224,2,DPF
4.454454454,0.115503224,2,DPF
4.459459459,0.115503224,2,DPF
4.464464464,0.115783572,2,DPF
4.469469469,0.115783572,2,DPF
4.474474474,0.115783572,2,DPF
4.479479479,0.116904962,2,DPF
4.484484484,0.117465657,2,DPF
4.489489489,0.117465657,2,DPF
4.494494494,0.117465657,2,DPF
4.499499499,0.117465657,2,DPF
4.504504505,0.117746005,2,DPF
4.50950951,0.117746005,2,DPF
4.514514515,0.117746005,2,DPF
4.51951952,0.117746005,2,DPF
4.524524525,0.117746005,2,DPF
4.52952953,0.117746005,2,DPF
4.534534535,0.117746005,2,DPF
4.53953954,0.117746005,2,DPF
4.544544545,0.117746005,2,DPF
4.54954955,0.117746005,2,DPF
4.554554555,0.117746005,2,DPF
4.55955956,0.117746005,2,DPF
4.564564565,0.117746005,2,DPF
4.56956957,0.118026353,2,DPF
4.574574575,0.118026353,2,DPF
4.57957958,0.1183067,2,DPF
4.584584585,0.1183067,2,DPF
4.58958959,0.1183067,2,DPF
4.594594595,0.1183067,2,DPF
4.5995996,0.118867396,2,DPF
4.604604605,0.119428091,2,DPF
4.60960961,0.119428091,2,DPF
4.614614615,0.119428091,2,DPF
4.61961962,0.119428091,2,DPF
4.624624625,0.119708438,2,DPF
4.62962963,0.119708438,2,DPF
4.634634635,0.119708438,2,DPF
4.63963964,0.119988786,2,DPF
4.644644645,0.119988786,2,DPF
4.64964965,0.119988786,2,DPF
4.654654655,0.120269134,2,DPF
4.65965966,0.120269134,2,DPF
4.664664665,0.120269134,2,DPF
4.66966967,0.120269134,2,DPF
4.674674675,0.120269134,2,DPF
4.67967968,0.120269134,2,DPF
4.684684685,0.120269134,2,DPF
4.68968969,0.120269134,2,DPF
4.694694695,0.120549481,2,DPF
4.6996997,0.120549481,2,DPF
4.704704705,0.120549481,2,DPF
4.70970971,0.120549481,2,DPF
4.714714715,0.120549481,2,DPF
4.71971972,0.120549481,2,DPF
4.724724725,0.120549481,2,DPF
4.72972973,0.120549481,2,DPF
4.734734735,0.120549481,2,DPF
4.73973974,0.121390524,2,DPF
4.744744745,0.121390524,2,DPF
4.74974975,0.122231567,2,DPF
4.754754755,0.122231567,2,DPF
4.75975976,0.122231567,2,DPF
4.764764765,0.122511915,2,DPF
4.76976977,0.122792262,2,DPF
4.774774775,0.122792262,2,DPF
4.77977978,0.123352958,2,DPF
4.784784785,0.123352958,2,DPF
4.78978979,0.123352958,2,DPF
4.794794795,0.123352958,2,DPF
4.7997998,0.123633305,2,DPF
4.804804805,0.123633305,2,DPF
4.80980981,0.124474348,2,DPF
4.814814815,0.124754696,2,DPF
4.81981982,0.125876086,2,DPF
4.824824825,0.126717129,2,DPF
4.82982983,0.126997477,2,DPF
4.834834835,0.127277825,2,DPF
4.83983984,0.127558172,2,DPF
4.844844845,0.128399215,2,DPF
4.84984985,0.128679563,2,DPF
4.854854855,0.128679563,2,DPF
4.85985986,0.128679563,2,DPF
4.864864865,0.128679563,2,DPF
4.86986987,0.128679563,2,DPF
4.874874875,0.128679563,2,DPF
4.87987988,0.129800953,2,DPF
4.884884885,0.130361648,2,DPF
4.88988989,0.130361648,2,DPF
4.894894895,0.131202691,2,DPF
4.8998999,0.131483039,2,DPF
4.904904905,0.132324082,2,DPF
4.90990991,0.132324082,2,DPF
4.914914915,0.132324082,2,DPF
4.91991992,0.132604429,2,DPF
4.924924925,0.132604429,2,DPF
4.92992993,0.132604429,2,DPF
4.934934935,0.132604429,2,DPF
4.93993994,0.132604429,2,DPF
4.944944945,0.132884777,2,DPF
4.94994995,0.132884777,2,DPF
4.954954955,0.132884777,2,DPF
4.95995996,0.133165125,2,DPF
4.964964965,0.133165125,2,DPF
4.96996997,0.133445472,2,DPF
4.974974975,0.133445472,2,DPF
4.97997998,0.133445472,2,DPF
4.984984985,0.133445472,2,DPF
4.98998999,0.133445472,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF
4.994994995,1,2,DPF


==> results/alibaba_workload/privekube/alibaba_increasing_tasks.csv <==
total_tasks,runtime,id,scheduler,n_allocated_tasks,runtime_metrics_eval
1046,11.55339169,1,KS,412,7.457815
2094,45.29175627,1,KS,738,32.336947
3140,77.77115699,1,KS,941,57.031928
4190,88.76135782,1,KS,1066,64.798496
1046,8.693561551,0,DPF,394,1.924354
2094,36.69053853,0,DPF,702,9.645102
3140,63.54349261,0,DPF,858,17.264599
4190,72.61430612,0,DPF,880,20.354127


==> results/alibaba_workload/privekube/alibaba_tasks_runtime_actual.csv <==
total_tasks,runtime,id,scheduler,n_allocated_tasks,runtime_metrics_eval
1046,11.55339169,1,KS,412,7.457815
2094,45.29175627,1,KS,738,32.336947
3140,77.77115699,1,KS,941,57.031928
4190,88.76135782,1,KS,1066,64.798496
1046,8.693561551,0,DPF,394,1.924354
2094,36.69053853,0,DPF,702,9.645102
3140,63.54349261,0,DPF,858,17.264599
4190,72.61430612,0,DPF,880,20.354127


==> results/alibaba_workload/simulator/alibaba_increasing_blocks.csv <==
online_blocks,n_allocated_tasks,id,dpack_vs_dpf,scheduler_metric,total_tasks,max_blocks,data_lifetime,T
30,3267,0,71.16620752984389,DominantShares,60000,130,30,10
60,6884,0,48.69262056943637,DominantShares,60000,160,30,10
90,9352,0,44.129597946963216,DominantShares,60000,190,30,10
120,11542,0,38.979379656905216,DominantShares,60000,220,30,10
180,15338,0,29.423653670621984,DominantShares,60000,280,30,10
30,5592,1,71.16620752984389,ArgmaxKnapsack,60000,130,30,10
60,10236,1,48.69262056943637,ArgmaxKnapsack,60000,160,30,10
90,13479,1,44.129597946963216,ArgmaxKnapsack,60000,190,30,10
120,16041,1,38.979379656905216,ArgmaxKnapsack,60000,220,30,10
180,19851,1,29.423653670621984,ArgmaxKnapsack,60000,280,30,10
30,957,2,71.16620752984389,Fcfs,60000,130,30,10
60,2779,2,48.69262056943637,Fcfs,60000,160,30,10
90,4360,2,44.129597946963216,Fcfs,60000,190,30,10
120,5747,2,38.979379656905216,Fcfs,60000,220,30,10
180,8154,2,29.423653670621984,Fcfs,60000,280,30,10


==> results/alibaba_workload/simulator/alibaba_increasing_tasks.csv <==
total_tasks,n_allocated_tasks,id,dpack_vs_dpf,scheduler_metric,online_blocks,max_blocks,data_lifetime,T
20000,6201,0,26.302209321077246,DominantShares,90,190,30,10
40000,8076,0,35.289747399702826,DominantShares,90,190,30,10
60000,9352,0,44.129597946963216,DominantShares,90,190,30,10
79998,10733,0,44.9082269635703,DominantShares,90,190,30,10
20000,7832,1,26.302209321077246,ArgmaxKnapsack,90,190,30,10
40000,10926,1,35.289747399702826,ArgmaxKnapsack,90,190,30,10
60000,13479,1,44.129597946963216,ArgmaxKnapsack,90,190,30,10
79998,15553,1,44.9082269635703,ArgmaxKnapsack,90,190,30,10
20000,3717,2,26.302209321077246,Fcfs,90,190,30,10
40000,3906,2,35.289747399702826,Fcfs,90,190,30,10
60000,4360,2,44.129597946963216,Fcfs,90,190,30,10
79998,4155,2,44.9082269635703,Fcfs,90,190,30,10


==> results/alibaba_workload/simulator/alibaba_max_blocks_100_lifetime_10.csv <==
T,n_allocated_tasks,id,scheduler,scheduler_metric,max_blocks,total_tasks,data_lifetime
1,19444,1,batch,ArgmaxKnapsack,100,102154,10
5,19651,1,batch,ArgmaxKnapsack,100,102154,10
10,19689,1,batch,ArgmaxKnapsack,100,102154,10
20,20274,1,batch,ArgmaxKnapsack,100,102154,10
50,20305,1,batch,ArgmaxKnapsack,100,102154,10
100,20324,1,batch,ArgmaxKnapsack,100,102154,10
1,15091,0,batch,DominantShares,100,102154,10
5,14368,0,batch,DominantShares,100,102154,10
10,13773,0,batch,DominantShares,100,102154,10
20,13879,0,batch,DominantShares,100,102154,10
50,13396,0,batch,DominantShares,100,102154,10
100,13301,0,batch,DominantShares,100,102154,10
1,6789,2,batch,Fcfs,100,102154,10
5,3791,2,batch,Fcfs,100,102154,10
10,3209,2,batch,Fcfs,100,102154,10
20,3147,2,batch,Fcfs,100,102154,10
50,2977,2,batch,Fcfs,100,102154,10
100,2920,2,batch,Fcfs,100,102154,10


==> results/alibaba_workload/simulator/alibaba_max_blocks_100_lifetime_10_increasing_blocks.csv <==
total_blocks,n_allocated_tasks,id,scheduler,scheduler_metric,max_blocks,data_lifetime,
50,12321,1,batch,ArgmaxKnapsack,100,10,14331
100,19689,1,batch,ArgmaxKnapsack,100,10,22657
150,24744,1,batch,ArgmaxKnapsack,100,10,28383
200,29037,1,batch,ArgmaxKnapsack,100,10,32806
50,7189,0,batch,DominantShares,100,10,8311
100,13773,0,batch,DominantShares,100,10,15484
150,18621,0,batch,DominantShares,100,10,20224
200,22233,0,batch,DominantShares,100,10,24177
50,1391,2,batch,Fcfs,100,10,1777
100,3209,2,batch,Fcfs,100,10,3847
150,5496,2,batch,Fcfs,100,10,6441
200,7634,2,batch,Fcfs,100,10,8311


==> results/alibaba_workload/simulator/alibaba_max_blocks_100_lifetime_10_increasing_tasks.csv <==
total_tasks,n_allocated_tasks,id,scheduler,scheduler_metric,max_blocks,data_lifetime,
27862,9469,1,batch,ArgmaxKnapsack,100,10,10599
55725,14124,1,batch,ArgmaxKnapsack,100,10,16059
83587,17280,1,batch,ArgmaxKnapsack,100,10,19816
111450,19689,1,batch,ArgmaxKnapsack,100,10,22675
27862,7747,0,batch,DominantShares,100,10,8460
55725,10814,0,batch,DominantShares,100,10,11671
83587,12565,0,batch,DominantShares,100,10,13616
111450,13773,0,batch,DominantShares,100,10,15484
27862,3114,2,batch,Fcfs,100,10,3535
55725,3791,2,batch,Fcfs,100,10,4253
83587,3594,2,batch,Fcfs,100,10,4020
111450,3209,2,batch,Fcfs,100,10,3847


==> results/alibaba_workload/simulator/alibaba_max_blocks_100_lifetime_10_weights.csv <==
T,realized_profit,id,total_tasks,n_allocated_tasks,scheduler,scheduler_metric,max_blocks,data_lifetime
1,1050281,1,102252,13949,batch,ArgmaxKnapsack,100,10
5,1067593.7,1,102252,13313,batch,ArgmaxKnapsack,100,10
10,1091687.6,1,102252,13241,batch,ArgmaxKnapsack,100,10
20,1134548.2,1,102252,13429,batch,ArgmaxKnapsack,100,10
50,1144370.3,1,102252,13361,batch,ArgmaxKnapsack,100,10
100,1147181.4,1,102252,13347,batch,ArgmaxKnapsack,100,10
1,949298.8,0,102252,10750,batch,DominantShares,100,10
5,896418.9,0,102252,9441,batch,DominantShares,100,10
10,839801.7,0,102252,8739,batch,DominantShares,100,10
20,820187.9,0,102252,8531,batch,DominantShares,100,10
50,762564.7,0,102252,7921,batch,DominantShares,100,10
100,740644.4,0,102252,7652,batch,DominantShares,100,10


==> results/alibaba_workload/simulator/alibaba_max_blocks_200_lifetime_60.csv <==
T,n_allocated_tasks,id,total_tasks,scheduler,scheduler_metric,max_blocks,data_lifetime,
1,19444,1,,batch,ArgmaxKnapsack,200,60,8516
5,19651,1,,batch,ArgmaxKnapsack,200,60,8385
10,19689,1,,batch,ArgmaxKnapsack,200,60,8431
20,20274,1,,batch,ArgmaxKnapsack,200,60,8815
50,20305,1,,batch,ArgmaxKnapsack,200,60,8924
100,20324,1,,batch,ArgmaxKnapsack,200,60,8944
1,15091,0,,batch,DominantShares,200,60,6679
5,14368,0,,batch,DominantShares,200,60,6309
10,13773,0,,batch,DominantShares,200,60,6126
20,13879,0,,batch,DominantShares,200,60,6037
50,13396,0,,batch,DominantShares,200,60,5531
100,13301,0,,batch,DominantShares,200,60,5299


==> results/alibaba_workload/simulator/alibaba_scheduling_delay.csv <==
T,avg_delay,id,scheduler,scheduler_metric
1,3.950643326,0,time_based_budget_unlocking,DominantShares
5,5.693464158,0,time_based_budget_unlocking,DominantShares
10,7.982445981,0,time_based_budget_unlocking,DominantShares
20,13.13031121,0,time_based_budget_unlocking,DominantShares
50,28.42369064,0,time_based_budget_unlocking,DominantShares
100,53.79235222,0,time_based_budget_unlocking,DominantShares
1,3.348269535,1,time_based_budget_unlocking,ks
5,5.306551689,1,time_based_budget_unlocking,ks
10,7.782453771,1,time_based_budget_unlocking,ks
20,13.08823359,1,time_based_budget_unlocking,ks
50,29.5993223,1,time_based_budget_unlocking,ks
100,56.30765463,1,time_based_budget_unlocking,ks
1,4.835729704,2,time_based_budget_unlocking,fcfs
5,6.585900854,2,time_based_budget_unlocking,fcfs
10,9.087625936,2,time_based_budget_unlocking,fcfs
20,13.81798854,2,time_based_budget_unlocking,fcfs
50,30.68787724,2,time_based_budget_unlocking,fcfs
100,54.0695641,2,time_based_budget_unlocking,fcfs
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
,,,,
0.01,0.588723103,3,time_based_budget_unlocking,SoftKnapsack
0.1,0.6263145,3,time_based_budget_unlocking,SoftKnapsack
0.5,0.855393094,3,time_based_budget_unlocking,SoftKnapsack
1,1.130719293,3,time_based_budget_unlocking,SoftKnapsack
2,1.648800231,3,time_based_budget_unlocking,SoftKnapsack
4,2.669097208,3,time_based_budget_unlocking,SoftKnapsack
6,3.716493594,3,time_based_budget_unlocking,SoftKnapsack
8,4.847437216,3,time_based_budget_unlocking,SoftKnapsack
10,6.027369774,3,time_based_budget_unlocking,SoftKnapsack


==> results/block_utilization/block_utilization.csv <==
n_tasks,rem_budget,id,scheduler,scheduler_metric
500,7.160859498,0,basic_scheduler,DominantShares
1000,6.284169678,0,basic_scheduler,DominantShares
1500,5.254837532,0,basic_scheduler,DominantShares
2000,4.41483971,0,basic_scheduler,DominantShares
500,8.736258624,1,basic_scheduler,FlatRelevance
1000,8.600640981,1,basic_scheduler,FlatRelevance
1500,8.600640981,1,basic_scheduler,FlatRelevance
2000,8.600640981,1,basic_scheduler,FlatRelevance
500,8.46810231,2,basic_scheduler,OverflowRelevance
1000,8.733790322,2,basic_scheduler,OverflowRelevance
1500,8.740345934,2,basic_scheduler,OverflowRelevance
2000,9.000832078,2,basic_scheduler,OverflowRelevance
500,5.700253067,3,simplex,""""""
1000,5.121529048,3,simplex,""""""
1500,3.304225507,3,simplex,""""""
2000,,3,simplex,""""""


==> results/block_utilization/block_utilization_random.csv <==
n_tasks,rem_budget,id,scheduler,scheduler_metric
500,0.212716561,0,basic_scheduler,DominantShares
1000,0.049458286,0,basic_scheduler,DominantShares
1500,0.016915947,0,basic_scheduler,DominantShares
2000,0.02357683,0,basic_scheduler,DominantShares
500,0.477762272,1,basic_scheduler,FlatRelevance
1000,0.081672314,1,basic_scheduler,FlatRelevance
1500,0.027800146,1,basic_scheduler,FlatRelevance
2000,0.024486692,1,basic_scheduler,FlatRelevance
500,0.531717182,2,basic_scheduler,OverflowRelevance
1000,0.053900398,2,basic_scheduler,OverflowRelevance
1500,0.046466296,2,basic_scheduler,OverflowRelevance
2000,0.038953032,2,basic_scheduler,OverflowRelevance
500,,3,simplex,""""""
1000,,3,simplex,""""""
1500,,3,simplex,""""""
2000,,3,simplex,""""""


==> results/heterogeneity_knobs/best_alpha_diversity.csv <==
alpha_std,n_allocated_tasks,id,scheduler,scheduler_metric,total_tasks
0.0,200,0,offline,DominantShares,500
0.5,199,0,offline,DominantShares,500
1.0,199,0,offline,DominantShares,500
1.5,153,0,offline,DominantShares,500
2.0,119,0,offline,DominantShares,500
3.0,128,0,offline,DominantShares,500
4.0,128,0,offline,DominantShares,500
6.0,122,0,offline,DominantShares,500
8.0,121,0,offline,DominantShares,500
0.0,200,2,offline,Fcfs,500
0.5,199,2,offline,Fcfs,500
1.0,199,2,offline,Fcfs,500
1.5,67,2,offline,Fcfs,500
2.0,20,2,offline,Fcfs,500
3.0,16,2,offline,Fcfs,500
4.0,16,2,offline,Fcfs,500
6.0,16,2,offline,Fcfs,500
8.0,13,2,offline,Fcfs,500
0.0,200,3,offline,ArgmaxKnapsack,500
0.5,199,3,offline,ArgmaxKnapsack,500
1.0,199,3,offline,ArgmaxKnapsack,500
1.5,199,3,offline,ArgmaxKnapsack,500
2.0,199,3,offline,ArgmaxKnapsack,500
3.0,199,3,offline,ArgmaxKnapsack,500
4.0,190,3,offline,ArgmaxKnapsack,500
6.0,178,3,offline,ArgmaxKnapsack,500
8.0,170,3,offline,ArgmaxKnapsack,500
0.0,200,4,offline,simplex,500
0.5,200,4,offline,simplex,500
1.0,200,4,offline,simplex,500
1.5,200,4,offline,simplex,500
2.0,200,4,offline,simplex,500
3.0,199,4,offline,simplex,500
4.0,190,4,offline,simplex,500
6.0,178,4,offline,simplex,500
8.0,170,4,offline,simplex,500


==> results/heterogeneity_knobs/n_blocks_diversity.csv <==
block_std,n_allocated_tasks,id,scheduler,scheduler_metric,total_tasks
0.0,33,0,offline,DominantShares,400
0.5,34,0,offline,DominantShares,400
1.0,40,0,offline,DominantShares,400
1.5,30,0,offline,DominantShares,400
2.0,40,0,offline,DominantShares,400
3.0,36,0,offline,DominantShares,400
0.0,31,2,offline,Fcfs,400
0.5,31,2,offline,Fcfs,400
1.0,37,2,offline,Fcfs,400
1.5,39,2,offline,Fcfs,400
2.0,38,2,offline,Fcfs,400
3.0,41,2,offline,Fcfs,400
0.0,33,3,offline,ArgmaxKnapsack,400
0.5,38,3,offline,ArgmaxKnapsack,400
1.0,59,3,offline,ArgmaxKnapsack,400
1.5,62,3,offline,ArgmaxKnapsack,400
2.0,66,3,offline,ArgmaxKnapsack,400
3.0,94,3,offline,ArgmaxKnapsack,400
0.0,43,4,offline,simplex,400
0.5,44,4,offline,simplex,400
1.0,62,4,offline,simplex,400
1.5,66,4,offline,simplex,400
3.0,98,4,offline,simplex,400


==> results/motivating_examples_simulation/problem_1.csv <==
n_initial_blocks,n_allocated_tasks,id,scheduler,scheduler_metric
5,5,0,basic_scheduler,DominantShares
10,9,0,basic_scheduler,DominantShares
15,14,0,basic_scheduler,DominantShares
20,18,0,basic_scheduler,DominantShares
5,10,1,basic_scheduler,FlatRelevance
10,20,1,basic_scheduler,FlatRelevance
15,26,1,basic_scheduler,FlatRelevance
20,33,1,basic_scheduler,FlatRelevance
5,10,2,basic_scheduler,OverflowRelevance
10,20,2,basic_scheduler,OverflowRelevance
15,26,2,basic_scheduler,OverflowRelevance
20,33,2,basic_scheduler,OverflowRelevance
5,10,3,basic_scheduler,SoftKnapsack
10,20,3,basic_scheduler,SoftKnapsack
15,26,3,basic_scheduler,SoftKnapsack
20,33,3,basic_scheduler,SoftKnapsack
5,10,4,simplex,Simplex
10,20,4,simplex,Simplex
15,26,4,simplex,Simplex
20,33,4,simplex,Simplex


==> results/motivating_examples_simulation/problem_2.csv <==
n_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
1,1,0,basic_scheduler,DominantShares
6,6,0,basic_scheduler,DominantShares
11,11,0,basic_scheduler,DominantShares
16,11,0,basic_scheduler,DominantShares
21,11,0,basic_scheduler,DominantShares
26,11,0,basic_scheduler,DominantShares
1,1,1,basic_scheduler,FlatRelevance
6,6,1,basic_scheduler,FlatRelevance
11,11,1,basic_scheduler,FlatRelevance
16,11,1,basic_scheduler,FlatRelevance
21,11,1,basic_scheduler,FlatRelevance
26,11,1,basic_scheduler,FlatRelevance
1,1,2,basic_scheduler,OverflowRelevance
6,6,2,basic_scheduler,OverflowRelevance
11,11,2,basic_scheduler,OverflowRelevance
16,13,2,basic_scheduler,OverflowRelevance
21,14,2,basic_scheduler,OverflowRelevance
26,14,2,basic_scheduler,OverflowRelevance
1,1,3,basic_scheduler,SoftKnapsack
6,6,3,basic_scheduler,SoftKnapsack
11,11,3,basic_scheduler,SoftKnapsack
16,13,3,basic_scheduler,SoftKnapsack
21,14,3,basic_scheduler,SoftKnapsack
26,14,3,basic_scheduler,SoftKnapsack
1,1,4,simplex,Simplex
6,6,4,simplex,Simplex
11,11,4,simplex,Simplex
16,13,4,simplex,Simplex
21,14,4,simplex,Simplex
26,14,4,simplex,Simplex


==> results/multi_block_killer/increasing_num_blocks/multi_block_dpf_killer.csv <==
blocks_num,n_allocated_tasks,,scheduler_metric
10,9,0,DominantShares
20,23,0,DominantShares
30,42,0,DominantShares
40,47,0,DominantShares
50,53,0,DominantShares
60,63,0,DominantShares
70,75,0,DominantShares
80,75,0,DominantShares
90,80,0,DominantShares
100,90,0,DominantShares
110,94,0,DominantShares
120,95,0,DominantShares
130,96,0,DominantShares
140,99,0,DominantShares
150,98,0,DominantShares
10,33,1,simplex
20,50,1,simplex
30,60,1,simplex
40,64,1,simplex
50,69,1,simplex
60,76,1,simplex
70,84,1,simplex
80,85,1,simplex
90,91,1,simplex
100,94,1,simplex
110,96,1,simplex
120,96,1,simplex
130,97,1,simplex
140,99,1,simplex
150,99,1,simplex


==> results/multi_block_killer/more_blocks_always_contention/multi_block_dpf_killer.csv <==
n_blocks,n_allocated_tasks,scheduler,config
5,5,basic_scheduler,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 5, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'basic_scheduler', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
10,9,basic_scheduler,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 10, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'basic_scheduler', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
15,14,basic_scheduler,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 15, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'basic_scheduler', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
20,18,basic_scheduler,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 20, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'basic_scheduler', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
5,10,simplex,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 5, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'simplex', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
10,20,simplex,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 10, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'simplex', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
15,26,simplex,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 15, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'simplex', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"
20,33,simplex,"{'epsilon': 10, 'delta': 1e-05, 'global_seed': 64, 'deterministic': True, 'log_every_n_iterations': 0, 'profit': 1, 'blocks_spec': {'initial_num': 20, 'block_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'block_arrival_interval': 4}, 'constant': {'enabled': False, 'block_arrival_interval': 4}}}, 'tasks_spec': {'curve_distributions': {'custom': {'sampling': True, 'initial_num': 100, 'frequency': 1, 'data_path': 'multiblock_dpf_killer_gap', 'data_task_frequencies_path': 'frequencies.yaml', 'read_block_selecting_policy_from_config': {'enabled': True, 'block_selecting_policy': 'RandomBlocks'}}, 'laplace': {'initial_num': 0, 'frequency': 0, 'noise_start': 0.1, 'noise_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'gaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}, 'SubsampledGaussian': {'initial_num': 0, 'frequency': 0, 'sigma_start': 1, 'sigma_stop': 10, 'dataset_size': 60000, 'batch_size': 64, 'epochs': 10, 'blocks_request': {'random': {'enabled': False, 'num_blocks_max': 10}, 'constant': {'enabled': False, 'num_blocks': 1}}, 'block_selecting_policy': 'LatestBlocksFirst'}}, 'task_arrival_frequency': {'enabled': False, 'poisson': {'enabled': False, 'task_arrival_interval': 0.004264781}, 'constant': {'enabled': False, 'task_arrival_interval': 2}}, 'max_tasks': {'enabled': False, 'num': 1500}}, 'scheduler_spec': {'method': 'simplex', 'metric': 'DominantShares', 'n': 100, 'budget_unlocking_time': 1, 'threshold_update_mechanism': 'NaiveAverage'}, 'custom_log_prefix': 'exp_1104-150232'}"


==> results/multi_block_killer/multi_block_varying_tasks/multi_block_dpf_killer.csv <==
n_tasks,n_allocated_tasks,
1,1,1
2,2,1
3,3,1
4,4,1
5,5,1
6,6,1
7,7,1
8,8,1
9,9,1
10,9,1
11,11,1
12,12,1
13,8,1
14,8,1
15,8,1
16,9,1
17,9,1
18,9,1
19,9,1
20,9,1
21,9,1
22,9,1
23,9,1
24,9,1
25,9,1
26,9,1
27,9,1
28,9,1
29,9,1
30,9,1
31,9,1
32,9,1
33,9,1
34,9,1
35,9,1
36,9,1
37,9,1
38,9,1
39,9,1
40,9,1
41,9,1
42,9,1
43,9,1
44,9,1
45,9,1
46,9,1
47,9,1
48,9,1
49,9,1
50,9,1
51,9,1
52,9,1
53,9,1
54,9,1
55,9,1
56,9,1
57,9,1
58,9,1
59,9,1
60,9,1
61,9,1
62,9,1
63,9,1
64,9,1
65,9,1
66,9,1
67,9,1
68,9,1
69,9,1
70,9,1
71,9,1
72,9,1
73,9,1
74,9,1
75,9,1
76,9,1
77,9,1
78,9,1
79,9,1
80,9,1
81,9,1
82,9,1
83,9,1
84,9,1
85,9,1
86,9,1
87,9,1
88,9,1
89,9,1
90,9,1
91,9,1
92,9,1
93,9,1
94,9,1
95,9,1
96,9,1
97,9,1
98,9,1
99,9,1
100,9,1
101,9,1
102,9,1
103,9,1
104,9,1
105,9,1
106,9,1
107,9,1
108,9,1
109,9,1
110,9,1
111,9,1
112,9,1
113,9,1
114,9,1
115,9,1
116,9,1
117,9,1
118,9,1
119,9,1
120,9,1
121,9,1
122,9,1
123,9,1
124,9,1
125,9,1
126,9,1
127,9,1
128,9,1
129,9,1
130,9,1
131,9,1
132,9,1
133,9,1
134,9,1
135,9,1
136,9,1
137,9,1
138,9,1
139,9,1
140,9,1
141,9,1
142,9,1
143,9,1
144,9,1
145,9,1
146,9,1
147,9,1
148,9,1
149,9,1
150,9,1
151,9,1
152,9,1
153,9,1
154,9,1
155,9,1
156,9,1
157,9,1
158,9,1
159,9,1
160,9,1
161,9,1
162,9,1
163,9,1
164,9,1
165,9,1
166,9,1
167,9,1
168,9,1
169,9,1
170,9,1
171,9,1
172,9,1
173,9,1
174,9,1
175,9,1
176,9,1
177,9,1
178,9,1
179,9,1
180,9,1
181,9,1
182,9,1
183,9,1
184,9,1
185,9,1
186,9,1
187,9,1
188,9,1
189,9,1
190,9,1
191,9,1
192,9,1
193,9,1
194,9,1
195,9,1
196,9,1
197,9,1
198,9,1
199,9,1
200,9,1
201,9,1
202,9,1
203,9,1
204,9,1
205,9,1
206,9,1
207,9,1
208,9,1
209,9,1
210,9,1
211,9,1
212,9,1
213,9,1
214,9,1
215,9,1
216,9,1
217,9,1
218,9,1
219,9,1
220,9,1
221,9,1
222,9,1
223,9,1
224,9,1
225,9,1
226,9,1
227,9,1
228,9,1
229,9,1
230,9,1
231,9,1
232,9,1
233,9,1
234,9,1
235,9,1
236,9,1
237,9,1
238,9,1
239,9,1
240,9,1
241,9,1
242,9,1
243,9,1
244,9,1
245,9,1
246,9,1
247,9,1
248,9,1
249,9,1
250,9,1
251,9,1
252,9,1
253,9,1
254,9,1
255,9,1
256,9,1
257,9,1
258,9,1
259,9,1
260,9,1
261,9,1
262,9,1
263,9,1
264,9,1
265,9,1
266,9,1
267,9,1
268,9,1
269,9,1
270,9,1
271,9,1
272,9,1
273,9,1
274,9,1
275,9,1
276,9,1
277,9,1
278,9,1
279,9,1
280,9,1
281,9,1
282,9,1
283,9,1
284,9,1
285,9,1
286,9,1
287,9,1
288,9,1
289,9,1
290,9,1
291,9,1
292,9,1
293,9,1
294,9,1
295,9,1
296,9,1
297,9,1
298,9,1
299,9,1
300,9,1
301,9,1
302,9,1
303,9,1
304,9,1
305,9,1
306,9,1
307,9,1
308,9,1
309,9,1
310,9,1
311,9,1
312,9,1
313,9,1
314,9,1
315,9,1
316,9,1
317,9,1
318,9,1
319,9,1
320,9,1
321,9,1
322,9,1
323,9,1
324,9,1
325,9,1
326,9,1
327,9,1
328,9,1
329,9,1
330,9,1
331,9,1
332,9,1
333,9,1
334,9,1
335,9,1
336,9,1
337,9,1
338,9,1
339,9,1
340,9,1
341,9,1
342,9,1
343,9,1
344,9,1
345,9,1
346,9,1
347,9,1
348,9,1
349,9,1
350,9,1
351,9,1
352,9,1
353,9,1
354,9,1
355,9,1
356,9,1
357,9,1
358,9,1
359,9,1
360,9,1
361,9,1
362,9,1
363,9,1
364,9,1
365,9,1
366,9,1
367,9,1
368,9,1
369,9,1
370,9,1
371,9,1
372,9,1
373,9,1
374,9,1
375,9,1
376,9,1
377,9,1
378,9,1
379,9,1
380,9,1
381,9,1
382,9,1
383,9,1
384,9,1
385,9,1
386,9,1
387,9,1
388,9,1
389,9,1
390,9,1
391,9,1
392,9,1
393,9,1
394,9,1
395,9,1
396,9,1
397,9,1
398,9,1
399,9,1
400,9,1
401,9,1
402,9,1
403,9,1
404,9,1
405,9,1
406,9,1
407,9,1
408,9,1
409,9,1
410,9,1
411,9,1
412,9,1
413,9,1
414,9,1
415,9,1
416,9,1
417,9,1
418,9,1
419,9,1
420,9,1
421,9,1
422,9,1
423,9,1
424,9,1
425,9,1
426,9,1
427,9,1
428,9,1
429,9,1
430,9,1
431,9,1
432,9,1
433,9,1
434,9,1
435,9,1
436,9,1
437,9,1
438,9,1
439,9,1
440,9,1
441,9,1
442,9,1
443,9,1
444,9,1
445,9,1
446,9,1
447,9,1
448,9,1
449,9,1
450,9,1
451,9,1
452,9,1
453,9,1
454,9,1
455,9,1
456,9,1
457,9,1
458,9,1
459,9,1
460,9,1
461,9,1
462,9,1
463,9,1
464,9,1
465,9,1
466,9,1
467,9,1
468,9,1
469,9,1
470,9,1
471,9,1
472,9,1
473,9,1
474,9,1
475,9,1
476,9,1
477,9,1
478,9,1
479,9,1
480,9,1
481,9,1
482,9,1
483,9,1
484,9,1
485,9,1
486,9,1
487,9,1
488,9,1
489,9,1
490,9,1
491,9,1
492,9,1
493,9,1
494,9,1
495,9,1
496,9,1
497,9,1
498,9,1
499,9,1
1,1,0
2,2,0
3,3,0
4,4,0
5,5,0
6,6,0
7,7,0
8,8,0
9,9,0
10,9,0
11,11,0
12,12,0
13,12,0
14,13,0
15,14,0
16,14,0
17,14,0
18,13,0
19,14,0
20,14,0
21,14,0
22,15,0
23,15,0
24,16,0
25,16,0
26,17,0
27,17,0
28,17,0
29,18,0
30,19,0
31,19,0
32,20,0
33,20,0
34,21,0
35,21,0
36,21,0
37,21,0
38,21,0
39,20,0
40,20,0
41,21,0
42,22,0
43,22,0
44,22,0
45,22,0
46,22,0
47,22,0
48,22,0
49,23,0
50,24,0
51,25,0
52,25,0
53,24,0
54,24,0
55,25,0
56,25,0
57,28,0
58,28,0
59,28,0
60,29,0
61,29,0
62,29,0
63,30,0
64,29,0
65,29,0
66,29,0
67,29,0
68,29,0
69,29,0
70,28,0
71,32,0
72,33,0
73,34,0
74,34,0
75,34,0
76,33,0
77,33,0
78,33,0
79,33,0
80,33,0
81,33,0
82,34,0
83,34,0
84,33,0
85,33,0
86,33,0
87,33,0
88,34,0
89,34,0
90,34,0
91,34,0
92,37,0
93,37,0
94,37,0
95,38,0
96,38,0
97,38,0
98,38,0
99,38,0
100,33,0
101,34,0
102,34,0
103,34,0
104,36,0
105,36,0
106,36,0
107,36,0
108,37,0
109,37,0
110,37,0
111,37,0
112,37,0
113,38,0
114,39,0
115,40,0
116,40,0
117,40,0
118,40,0
119,40,0
120,36,0
121,36,0
122,36,0
123,36,0
124,36,0
125,37,0
126,37,0
127,37,0
128,37,0
129,37,0
130,38,0
131,38,0
132,38,0
133,38,0
134,41,0
135,39,0
136,39,0
137,39,0
138,39,0
139,39,0
140,39,0
141,39,0
142,39,0
143,39,0
144,39,0
145,39,0
146,40,0
147,40,0
148,40,0
149,40,0
150,40,0
151,39,0
152,39,0
153,39,0
154,39,0
155,39,0
156,39,0
157,39,0
158,40,0
159,40,0
160,40,0
161,41,0
162,41,0
163,41,0
164,41,0
165,41,0
166,41,0
167,41,0
168,41,0
169,41,0
170,41,0
171,41,0
172,41,0
173,41,0
174,41,0
175,41,0
176,41,0
177,41,0
178,41,0
179,41,0
180,41,0
181,38,0
182,38,0
183,39,0
184,39,0
185,40,0
186,40,0
187,40,0
188,38,0
189,38,0
190,41,0
191,41,0
192,41,0
193,41,0
194,41,0
195,41,0
196,41,0
197,41,0
198,41,0
199,41,0
200,41,0
201,41,0
202,41,0
203,41,0
204,41,0
205,41,0
206,41,0
207,41,0
208,41,0
209,41,0
210,41,0
211,41,0
212,41,0
213,41,0
214,41,0
215,41,0
216,41,0
217,41,0
218,41,0
219,41,0
220,41,0
221,41,0
222,41,0
223,41,0
224,41,0
225,41,0
226,41,0
227,41,0
228,41,0
229,41,0
230,41,0
231,41,0
232,41,0
233,41,0
234,41,0
235,41,0
236,41,0
237,41,0
238,41,0
239,41,0
240,41,0
241,41,0
242,41,0
243,41,0
244,41,0
245,41,0
246,41,0
247,41,0
248,41,0
249,41,0
250,41,0
251,41,0
252,41,0
253,41,0
254,41,0
255,41,0
256,41,0
257,41,0
258,41,0
259,41,0
260,41,0
261,41,0
262,41,0
263,41,0
264,41,0
265,41,0
266,41,0
267,41,0
268,41,0
269,41,0
270,41,0
271,41,0
272,41,0
273,41,0
274,41,0
275,41,0
276,41,0
277,41,0
278,41,0
279,41,0
280,41,0
281,41,0
282,41,0
283,41,0
284,41,0
285,41,0
286,41,0
287,41,0
288,41,0
289,41,0
290,41,0
291,41,0
292,41,0
293,41,0
294,41,0
295,41,0
296,41,0
297,41,0
298,41,0
299,41,0
300,41,0
301,41,0
302,41,0
303,41,0
304,41,0
305,41,0
306,41,0
307,41,0
308,41,0
309,41,0
310,41,0
311,41,0
312,41,0
313,41,0
314,41,0
315,41,0
316,41,0
317,41,0
318,41,0
319,41,0
320,41,0
321,41,0
322,41,0
323,41,0
324,41,0
325,41,0
326,41,0
327,41,0
328,41,0
329,41,0
330,41,0
331,41,0
332,41,0
333,41,0
334,41,0
335,41,0
336,41,0
337,41,0
338,41,0
339,41,0
340,41,0
341,41,0
342,41,0
343,41,0
344,41,0
345,41,0
346,41,0
347,41,0
348,41,0
349,41,0
350,41,0
351,41,0
352,41,0
353,41,0
354,41,0
355,41,0
356,41,0
357,41,0
358,41,0
359,41,0
360,41,0
361,41,0
362,41,0
363,41,0
364,41,0
365,41,0
366,41,0
367,41,0
368,41,0
369,41,0
370,41,0
371,41,0
372,41,0
373,41,0
374,41,0
375,41,0
376,41,0
377,41,0
378,41,0
379,41,0
380,41,0
381,41,0
382,41,0
383,41,0
384,41,0
385,41,0
386,41,0
387,41,0
388,41,0
389,41,0
390,41,0
391,41,0
392,41,0
393,41,0
394,41,0
395,41,0
396,41,0
397,41,0
398,41,0
399,41,0
400,41,0
401,41,0
402,41,0
403,41,0
404,41,0
405,41,0
406,41,0
407,41,0
408,41,0
409,41,0
410,41,0
411,41,0
412,41,0
413,41,0
414,41,0
415,41,0
416,41,0
417,41,0
418,41,0
419,41,0
420,41,0
421,41,0
422,41,0
423,41,0
424,41,0
425,41,0
426,41,0
427,41,0
428,41,0
429,41,0
430,41,0
431,41,0
432,41,0
433,41,0
434,41,0
435,41,0
436,41,0
437,41,0
438,41,0
439,41,0
440,41,0
441,41,0
442,41,0
443,41,0
444,41,0
445,41,0
446,41,0
447,41,0
448,41,0
449,41,0
450,41,0
451,41,0
452,41,0
453,41,0
454,41,0
455,41,0
456,41,0
457,41,0
458,41,0
459,41,0
460,41,0
461,41,0
462,41,0
463,41,0
464,41,0
465,41,0
466,41,0
467,41,0
468,41,0
469,41,0
470,41,0
471,41,0
472,41,0
473,41,0
474,41,0
475,41,0
476,41,0
477,41,0
478,41,0
479,41,0
480,41,0
481,41,0
482,41,0
483,41,0
484,41,0
485,41,0
486,41,0
487,41,0
488,41,0
489,41,0
490,41,0
491,41,0
492,41,0
493,41,0
494,41,0
495,41,0
496,41,0
497,41,0
498,41,0
499,41,0


==> results/multi_block_killer/rdp_curves.csv <==
alpha,epsilon,id
1.5,0.0,0
1.75,0.0,0
2.0,0.0,0
2.5,2.3247163566865146,0
3.0,4.243537267514886,0
4.0,6.162358178343258,0
5.0,7.121768633757442,0
6.0,7.697414907005954,0
8.0,8.35529636214711,0
16.0,9.232471635668652,0
32.0,9.628615307581606,0
64.0,9.817255151349679,0
1.5,0.5128835112945087,1
1.75,0.5705329201598421,1
2.0,0.6191236299985929,1
2.5,0.6939505397222643,1
3.0,0.7468281410689698,1
4.0,0.8136892965926219,1
5.0,0.8530780145169694,1
6.0,0.8787756228833641,1
8.0,0.9101988011774458,1
16.0,0.955906767850311,1
32.0,0.9781484250454255,1
64.0,0.9891221586809695,1
1.5,1.4368091584145997,2
1.75,1.528278115013663,2
2.0,1.595773500587618,2
2.5,1.6867984187182616,2
3.0,1.7446023211979131,2
4.0,1.8134616119036409,2
5.0,1.8530533368204662,2
6.0,1.8787728393324281,2
8.0,1.9101987629396724,2
16.0,1.9559067678503088,2
32.0,1.9781484250454255,2
64.0,1.9891221586809693,2
1.5,0.0,0
1.75,0.0,0
2.0,0.0,0
2.5,2.3247163566865146,0
3.0,4.243537267514886,0
4.0,6.162358178343258,0
5.0,7.121768633757442,0
6.0,7.697414907005954,0
8.0,8.35529636214711,0
16.0,9.232471635668652,0
32.0,9.628615307581606,0
64.0,9.817255151349679,0
1.5,0.5128835112945087,1
1.75,0.5705329201598421,1
2.0,0.6191236299985929,1
2.5,0.6939505397222643,1
3.0,0.7468281410689698,1
4.0,0.8136892965926219,1
5.0,0.8530780145169694,1
6.0,0.8787756228833641,1
8.0,0.9101988011774458,1
16.0,0.955906767850311,1
32.0,0.9781484250454255,1
64.0,0.9891221586809695,1
101.5,0.0,0
101.75,0.0,0
102.0,0.0,0
102.5,2.3247163566865146,0
103.0,4.243537267514886,0
104.0,6.162358178343258,0
105.0,7.121768633757442,0
106.0,7.697414907005954,0
108.0,8.35529636214711,0
116.0,9.232471635668652,0
132.0,9.628615307581606,0
164.0,9.817255151349679,0
101.5,0.5128835112945087,1
101.75,0.5705329201598421,1
102.0,0.6191236299985929,1
102.5,0.6939505397222643,1
103.0,0.7468281410689698,1
104.0,0.8136892965926219,1
105.0,0.8530780145169694,1
106.0,0.8787756228833641,1
108.0,0.9101988011774458,1
116.0,0.955906767850311,1
132.0,0.9781484250454255,1
164.0,0.9891221586809695,1

==> results/multi_block_killer/varying_blocks/multi_block_dpf_killer.csv <==
n_blocks,n_allocated_tasks,id
1,68,0
2,45,0
3,31,0
4,23,0
5,21,0
6,16,0
7,13,0
8,13,0
9,10,0
10,9,0
1,68,1
2,44,1
3,42,1
4,39,1
5,38,1
6,38,1
7,34,1
8,33,1
9,37,1
10,33,1


==> results/multi_block_killer_offline_schedulers/multi_block_dpf_killer_offline_schedulers.csv <==
blocks_num,n_allocated_tasks,id,scheduler,scheduler_metric
5,5,0,basic_scheduler,dominant_shares
10,9,0,basic_scheduler,dominant_shares
15,14,0,basic_scheduler,dominant_shares
20,18,0,basic_scheduler,dominant_shares
5,10,1,basic_scheduler,FlatRelevance
10,20,1,basic_scheduler,FlatRelevance
15,26,1,basic_scheduler,FlatRelevance
20,33,1,basic_scheduler,FlatRelevance
5,10,2,basic_scheduler,OverflowRelevance
10,20,2,basic_scheduler,OverflowRelevance
15,26,2,basic_scheduler,OverflowRelevance
20,33,2,basic_scheduler,OverflowRelevance
5,10,3,simplex,""""""
10,20,3,simplex,""""""
15,26,3,simplex,""""""
20,33,3,simplex,""""""


==> results/not_used/mice_and_elephants_offline_schedulers/mice_and_elephants_offline_schedulers.csv <==
mice_percentage,n_allocated_tasks,id,scheduler
0,1090,0,DominantShares
0.2,882,0,DominantShares
0.4,1321,0,DominantShares
0.6,1799,0,DominantShares
0.8,2275,0,DominantShares
1,2660,0,DominantShares
0,1090,1,FlatRelevance
0.2,1452,1,FlatRelevance
0.4,1818,1,FlatRelevance
0.6,2280,1,FlatRelevance
0.8,2495,1,FlatRelevance
1,2660,1,FlatRelevance
0,280,2,OverflowRelevance
0.2,322,2,OverflowRelevance
0.4,361,2,OverflowRelevance
0.6,448,2,OverflowRelevance
0.8,646,2,OverflowRelevance
1,868,2,OverflowRelevance


==> results/not_used/mice_and_elephants_offline_schedulers_profit/mice_and_elephants_offline_schedulers_profit.csv <==
frequency_file,realized_profit,id,scheduler_metric,n_allocated_tasks,n_tasks
0,166.2,0,DominantShares,946,5000
0.2,140,0,DominantShares,880,5000
0.4,111.2,0,DominantShares,784,5000
0.6,73.1,0,DominantShares,643,5000
0.8,50.1,0,DominantShares,493,5000
1,198.9,0,DominantShares,1273,5000
0,913,1,FlatRelevance,1090,5000
0.2,1042.9,1,FlatRelevance,1369,5000
0.4,1172.1,1,FlatRelevance,1621,5000
0.6,1287.7,1,FlatRelevance,2149,5000
0.8,1378.4,1,FlatRelevance,2498,5000
1,1487.1,1,FlatRelevance,2676,5000
0,127.4,2,OverflowRelevance,244,5000
0.2,159.7,2,OverflowRelevance,301,5000
0.4,183.7,2,OverflowRelevance,346,5000
0.6,226.1,2,OverflowRelevance,433,5000
0.8,335.3,2,OverflowRelevance,616,5000
1,494.2,2,OverflowRelevance,895,5000


==> results/not_used/online_batched_mixed_curves_nosk/avg_delay_online_batched_mixed_curves_N_with_profits.csv <==
scheduler_n,avg_delay,id,n_allocated_tasks,n_tasks,scheduler,scheduler_metric,,realized_profit
100,1.231378767,0,2276,5001,time_based_budget_unlocking,DominantShares,,1359.3
500,3.467519594,0,2362,5001,time_based_budget_unlocking,DominantShares,,1501
1000,5.868616992,0,2449,5001,time_based_budget_unlocking,DominantShares,,1543.5
1500,8.68560331,0,2614,5001,time_based_budget_unlocking,DominantShares,,1577.8
2000,10.26995928,0,2499,5001,time_based_budget_unlocking,DominantShares,,1562.8
100,10.09825531,1,2223,5001,time_based_budget_unlocking,FlatRelevance,,1324.9
500,0.969273179,1,2720,5001,time_based_budget_unlocking,FlatRelevance,,1535.9
1000,2.756053664,1,2808,5001,time_based_budget_unlocking,FlatRelevance,,1600.1
1500,5.369822889,1,2894,5001,time_based_budget_unlocking,FlatRelevance,,1644.4
2000,7.068607989,1,3003,5001,time_based_budget_unlocking,FlatRelevance,,1710.9
100,10.2440654,2,2373,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1383.5
500,45.10222304,2,3048,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1719.6
1000,102.9884315,2,3092,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1721.1
1500,137.4406748,2,3155,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1723.9
2000,172.229109,2,3154,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1726.1


==> results/not_used/online_batched_mixed_curves_nosk/avg_delay_online_batched_mixed_curves_N_without_profits.csv <==
scheduler_n,avg_delay,id,n_allocated_tasks,n_tasks,scheduler,scheduler_metric
100,1.121582365,0,2380,5001,time_based_budget_unlocking,DominantShares
500,2.737150622,0,2441,5001,time_based_budget_unlocking,DominantShares
1000,5.318239666,0,2608,5001,time_based_budget_unlocking,DominantShares
1500,7.375050988,0,2505,5001,time_based_budget_unlocking,DominantShares
2000,10.53398576,0,2664,5001,time_based_budget_unlocking,DominantShares
100,0.918114365,1,2373,5001,time_based_budget_unlocking,FlatRelevance
500,2.753594297,1,2819,5001,time_based_budget_unlocking,FlatRelevance
1000,5.435100298,1,2899,5001,time_based_budget_unlocking,FlatRelevance
1500,7.597988926,1,2937,5001,time_based_budget_unlocking,FlatRelevance
2000,9.839773095,1,2992,5001,time_based_budget_unlocking,FlatRelevance
100,11.48508729,2,2482,5001,time_based_budget_unlocking,DynamicFlatRelevance
500,46.33415389,2,3023,5001,time_based_budget_unlocking,DynamicFlatRelevance
1000,103.6144805,2,3043,5001,time_based_budget_unlocking,DynamicFlatRelevance
1500,134.5516718,2,3070,5001,time_based_budget_unlocking,DynamicFlatRelevance
2000,153.7199633,2,3070,5001,time_based_budget_unlocking,DynamicFlatRelevance


==> results/not_used/online_batched_mixed_curves_nosk/delay_online_batched_mixed_curves_N_without_profits_locked.csv <==
T,delay,id,scheduler,percentile
0.01,3.1213695932399435,0,VectorizedBatchOverflowRelevance,95
0.1,3.1748197205703006,0,VectorizedBatchOverflowRelevance,95
0.5,3.362256915775747,0,VectorizedBatchOverflowRelevance,95
1.0,3.675600153298141,0,VectorizedBatchOverflowRelevance,95
2.0,4.107121832462865,0,VectorizedBatchOverflowRelevance,95
5.0,6.276789107986756,0,VectorizedBatchOverflowRelevance,95
10.0,9.926826665043507,0,VectorizedBatchOverflowRelevance,95
0.01,3.1213695932399435,1,FlatRelevance,95
0.1,3.1748197205703006,1,FlatRelevance,95
0.5,3.6638127392033213,1,FlatRelevance,95
1.0,3.9697376023481215,1,FlatRelevance,95
2.0,5.065795895388179,1,FlatRelevance,95
5.0,7.644337398537732,1,FlatRelevance,95
10.0,11.710029750265296,1,FlatRelevance,95
0.01,3.1213695932399435,2,DominantShares,95
0.1,3.1748197205703006,2,DominantShares,95
0.5,3.999587342133448,2,DominantShares,95
1.0,4.373949896519675,2,DominantShares,95
2.0,5.39984637640889,2,DominantShares,95
5.0,7.724686279377063,2,DominantShares,95
10.0,11.541793933367389,2,DominantShares,95
0.01,0.05962387185536677,3,VectorizedBatchOverflowRelevance,50
0.1,0.09677468680513357,3,VectorizedBatchOverflowRelevance,50
0.5,0.39537471501172483,3,VectorizedBatchOverflowRelevance,50
1.0,0.7541486830210185,3,VectorizedBatchOverflowRelevance,50
2.0,1.4129146086244588,3,VectorizedBatchOverflowRelevance,50
5.0,3.2572182199202455,3,VectorizedBatchOverflowRelevance,50
10.0,5.878536038452576,3,VectorizedBatchOverflowRelevance,50
0.01,0.057805585649823854,4,FlatRelevance,50
0.1,0.09963905011067364,4,FlatRelevance,50
0.5,0.4788329148300079,4,FlatRelevance,50
1.0,0.899046478121349,4,FlatRelevance,50
2.0,1.658213251779828,4,FlatRelevance,50
5.0,3.5988101867782403,4,FlatRelevance,50
10.0,6.183131431892998,4,FlatRelevance,50
0.01,0.057805585649823854,5,DominantShares,50
0.1,0.09963905011067364,5,DominantShares,50
0.5,1.0273323739362565,5,DominantShares,50
1.0,2.083447013307124,5,DominantShares,50
2.0,2.2910763782361494,5,DominantShares,50
5.0,3.959221039572426,5,DominantShares,50
10.0,6.078346727591838,5,DominantShares,50


==> results/not_used/online_batched_mixed_curves_nosk/delay_online_batched_mixed_curves_N_without_profits_unlocked.csv <==
T,delay,id,scheduler,percentile
0.01,0.009563350366505395,0,VectorizedBatchOverflowRelevance,95
0.1,0.0941249855949021,0,VectorizedBatchOverflowRelevance,95
0.5,0.4760089887953747,0,VectorizedBatchOverflowRelevance,95
1.0,0.9550057545338125,0,VectorizedBatchOverflowRelevance,95
2.0,1.886968072345669,0,VectorizedBatchOverflowRelevance,95
5.0,4.739247748235672,0,VectorizedBatchOverflowRelevance,95
10.0,9.493282692892489,0,VectorizedBatchOverflowRelevance,95
0.01,0.009563350366505395,1,FlatRelevance,95
0.1,0.09369921437286699,1,FlatRelevance,95
0.5,0.4763740479236595,1,FlatRelevance,95
1.0,0.9578293161703342,1,FlatRelevance,95
2.0,1.9083116660248816,1,FlatRelevance,95
5.0,4.7572176669894,1,FlatRelevance,95
10.0,9.423263412542564,1,FlatRelevance,95
0.01,0.009563350366505395,2,DominantShares,95
0.1,0.09369921437286699,2,DominantShares,95
0.5,0.47610855037581595,2,DominantShares,95
1.0,0.9578293161703342,2,DominantShares,95
2.0,1.9083116660248816,2,DominantShares,95
5.0,4.7572176669894,2,DominantShares,95
10.0,9.323038123238264,2,DominantShares,95
0.01,0.005334163050800811,3,VectorizedBatchOverflowRelevance,50
0.1,0.05106517645569042,3,VectorizedBatchOverflowRelevance,50
0.5,0.2407101705472452,3,VectorizedBatchOverflowRelevance,50
1.0,0.5123576731548916,3,VectorizedBatchOverflowRelevance,50
2.0,0.9979044932922627,3,VectorizedBatchOverflowRelevance,50
5.0,2.5761750740642464,3,VectorizedBatchOverflowRelevance,50
10.0,4.973235661672362,3,VectorizedBatchOverflowRelevance,50
0.01,0.005334163050800811,4,FlatRelevance,50
0.1,0.05065519027538423,4,FlatRelevance,50
0.5,0.24054690842742854,4,FlatRelevance,50
1.0,0.5409422816298797,4,FlatRelevance,50
2.0,0.9948021175045945,4,FlatRelevance,50
5.0,2.581741378801732,4,FlatRelevance,50
10.0,4.939195750568555,4,FlatRelevance,50
0.01,0.005334163050800811,5,DominantShares,50
0.1,0.05065519027538423,5,DominantShares,50
0.5,0.24405921289486798,5,DominantShares,50
1.0,0.5409422816298797,5,DominantShares,50
2.0,0.9948021175045945,5,DominantShares,50
5.0,2.581741378801732,5,DominantShares,50
10.0,4.520450702902874,5,DominantShares,50


==> results/not_used/online_batched_mixed_curves_nosk/online_batched_mixed_curves_N_with_profits.csv <==
scheduler_n,realized_profit,id,n_allocated_tasks,n_tasks,scheduler,scheduler_metric
100,1359.3,0,2276,5001,time_based_budget_unlocking,DominantShares
500,1501,0,2362,5001,time_based_budget_unlocking,DominantShares
1000,1543.5,0,2449,5001,time_based_budget_unlocking,DominantShares
1500,1577.8,0,2614,5001,time_based_budget_unlocking,DominantShares
2000,1562.8,0,2499,5001,time_based_budget_unlocking,DominantShares
100,1324.9,1,2223,5001,time_based_budget_unlocking,FlatRelevance
500,1535.9,1,2720,5001,time_based_budget_unlocking,FlatRelevance
1000,1600.1,1,2808,5001,time_based_budget_unlocking,FlatRelevance
1500,1644.4,1,2894,5001,time_based_budget_unlocking,FlatRelevance
2000,1710.9,1,3003,5001,time_based_budget_unlocking,FlatRelevance
100,1383.5,2,2373,5001,time_based_budget_unlocking,DynamicFlatRelevance
500,1719.6,2,3048,5001,time_based_budget_unlocking,DynamicFlatRelevance
1000,1721.1,2,3092,5001,time_based_budget_unlocking,DynamicFlatRelevance
1500,1723.9,2,3155,5001,time_based_budget_unlocking,DynamicFlatRelevance
2000,1726.1,2,3154,5001,time_based_budget_unlocking,DynamicFlatRelevance


==> results/not_used/online_batched_mixed_curves_nosk/online_batched_mixed_curves_N_without_profits.csv <==
scheduler_n,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
2.5,1814,0,5001,time_based_budget_unlocking,DominantShares
12.5,2119,0,5001,time_based_budget_unlocking,DominantShares
25,2052,0,5001,time_based_budget_unlocking,DominantShares
37.5,2128,0,5001,time_based_budget_unlocking,DominantShares
50,2170,0,5001,time_based_budget_unlocking,DominantShares
2.5,,1,5001,time_based_budget_unlocking,FlatRelevance
12.5,,1,5001,time_based_budget_unlocking,FlatRelevance
25,,1,5001,time_based_budget_unlocking,FlatRelevance
37.5,,1,5001,time_based_budget_unlocking,FlatRelevance
50,,1,5001,time_based_budget_unlocking,FlatRelevance
2.5,2036,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
12.5,2128,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
25,2182,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
37.5,2228,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
50,2282,2,5001,time_based_budget_unlocking,DynamicFlatRelevance


==> results/not_used/online_batched_mixed_curves_nosk/online_batched_mixed_curves_N_without_profits_locked.csv <==
T,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
0.01,921,0,1701,time_based_budget_unlocking,DominantShares
0.1,922,0,1701,time_based_budget_unlocking,DominantShares
0.5,901,0,1701,time_based_budget_unlocking,DominantShares
1.0,872,0,1701,time_based_budget_unlocking,DominantShares
2.0,816,0,1701,time_based_budget_unlocking,DominantShares
5.0,784,0,1701,time_based_budget_unlocking,DominantShares
10.0,752,0,1701,time_based_budget_unlocking,DominantShares
0.01,921,1,1701,time_based_budget_unlocking,FlatRelevance
0.1,922,1,1701,time_based_budget_unlocking,FlatRelevance
0.5,913,1,1701,time_based_budget_unlocking,FlatRelevance
1.0,910,1,1701,time_based_budget_unlocking,FlatRelevance
2.0,864,1,1701,time_based_budget_unlocking,FlatRelevance
5.0,820,1,1701,time_based_budget_unlocking,FlatRelevance
10.0,814,1,1701,time_based_budget_unlocking,FlatRelevance
0.01,921,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
0.1,922,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
0.5,931,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
1.0,940,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
2.0,954,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
5.0,971,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
10.0,983,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance


==> results/not_used/online_batched_mixed_curves_nosk/online_batched_mixed_curves_N_without_profits_unlocked.csv <==
T,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
0.01,687,0,1701,time_based_budget_unlocking,DominantShares
0.1,681,0,1701,time_based_budget_unlocking,DominantShares
0.5,715,0,1701,time_based_budget_unlocking,DominantShares
1.0,737,0,1701,time_based_budget_unlocking,DominantShares
2.0,737,0,1701,time_based_budget_unlocking,DominantShares
5.0,737,0,1701,time_based_budget_unlocking,DominantShares
10.0,646,0,1701,time_based_budget_unlocking,DominantShares
0.01,687,1,1701,time_based_budget_unlocking,FlatRelevance
0.1,681,1,1701,time_based_budget_unlocking,FlatRelevance
0.5,767,1,1701,time_based_budget_unlocking,FlatRelevance
1.0,737,1,1701,time_based_budget_unlocking,FlatRelevance
2.0,737,1,1701,time_based_budget_unlocking,FlatRelevance
5.0,737,1,1701,time_based_budget_unlocking,FlatRelevance
10.0,731,1,1701,time_based_budget_unlocking,FlatRelevance
0.01,687,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
0.1,715,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
0.5,838,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
1.0,905,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
2.0,912,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
5.0,912,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance
10.0,928,2,1701,time_based_budget_unlocking,VectorizedBatchOverflowRelevance


==> results/not_used/online_batched_mixed_curves_nosk/random_blocks/online_batched_mixed_curves_N_without_profits.csv <==
scheduler_n,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
0.1,2329,0,5001,time_based_budget_unlocking,DominantShares
0.5,2128,0,5001,time_based_budget_unlocking,DominantShares
1,2080,0,5001,time_based_budget_unlocking,DominantShares
5,1996,0,5002,time_based_budget_unlocking,DominantShares
10,2040,0,5003,time_based_budget_unlocking,DominantShares
50,1975,0,5004,time_based_budget_unlocking,DominantShares
100,1975,0,5005,time_based_budget_unlocking,DominantShares
0.1,2428,1,5007,time_based_budget_unlocking,FlatRelevance
0.5,2396,1,5008,time_based_budget_unlocking,FlatRelevance
1,2358,1,5009,time_based_budget_unlocking,FlatRelevance
5,2439,1,5010,time_based_budget_unlocking,FlatRelevance
10,2598,1,5011,time_based_budget_unlocking,FlatRelevance
50,2543,1,5012,time_based_budget_unlocking,FlatRelevance
100,2543,1,5013,time_based_budget_unlocking,FlatRelevance
0.1,2436,2,5015,time_based_budget_unlocking,DynamicFlatRelevance
0.5,2545,2,5016,time_based_budget_unlocking,DynamicFlatRelevance
1,2522,2,5017,time_based_budget_unlocking,DynamicFlatRelevance
5,2482,2,5018,time_based_budget_unlocking,DynamicFlatRelevance
10,2664,2,5019,time_based_budget_unlocking,DynamicFlatRelevance
50,2758,2,5020,time_based_budget_unlocking,DynamicFlatRelevance
100,2758,2,5021,time_based_budget_unlocking,DynamicFlatRelevance


==> results/not_used/online_batched_mixed_curves_policies/online_batched_mixed_curves_N_without_profits_policies.csv <==
n,n_allocated_tasks,id,id_str,block_unlock_time,scheduler,scheduler_metric,block_selecting_policy,scheduling_time
100,1460,1,LatestBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, LatestBlocksFirst,0.25
500,1672,1,LatestBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, LatestBlocksFirst,0.25
1000,2117,1,LatestBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, LatestBlocksFirst,0.25
1500,2297,1,LatestBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, LatestBlocksFirst,0.25
2000,1912,1,LatestBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, LatestBlocksFirst,0.25
100,2021,2,LatestBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, LatestBlocksFirst,0.25
500,2595,2,LatestBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, LatestBlocksFirst,0.25
1000,2630,2,LatestBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, LatestBlocksFirst,0.25
1500,2656,2,LatestBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, LatestBlocksFirst,0.25
2000,2652,2,LatestBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, LatestBlocksFirst,0.25
100,1840,3,LatestBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , LatestBlocksFirst,0.25
500,2319,3,LatestBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , LatestBlocksFirst,0.25
1000,2473,3,LatestBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , LatestBlocksFirst,0.25
1500,2563,3,LatestBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , LatestBlocksFirst,0.25
2000,2586,3,LatestBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , LatestBlocksFirst,0.25
100,1056,4,RandomBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, RandomBlocks,0.25
500,1388,4,RandomBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, RandomBlocks,0.25
1000,1885,4,RandomBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, RandomBlocks,0.25
1500,2332,4,RandomBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, RandomBlocks,0.25
2000,1899,4,RandomBlocks_DominantShares,0.025, time_based_budget_unlocking, DominantShares, RandomBlocks,0.25
100,1286,5,RandomBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, RandomBlocks,0.25
500,2018,5,RandomBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, RandomBlocks,0.25
1000,2655,5,RandomBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, RandomBlocks,0.25
1500,2684,5,RandomBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, RandomBlocks,0.25
2000,2686,5,RandomBlocks_DynamicFlatRelevance,0.025, time_based_budget_unlocking, DynamicFlatRelevance, RandomBlocks,0.25
100,1302,6,RandomBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , RandomBlocks,0.25
500,1832,6,RandomBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , RandomBlocks,0.25
1000,2473,6,RandomBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , RandomBlocks,0.25
1500,2504,6,RandomBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , RandomBlocks,0.25
2000,2583,6,RandomBlocks_FlatRelevance,0.025, time_based_budget_unlocking, FlatRelevance , RandomBlocks,0.25


==> results/not_used/simplex_blowup/simplex_blowup.csv <==
n_tasks,runtime,id,scheduler
0,0.015636,0,simplex
20,2.71893,0,simplex
40,3.99453,0,simplex
60,5.78773,0,simplex
80,8.20905,0,simplex
100,16.7438,0,simplex
120,61.4667,0,simplex
140,99.2105,0,simplex
160,109.243,0,simplex
180,96.1044,0,simplex
200,438.601,0,simplex
220,120.148,0,simplex
240,289.78,0,simplex
260,4058.89,0,simplex
280,329.321,0,simplex
300,1262.51,0,simplex


==> results/offline_heterogeneous_curves/heterogeneous_curves.csv <==
total_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
50,20,0,offline,DominantShares
100,29,0,offline,DominantShares
200,37,0,offline,DominantShares
1000,73,0,offline,DominantShares
1800,94,0,offline,DominantShares
2600,97,0,offline,DominantShares
3400,95,0,offline,DominantShares
4200,86,0,offline,DominantShares
5000,89,0,offline,DominantShares
50,20,3,offline,ArgmaxKnapsack
100,29,3,offline,ArgmaxKnapsack
200,38,3,offline,ArgmaxKnapsack
1000,84,3,offline,ArgmaxKnapsack
1800,117,3,offline,ArgmaxKnapsack
2600,134,3,offline,ArgmaxKnapsack
3400,144,3,offline,ArgmaxKnapsack
4200,150,3,offline,ArgmaxKnapsack
5000,150,3,offline,ArgmaxKnapsack
50,20,4,offline,simplex
100,30,4,offline,simplex
200,39,4,offline,simplex
1000,,4,offline,simplex
1800,,4,offline,simplex
2600,,4,offline,simplex
3400,,4,offline,simplex
4200,,4,offline,simplex
5000,,4,offline,simplex


==> results/offline_heterogeneous_curves/heterogeneous_curves_runtime.csv <==
total_tasks,time_total_s,id,scheduler,scheduler_metric
50,1.112042904,0,offline,DominantShares
100,1.01495719,0,offline,DominantShares
200,1.170336723,0,offline,DominantShares
1000,1.412111759,0,offline,DominantShares
1800,1.983228922,0,offline,DominantShares
2600,2.54203558,0,offline,DominantShares
3400,2.805610895,0,offline,DominantShares
4200,2.869165897,0,offline,DominantShares
5000,2.745552778,0,offline,DominantShares
50,1.036973715,3,offline,ArgmaxKnapsack
100,0.86538291,3,offline,ArgmaxKnapsack
200,1.162710905,3,offline,ArgmaxKnapsack
1000,1.757434368,3,offline,ArgmaxKnapsack
1800,2.114048004,3,offline,ArgmaxKnapsack
2600,2.549137115,3,offline,ArgmaxKnapsack
3400,3.057832718,3,offline,ArgmaxKnapsack
4200,3.566538811,3,offline,ArgmaxKnapsack
5000,3.986953735,3,offline,ArgmaxKnapsack
50,1.188878775,4,offline,simplex
100,1.64084363,4,offline,simplex
200,5.713267326,4,offline,simplex
1000,,4,offline,simplex
1800,,4,offline,simplex
2600,,4,offline,simplex
3400,,4,offline,simplex
4200,,4,offline,simplex
5000,,4,offline,simplex


==> results/offline_heterogeneous_curves/old/offline_mixed_curves_with_profits.csv <==
n_tasks,realized_profit,id,n_allocated_tasks,scheduler,scheduler_metric
0,0,0,0,basic_scheduler,DominantShares
100,48.8,0,100,basic_scheduler,DominantShares
200,94.2,0,172,basic_scheduler,DominantShares
300,126.2,0,207,basic_scheduler,DominantShares
400,159.4,0,258,basic_scheduler,DominantShares
500,203.6,0,328,basic_scheduler,DominantShares
600,234.7,0,375,basic_scheduler,DominantShares
700,246,0,365,basic_scheduler,DominantShares
800,271.9,0,415,basic_scheduler,DominantShares
900,292,0,447,basic_scheduler,DominantShares
1000,319.7,0,483,basic_scheduler,DominantShares
1100,340.5,0,509,basic_scheduler,DominantShares
1200,366.8,0,549,basic_scheduler,DominantShares
1300,377.8,0,554,basic_scheduler,DominantShares
1400,392.9,0,579,basic_scheduler,DominantShares
1500,412.1,0,609,basic_scheduler,DominantShares
1600,417.1,0,610,basic_scheduler,DominantShares
1700,449.8,0,647,basic_scheduler,DominantShares
1800,420,0,592,basic_scheduler,DominantShares
1900,439.8,0,618,basic_scheduler,DominantShares
2000,468.2,0,670,basic_scheduler,DominantShares
2100,527,0,758,basic_scheduler,DominantShares
2200,511.5,0,723,basic_scheduler,DominantShares
2300,511.9,0,730,basic_scheduler,DominantShares
2400,531.5,0,766,basic_scheduler,DominantShares
2500,515.5,0,736,basic_scheduler,DominantShares
2600,545.1,0,783,basic_scheduler,DominantShares
2700,578,0,850,basic_scheduler,DominantShares
2800,574,0,827,basic_scheduler,DominantShares
2900,588,0,859,basic_scheduler,DominantShares
3000,623,0,892,basic_scheduler,DominantShares
3100,658,0,945,basic_scheduler,DominantShares
3200,642.9,0,946,basic_scheduler,DominantShares
3300,666.8,0,987,basic_scheduler,DominantShares
3400,661.5,0,975,basic_scheduler,DominantShares
3500,681.1,0,1022,basic_scheduler,DominantShares
3600,683.3,0,1012,basic_scheduler,DominantShares
3700,726.6,0,1093,basic_scheduler,DominantShares
3800,731.3,0,1072,basic_scheduler,DominantShares
3900,722.4,0,1065,basic_scheduler,DominantShares
4000,746.4,0,1091,basic_scheduler,DominantShares
4100,754.1,0,1114,basic_scheduler,DominantShares
4200,769.5,0,1137,basic_scheduler,DominantShares
4300,780.9,0,1146,basic_scheduler,DominantShares
4400,779.9,0,1153,basic_scheduler,DominantShares
4500,788.7,0,1164,basic_scheduler,DominantShares
4600,790.7,0,1160,basic_scheduler,DominantShares
4700,759.2,0,1130,basic_scheduler,DominantShares
4800,765.4,0,1138,basic_scheduler,DominantShares
4900,776.2,0,1161,basic_scheduler,DominantShares
5000,772.9,0,1165,basic_scheduler,DominantShares
0,0,1,0,basic_scheduler,FlatRelevance
100,48.8,1,100,basic_scheduler,FlatRelevance
200,89.8,1,169,basic_scheduler,FlatRelevance
300,131.2,1,226,basic_scheduler,FlatRelevance
400,165,1,289,basic_scheduler,FlatRelevance
500,199.6,1,346,basic_scheduler,FlatRelevance
600,235.8,1,405,basic_scheduler,FlatRelevance
700,264.2,1,452,basic_scheduler,FlatRelevance
800,299.4,1,514,basic_scheduler,FlatRelevance
900,323.5,1,540,basic_scheduler,FlatRelevance
1000,354.7,1,595,basic_scheduler,FlatRelevance
1100,383.5,1,642,basic_scheduler,FlatRelevance
1200,408.9,1,708,basic_scheduler,FlatRelevance
1300,436.1,1,771,basic_scheduler,FlatRelevance
1400,451.6,1,794,basic_scheduler,FlatRelevance
1500,485.4,1,855,basic_scheduler,FlatRelevance
1600,517.1,1,913,basic_scheduler,FlatRelevance
1700,533.2,1,964,basic_scheduler,FlatRelevance
1800,568.7,1,1009,basic_scheduler,FlatRelevance
1900,582.5,1,1003,basic_scheduler,FlatRelevance
2000,613.9,1,1059,basic_scheduler,FlatRelevance
2100,621.6,1,1058,basic_scheduler,FlatRelevance
2200,648.7,1,1034,basic_scheduler,FlatRelevance
2300,674.2,1,1084,basic_scheduler,FlatRelevance
2400,679.1,1,1097,basic_scheduler,FlatRelevance
2500,712.9,1,1123,basic_scheduler,FlatRelevance
2600,722.7,1,1123,basic_scheduler,FlatRelevance
2700,762.6,1,1176,basic_scheduler,FlatRelevance
2800,764.3,1,1180,basic_scheduler,FlatRelevance
2900,784.1,1,1216,basic_scheduler,FlatRelevance
3000,798.9,1,1240,basic_scheduler,FlatRelevance
3100,830.9,1,1280,basic_scheduler,FlatRelevance
3200,842.7,1,1294,basic_scheduler,FlatRelevance
3300,839.8,1,1299,basic_scheduler,FlatRelevance
3400,886.5,1,1360,basic_scheduler,FlatRelevance
3500,889.9,1,1359,basic_scheduler,FlatRelevance
3600,902.5,1,1380,basic_scheduler,FlatRelevance
3700,905.9,1,1384,basic_scheduler,FlatRelevance
3800,950.2,1,1442,basic_scheduler,FlatRelevance
3900,944.2,1,1424,basic_scheduler,FlatRelevance
4000,966.2,1,1457,basic_scheduler,FlatRelevance
4100,991.4,1,1503,basic_scheduler,FlatRelevance
4200,995,1,1505,basic_scheduler,FlatRelevance
4300,1036,1,1548,basic_scheduler,FlatRelevance
4400,1027.1,1,1541,basic_scheduler,FlatRelevance
4500,1043.3,1,1568,basic_scheduler,FlatRelevance
4600,1050.9,1,1584,basic_scheduler,FlatRelevance
4700,1052.1,1,1597,basic_scheduler,FlatRelevance
4800,1061.1,1,1608,basic_scheduler,FlatRelevance
4900,1076.9,1,1638,basic_scheduler,FlatRelevance
5000,1115.6,1,1689,basic_scheduler,FlatRelevance
0,0,2,0,basic_scheduler,OverflowRelevance
100,48.8,2,100,basic_scheduler,OverflowRelevance
200,101.7,2,187,basic_scheduler,OverflowRelevance
300,144.9,2,248,basic_scheduler,OverflowRelevance
400,189.8,2,333,basic_scheduler,OverflowRelevance
500,228.8,2,392,basic_scheduler,OverflowRelevance
600,268.1,2,451,basic_scheduler,OverflowRelevance
700,315.3,2,524,basic_scheduler,OverflowRelevance
800,345.3,2,579,basic_scheduler,OverflowRelevance
900,368.2,2,600,basic_scheduler,OverflowRelevance
1000,398.3,2,654,basic_scheduler,OverflowRelevance
1100,429.6,2,712,basic_scheduler,OverflowRelevance
1200,453.4,2,766,basic_scheduler,OverflowRelevance
1300,476.6,2,814,basic_scheduler,OverflowRelevance
1400,502.6,2,855,basic_scheduler,OverflowRelevance
1500,541.4,2,927,basic_scheduler,OverflowRelevance
1600,567,2,977,basic_scheduler,OverflowRelevance
1700,596.4,2,1030,basic_scheduler,OverflowRelevance
1800,625.5,2,1062,basic_scheduler,OverflowRelevance
1900,654.4,2,1086,basic_scheduler,OverflowRelevance
2000,684.1,2,1148,basic_scheduler,OverflowRelevance
2100,722,2,1185,basic_scheduler,OverflowRelevance
2200,748.7,2,1171,basic_scheduler,OverflowRelevance
2300,775.6,2,1236,basic_scheduler,OverflowRelevance
2400,801.9,2,1268,basic_scheduler,OverflowRelevance
2500,826.5,2,1288,basic_scheduler,OverflowRelevance
2600,855.3,2,1339,basic_scheduler,OverflowRelevance
2700,842.2,2,1344,basic_scheduler,OverflowRelevance
2800,911.3,2,1417,basic_scheduler,OverflowRelevance
2900,899.7,2,1432,basic_scheduler,OverflowRelevance
3000,895.3,2,1439,basic_scheduler,OverflowRelevance
3100,950.4,2,1503,basic_scheduler,OverflowRelevance
3200,932.6,2,1507,basic_scheduler,OverflowRelevance
3300,953.5,2,1537,basic_scheduler,OverflowRelevance
3400,999,2,1596,basic_scheduler,OverflowRelevance
3500,1013.1,2,1620,basic_scheduler,OverflowRelevance
3600,1017,2,1646,basic_scheduler,OverflowRelevance
3700,1037.9,2,1682,basic_scheduler,OverflowRelevance
3800,1067.1,2,1712,basic_scheduler,OverflowRelevance
3900,1094.7,2,1742,basic_scheduler,OverflowRelevance
4000,1103,2,1780,basic_scheduler,OverflowRelevance
4100,1119.1,2,1786,basic_scheduler,OverflowRelevance
4200,1146.3,2,1841,basic_scheduler,OverflowRelevance
4300,1164.1,2,1877,basic_scheduler,OverflowRelevance
4400,1183.5,2,1907,basic_scheduler,OverflowRelevance
4500,1206.8,2,1957,basic_scheduler,OverflowRelevance
4600,1220.8,2,1979,basic_scheduler,OverflowRelevance
4700,1247.9,2,2020,basic_scheduler,OverflowRelevance
4800,1263.3,2,2055,basic_scheduler,OverflowRelevance
4900,1285,2,2095,basic_scheduler,OverflowRelevance
5000,1309.9,2,2119,basic_scheduler,OverflowRelevance
0,0,3,0,simplex,""""""
1000,424.2,3,0,simplex,""""""
1100,604,3,718,simplex,""""""


==> results/offline_heterogeneous_curves/old/offline_mixed_curves_without_profits.csv <==
n_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
0,0,0,basic_scheduler,DominantShares
500,308,0,basic_scheduler,DominantShares
1000,402,0,basic_scheduler,DominantShares
1500,503,0,basic_scheduler,DominantShares
2000,599,0,basic_scheduler,DominantShares
2500,712,0,basic_scheduler,DominantShares
3000,832,0,basic_scheduler,DominantShares
3500,964,0,basic_scheduler,DominantShares
4000,981,0,basic_scheduler,DominantShares
4500,920,0,basic_scheduler,DominantShares
5000,881,0,basic_scheduler,DominantShares
0,0,1,basic_scheduler,FlatRelevance
500,299,1,basic_scheduler,FlatRelevance
1000,467,1,basic_scheduler,FlatRelevance
1500,546,1,basic_scheduler,FlatRelevance
2000,626,1,basic_scheduler,FlatRelevance
2500,645,1,basic_scheduler,FlatRelevance
3000,725,1,basic_scheduler,FlatRelevance
3500,790,1,basic_scheduler,FlatRelevance
4000,867,1,basic_scheduler,FlatRelevance
4500,952,1,basic_scheduler,FlatRelevance
5000,1004,1,basic_scheduler,FlatRelevance
0,0,2,basic_scheduler,OverflowRelevance
500,348,2,basic_scheduler,OverflowRelevance
1000,565,2,basic_scheduler,OverflowRelevance
1500,688,2,basic_scheduler,OverflowRelevance
2000,823,2,basic_scheduler,OverflowRelevance
2500,921,2,basic_scheduler,OverflowRelevance
3000,1042,2,basic_scheduler,OverflowRelevance
3500,1167,2,basic_scheduler,OverflowRelevance
4000,1249,2,basic_scheduler,OverflowRelevance
4500,1352,2,basic_scheduler,OverflowRelevance
5000,1430,2,basic_scheduler,OverflowRelevance
0,0,3,Simplex,Simplex
500,361,3,Simplex,Simplex
1000,589,3,Simplex,Simplex


==> results/offline_mixed_curves/offline_mixed_curves_without_profits.csv <==
n_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
50,50,0,basic_scheduler,DominantShares
100,97,0,basic_scheduler,DominantShares
200,168,0,basic_scheduler,DominantShares
300,209,0,basic_scheduler,DominantShares
350,230,0,basic_scheduler,DominantShares
400,240,0,basic_scheduler,DominantShares
500,275,0,basic_scheduler,DominantShares
750,358,0,basic_scheduler,DominantShares
1000,428,0,basic_scheduler,DominantShares
1500,586,0,basic_scheduler,DominantShares
2000,739,0,basic_scheduler,DominantShares
50,50,1,basic_scheduler,DynamicFlatRelevance
100,97,1,basic_scheduler,DynamicFlatRelevance
200,174,1,basic_scheduler,DynamicFlatRelevance
300,247,1,basic_scheduler,DynamicFlatRelevance
350,285,1,basic_scheduler,DynamicFlatRelevance
400,293,1,basic_scheduler,DynamicFlatRelevance
500,347,1,basic_scheduler,DynamicFlatRelevance
750,426,1,basic_scheduler,DynamicFlatRelevance
1000,511,1,basic_scheduler,DynamicFlatRelevance
1500,717,1,basic_scheduler,DynamicFlatRelevance
2000,885,1,basic_scheduler,DynamicFlatRelevance
50,50,2,basic_scheduler,OverflowRelevance
100,99,2,basic_scheduler,OverflowRelevance
200,182,2,basic_scheduler,OverflowRelevance
300,254,2,basic_scheduler,OverflowRelevance
350,290,2,basic_scheduler,OverflowRelevance
400,322,2,basic_scheduler,OverflowRelevance
500,376,2,basic_scheduler,OverflowRelevance
750,512,2,basic_scheduler,OverflowRelevance
1000,645,2,basic_scheduler,OverflowRelevance
1500,836,2,basic_scheduler,OverflowRelevance
2000,945,2,basic_scheduler,OverflowRelevance
50,50,3,basic_scheduler,SoftKnapsack
100,99,3,basic_scheduler,SoftKnapsack
200,183,3,basic_scheduler,SoftKnapsack
300,264,3,basic_scheduler,SoftKnapsack
350,298,3,basic_scheduler,SoftKnapsack
400,326,3,basic_scheduler,SoftKnapsack
500,385,3,basic_scheduler,SoftKnapsack
750,515,3,basic_scheduler,SoftKnapsack
1000,645,3,basic_scheduler,SoftKnapsack
1500,874,3,basic_scheduler,SoftKnapsack
2000,1046,3,basic_scheduler,SoftKnapsack
50,50,4,simplex,Simplex
100,99,4,simplex,Simplex
200,183,4,simplex,Simplex
300,265,4,simplex,Simplex
350,302,4,simplex,Simplex
400,339,4,simplex,Simplex


==> results/offline_mixed_curves/offline_mixed_curves_without_profits_runtime.csv <==
n_tasks,time_total_s,id,scheduler,scheduler_metric
50,0.2003779411315918,0,basic_scheduler,DominantShares
100,0.8357276916503906,0,basic_scheduler,DominantShares
200,1.326355218887329,0,basic_scheduler,DominantShares
300,1.8215358257293701,0,basic_scheduler,DominantShares
350,2.4943225383758545,0,basic_scheduler,DominantShares
400,3.1771838665008545,0,basic_scheduler,DominantShares
500,5.279265880584717,0,basic_scheduler,DominantShares
750,8.26626992225647,0,basic_scheduler,DominantShares
1000,14.691019535064697,0,basic_scheduler,DominantShares
1500,22.79531240463257,0,basic_scheduler,DominantShares
2000,30.649205207824707,0,basic_scheduler,DominantShares
50,0.6558752059936523,1,basic_scheduler,DynamicFlatRelevance
100,1.3903753757476807,1,basic_scheduler,DynamicFlatRelevance
200,6.556014060974121,1,basic_scheduler,DynamicFlatRelevance
300,11.040886163711548,1,basic_scheduler,DynamicFlatRelevance
350,11.565601110458374,1,basic_scheduler,DynamicFlatRelevance
400,26.13555598258972,1,basic_scheduler,DynamicFlatRelevance
500,40.35506081581116,1,basic_scheduler,DynamicFlatRelevance
750,81.52908873558044,1,basic_scheduler,DynamicFlatRelevance
1000,176.34591269493103,1,basic_scheduler,DynamicFlatRelevance
1500,329.6223101615906,1,basic_scheduler,DynamicFlatRelevance
2000,480.71114110946655,1,basic_scheduler,DynamicFlatRelevance
50,0.381397008895874,2,basic_scheduler,OverflowRelevance
100,1.4933278560638428,2,basic_scheduler,OverflowRelevance
200,3.1896026134490967,2,basic_scheduler,OverflowRelevance
300,10.198719501495361,2,basic_scheduler,OverflowRelevance
400,10.692974328994751,2,basic_scheduler,OverflowRelevance
350,11.570800542831421,2,basic_scheduler,OverflowRelevance
500,35.79999351501465,2,basic_scheduler,OverflowRelevance
750,78.7760272026062,2,basic_scheduler,OverflowRelevance
1000,133.8187916278839,2,basic_scheduler,OverflowRelevance
1500,355.0302767753601,2,basic_scheduler,OverflowRelevance
2000,540.3113284111023,2,basic_scheduler,OverflowRelevance
50,4.260343313217163,3,basic_scheduler,SoftKnapsack
100,7.763015270233154,3,basic_scheduler,SoftKnapsack
200,25.572893381118774,3,basic_scheduler,SoftKnapsack
300,78.5191605091095,3,basic_scheduler,SoftKnapsack
350,109.62539768218994,3,basic_scheduler,SoftKnapsack
400,121.86063361167908,3,basic_scheduler,SoftKnapsack
500,137.11774730682373,3,basic_scheduler,SoftKnapsack
750,278.43138790130615,3,basic_scheduler,SoftKnapsack
1000,435.8685827255249,3,basic_scheduler,SoftKnapsack
1500,648.5576713085175,3,basic_scheduler,SoftKnapsack
2000,828.9325470924377,3,basic_scheduler,SoftKnapsack
50,0.4873173236846924,4,simplex,Simplex
100,0.8057811260223389,4,simplex,Simplex
200,9.55244255065918,4,simplex,Simplex
300,59.636526346206665,4,simplex,Simplex
350,128.73571348190308,4,simplex,Simplex
400,463.4554395675659,4,simplex,Simplex


==> results/offline_mixed_curves/old/offline_mixed_curves_with_profits.csv <==
n_tasks,realized_profit,id,n_allocated_tasks,scheduler,scheduler_metric
0,0,0,0,basic_scheduler,DominantShares
100,48.8,0,100,basic_scheduler,DominantShares
200,94.2,0,172,basic_scheduler,DominantShares
300,126.2,0,207,basic_scheduler,DominantShares
400,159.4,0,258,basic_scheduler,DominantShares
500,203.6,0,328,basic_scheduler,DominantShares
600,234.7,0,375,basic_scheduler,DominantShares
700,246,0,365,basic_scheduler,DominantShares
800,271.9,0,415,basic_scheduler,DominantShares
900,292,0,447,basic_scheduler,DominantShares
1000,319.7,0,483,basic_scheduler,DominantShares
1100,340.5,0,509,basic_scheduler,DominantShares
1200,366.8,0,549,basic_scheduler,DominantShares
1300,377.8,0,554,basic_scheduler,DominantShares
1400,392.9,0,579,basic_scheduler,DominantShares
1500,412.1,0,609,basic_scheduler,DominantShares
1600,417.1,0,610,basic_scheduler,DominantShares
1700,449.8,0,647,basic_scheduler,DominantShares
1800,420,0,592,basic_scheduler,DominantShares
1900,439.8,0,618,basic_scheduler,DominantShares
2000,468.2,0,670,basic_scheduler,DominantShares
2100,527,0,758,basic_scheduler,DominantShares
2200,511.5,0,723,basic_scheduler,DominantShares
2300,511.9,0,730,basic_scheduler,DominantShares
2400,531.5,0,766,basic_scheduler,DominantShares
2500,515.5,0,736,basic_scheduler,DominantShares
2600,545.1,0,783,basic_scheduler,DominantShares
2700,578,0,850,basic_scheduler,DominantShares
2800,574,0,827,basic_scheduler,DominantShares
2900,588,0,859,basic_scheduler,DominantShares
3000,623,0,892,basic_scheduler,DominantShares
3100,658,0,945,basic_scheduler,DominantShares
3200,642.9,0,946,basic_scheduler,DominantShares
3300,666.8,0,987,basic_scheduler,DominantShares
3400,661.5,0,975,basic_scheduler,DominantShares
3500,681.1,0,1022,basic_scheduler,DominantShares
3600,683.3,0,1012,basic_scheduler,DominantShares
3700,726.6,0,1093,basic_scheduler,DominantShares
3800,731.3,0,1072,basic_scheduler,DominantShares
3900,722.4,0,1065,basic_scheduler,DominantShares
4000,746.4,0,1091,basic_scheduler,DominantShares
4100,754.1,0,1114,basic_scheduler,DominantShares
4200,769.5,0,1137,basic_scheduler,DominantShares
4300,780.9,0,1146,basic_scheduler,DominantShares
4400,779.9,0,1153,basic_scheduler,DominantShares
4500,788.7,0,1164,basic_scheduler,DominantShares
4600,790.7,0,1160,basic_scheduler,DominantShares
4700,759.2,0,1130,basic_scheduler,DominantShares
4800,765.4,0,1138,basic_scheduler,DominantShares
4900,776.2,0,1161,basic_scheduler,DominantShares
5000,772.9,0,1165,basic_scheduler,DominantShares
0,0,1,0,basic_scheduler,FlatRelevance
100,48.8,1,100,basic_scheduler,FlatRelevance
200,89.8,1,169,basic_scheduler,FlatRelevance
300,131.2,1,226,basic_scheduler,FlatRelevance
400,165,1,289,basic_scheduler,FlatRelevance
500,199.6,1,346,basic_scheduler,FlatRelevance
600,235.8,1,405,basic_scheduler,FlatRelevance
700,264.2,1,452,basic_scheduler,FlatRelevance
800,299.4,1,514,basic_scheduler,FlatRelevance
900,323.5,1,540,basic_scheduler,FlatRelevance
1000,354.7,1,595,basic_scheduler,FlatRelevance
1100,383.5,1,642,basic_scheduler,FlatRelevance
1200,408.9,1,708,basic_scheduler,FlatRelevance
1300,436.1,1,771,basic_scheduler,FlatRelevance
1400,451.6,1,794,basic_scheduler,FlatRelevance
1500,485.4,1,855,basic_scheduler,FlatRelevance
1600,517.1,1,913,basic_scheduler,FlatRelevance
1700,533.2,1,964,basic_scheduler,FlatRelevance
1800,568.7,1,1009,basic_scheduler,FlatRelevance
1900,582.5,1,1003,basic_scheduler,FlatRelevance
2000,613.9,1,1059,basic_scheduler,FlatRelevance
2100,621.6,1,1058,basic_scheduler,FlatRelevance
2200,648.7,1,1034,basic_scheduler,FlatRelevance
2300,674.2,1,1084,basic_scheduler,FlatRelevance
2400,679.1,1,1097,basic_scheduler,FlatRelevance
2500,712.9,1,1123,basic_scheduler,FlatRelevance
2600,722.7,1,1123,basic_scheduler,FlatRelevance
2700,762.6,1,1176,basic_scheduler,FlatRelevance
2800,764.3,1,1180,basic_scheduler,FlatRelevance
2900,784.1,1,1216,basic_scheduler,FlatRelevance
3000,798.9,1,1240,basic_scheduler,FlatRelevance
3100,830.9,1,1280,basic_scheduler,FlatRelevance
3200,842.7,1,1294,basic_scheduler,FlatRelevance
3300,839.8,1,1299,basic_scheduler,FlatRelevance
3400,886.5,1,1360,basic_scheduler,FlatRelevance
3500,889.9,1,1359,basic_scheduler,FlatRelevance
3600,902.5,1,1380,basic_scheduler,FlatRelevance
3700,905.9,1,1384,basic_scheduler,FlatRelevance
3800,950.2,1,1442,basic_scheduler,FlatRelevance
3900,944.2,1,1424,basic_scheduler,FlatRelevance
4000,966.2,1,1457,basic_scheduler,FlatRelevance
4100,991.4,1,1503,basic_scheduler,FlatRelevance
4200,995,1,1505,basic_scheduler,FlatRelevance
4300,1036,1,1548,basic_scheduler,FlatRelevance
4400,1027.1,1,1541,basic_scheduler,FlatRelevance
4500,1043.3,1,1568,basic_scheduler,FlatRelevance
4600,1050.9,1,1584,basic_scheduler,FlatRelevance
4700,1052.1,1,1597,basic_scheduler,FlatRelevance
4800,1061.1,1,1608,basic_scheduler,FlatRelevance
4900,1076.9,1,1638,basic_scheduler,FlatRelevance
5000,1115.6,1,1689,basic_scheduler,FlatRelevance
0,0,2,0,basic_scheduler,OverflowRelevance
100,48.8,2,100,basic_scheduler,OverflowRelevance
200,101.7,2,187,basic_scheduler,OverflowRelevance
300,144.9,2,248,basic_scheduler,OverflowRelevance
400,189.8,2,333,basic_scheduler,OverflowRelevance
500,228.8,2,392,basic_scheduler,OverflowRelevance
600,268.1,2,451,basic_scheduler,OverflowRelevance
700,315.3,2,524,basic_scheduler,OverflowRelevance
800,345.3,2,579,basic_scheduler,OverflowRelevance
900,368.2,2,600,basic_scheduler,OverflowRelevance
1000,398.3,2,654,basic_scheduler,OverflowRelevance
1100,429.6,2,712,basic_scheduler,OverflowRelevance
1200,453.4,2,766,basic_scheduler,OverflowRelevance
1300,476.6,2,814,basic_scheduler,OverflowRelevance
1400,502.6,2,855,basic_scheduler,OverflowRelevance
1500,541.4,2,927,basic_scheduler,OverflowRelevance
1600,567,2,977,basic_scheduler,OverflowRelevance
1700,596.4,2,1030,basic_scheduler,OverflowRelevance
1800,625.5,2,1062,basic_scheduler,OverflowRelevance
1900,654.4,2,1086,basic_scheduler,OverflowRelevance
2000,684.1,2,1148,basic_scheduler,OverflowRelevance
2100,722,2,1185,basic_scheduler,OverflowRelevance
2200,748.7,2,1171,basic_scheduler,OverflowRelevance
2300,775.6,2,1236,basic_scheduler,OverflowRelevance
2400,801.9,2,1268,basic_scheduler,OverflowRelevance
2500,826.5,2,1288,basic_scheduler,OverflowRelevance
2600,855.3,2,1339,basic_scheduler,OverflowRelevance
2700,842.2,2,1344,basic_scheduler,OverflowRelevance
2800,911.3,2,1417,basic_scheduler,OverflowRelevance
2900,899.7,2,1432,basic_scheduler,OverflowRelevance
3000,895.3,2,1439,basic_scheduler,OverflowRelevance
3100,950.4,2,1503,basic_scheduler,OverflowRelevance
3200,932.6,2,1507,basic_scheduler,OverflowRelevance
3300,953.5,2,1537,basic_scheduler,OverflowRelevance
3400,999,2,1596,basic_scheduler,OverflowRelevance
3500,1013.1,2,1620,basic_scheduler,OverflowRelevance
3600,1017,2,1646,basic_scheduler,OverflowRelevance
3700,1037.9,2,1682,basic_scheduler,OverflowRelevance
3800,1067.1,2,1712,basic_scheduler,OverflowRelevance
3900,1094.7,2,1742,basic_scheduler,OverflowRelevance
4000,1103,2,1780,basic_scheduler,OverflowRelevance
4100,1119.1,2,1786,basic_scheduler,OverflowRelevance
4200,1146.3,2,1841,basic_scheduler,OverflowRelevance
4300,1164.1,2,1877,basic_scheduler,OverflowRelevance
4400,1183.5,2,1907,basic_scheduler,OverflowRelevance
4500,1206.8,2,1957,basic_scheduler,OverflowRelevance
4600,1220.8,2,1979,basic_scheduler,OverflowRelevance
4700,1247.9,2,2020,basic_scheduler,OverflowRelevance
4800,1263.3,2,2055,basic_scheduler,OverflowRelevance
4900,1285,2,2095,basic_scheduler,OverflowRelevance
5000,1309.9,2,2119,basic_scheduler,OverflowRelevance
0,0,3,0,simplex,""""""
1000,424.2,3,0,simplex,""""""
1100,604,3,718,simplex,""""""


==> results/offline_mixed_curves/old/offline_mixed_curves_without_profits.csv <==
n_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
0,0,0,basic_scheduler,DominantShares
500,308,0,basic_scheduler,DominantShares
1000,402,0,basic_scheduler,DominantShares
1500,503,0,basic_scheduler,DominantShares
2000,599,0,basic_scheduler,DominantShares
2500,712,0,basic_scheduler,DominantShares
3000,832,0,basic_scheduler,DominantShares
3500,964,0,basic_scheduler,DominantShares
4000,981,0,basic_scheduler,DominantShares
4500,920,0,basic_scheduler,DominantShares
5000,881,0,basic_scheduler,DominantShares
0,0,1,basic_scheduler,FlatRelevance
500,299,1,basic_scheduler,FlatRelevance
1000,467,1,basic_scheduler,FlatRelevance
1500,546,1,basic_scheduler,FlatRelevance
2000,626,1,basic_scheduler,FlatRelevance
2500,645,1,basic_scheduler,FlatRelevance
3000,725,1,basic_scheduler,FlatRelevance
3500,790,1,basic_scheduler,FlatRelevance
4000,867,1,basic_scheduler,FlatRelevance
4500,952,1,basic_scheduler,FlatRelevance
5000,1004,1,basic_scheduler,FlatRelevance
0,0,2,basic_scheduler,OverflowRelevance
500,348,2,basic_scheduler,OverflowRelevance
1000,565,2,basic_scheduler,OverflowRelevance
1500,688,2,basic_scheduler,OverflowRelevance
2000,823,2,basic_scheduler,OverflowRelevance
2500,921,2,basic_scheduler,OverflowRelevance
3000,1042,2,basic_scheduler,OverflowRelevance
3500,1167,2,basic_scheduler,OverflowRelevance
4000,1249,2,basic_scheduler,OverflowRelevance
4500,1352,2,basic_scheduler,OverflowRelevance
5000,1430,2,basic_scheduler,OverflowRelevance
0,0,3,Simplex,Simplex
500,361,3,Simplex,Simplex
1000,589,3,Simplex,Simplex


==> results/online_batched_mixed_curves/avg_delay_online_batched_mixed_curves_N_with_profits.csv <==
scheduler_n,avg_delay,id,n_allocated_tasks,n_tasks,scheduler,scheduler_metric,,realized_profit
100,1.231378767,0,2276,5001,time_based_budget_unlocking,DominantShares,,1359.3
500,3.467519594,0,2362,5001,time_based_budget_unlocking,DominantShares,,1501
1000,5.868616992,0,2449,5001,time_based_budget_unlocking,DominantShares,,1543.5
1500,8.68560331,0,2614,5001,time_based_budget_unlocking,DominantShares,,1577.8
2000,10.26995928,0,2499,5001,time_based_budget_unlocking,DominantShares,,1562.8
100,10.09825531,1,2223,5001,time_based_budget_unlocking,FlatRelevance,,1324.9
500,0.969273179,1,2720,5001,time_based_budget_unlocking,FlatRelevance,,1535.9
1000,2.756053664,1,2808,5001,time_based_budget_unlocking,FlatRelevance,,1600.1
1500,5.369822889,1,2894,5001,time_based_budget_unlocking,FlatRelevance,,1644.4
2000,7.068607989,1,3003,5001,time_based_budget_unlocking,FlatRelevance,,1710.9
100,10.2440654,2,2373,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1383.5
500,45.10222304,2,3048,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1719.6
1000,102.9884315,2,3092,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1721.1
1500,137.4406748,2,3155,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1723.9
2000,172.229109,2,3154,5001,time_based_budget_unlocking,DynamicFlatRelevance,,1726.1


==> results/online_batched_mixed_curves/avg_delay_online_batched_mixed_curves_N_without_profits.csv <==
scheduler_n,avg_delay,id,n_allocated_tasks,n_tasks,scheduler,scheduler_metric
100,1.121582365,0,2380,5001,time_based_budget_unlocking,DominantShares
500,2.737150622,0,2441,5001,time_based_budget_unlocking,DominantShares
1000,5.318239666,0,2608,5001,time_based_budget_unlocking,DominantShares
1500,7.375050988,0,2505,5001,time_based_budget_unlocking,DominantShares
2000,10.53398576,0,2664,5001,time_based_budget_unlocking,DominantShares
100,0.918114365,1,2373,5001,time_based_budget_unlocking,FlatRelevance
500,2.753594297,1,2819,5001,time_based_budget_unlocking,FlatRelevance
1000,5.435100298,1,2899,5001,time_based_budget_unlocking,FlatRelevance
1500,7.597988926,1,2937,5001,time_based_budget_unlocking,FlatRelevance
2000,9.839773095,1,2992,5001,time_based_budget_unlocking,FlatRelevance
100,11.48508729,2,2482,5001,time_based_budget_unlocking,DynamicFlatRelevance
500,46.33415389,2,3023,5001,time_based_budget_unlocking,DynamicFlatRelevance
1000,103.6144805,2,3043,5001,time_based_budget_unlocking,DynamicFlatRelevance
1500,134.5516718,2,3070,5001,time_based_budget_unlocking,DynamicFlatRelevance
2000,153.7199633,2,3070,5001,time_based_budget_unlocking,DynamicFlatRelevance


==> results/online_batched_mixed_curves/delay_cdf_locked_T1.csv <==
delay,fraction,id,scheduler_metric
0.00267581468744138,0.0011792452830188679,0,DominantShares
0.007251104677939324,0.0023584905660377358,0,DominantShares
0.011779836638176278,0.003537735849056604,0,DominantShares
0.013389153729438164,0.0047169811320754715,0,DominantShares
0.021783374022565027,0.00589622641509434,0,DominantShares
0.041899925593050114,0.007075471698113208,0,DominantShares
0.042352459863691294,0.008254716981132075,0,DominantShares
0.04382169960568305,0.009433962264150943,0,DominantShares
0.04469358839184423,0.01061320754716981,0,DominantShares
0.04809226499951791,0.01179245283018868,0,DominantShares
0.05693269107915988,0.012971698113207548,0,DominantShares
0.06417203448582676,0.014150943396226415,0,DominantShares
0.06987577636193976,0.015330188679245283,0,DominantShares
0.08064635139648502,0.01650943396226415,0,DominantShares
0.08101137008626047,0.01768867924528302,0,DominantShares
0.08946005353551079,0.018867924528301886,0,DominantShares
0.08971072481000597,0.020047169811320754,0,DominantShares
0.09012926969276336,0.02122641509433962,0,DominantShares
0.09287537951012403,0.02240566037735849,0,DominantShares
0.11713028104433043,0.02358490566037736,0,DominantShares
0.11952405276962708,0.024764150943396228,0,DominantShares
0.1229065275220016,0.025943396226415096,0,DominantShares
0.12985509113865046,0.027122641509433963,0,DominantShares
0.13141039799017307,0.02830188679245283,0,DominantShares
0.1337459756074847,0.0294811320754717,0,DominantShares
0.13508358338020443,0.030660377358490566,0,DominantShares
0.13624090312184656,0.031839622641509434,0,DominantShares
0.14228721163763325,0.0330188679245283,0,DominantShares
0.14626921665650783,0.03419811320754717,0,DominantShares
0.1470587839505786,0.03537735849056604,0,DominantShares
0.15085008882835638,0.036556603773584904,0,DominantShares
0.15563279944053487,0.03773584905660377,0,DominantShares
0.16260756037317936,0.03891509433962264,0,DominantShares
0.16738982770774413,0.04009433962264151,0,DominantShares
0.17935645384987353,0.041273584905660375,0,DominantShares
0.18339152881734933,0.04245283018867924,0,DominantShares
0.18514301874444072,0.04363207547169811,0,DominantShares
0.1890666189209398,0.04481132075471698,0,DominantShares
0.1959479123753538,0.045990566037735846,0,DominantShares
0.20417653038247963,0.04716981132075472,0,DominantShares
0.20956323322248593,0.04834905660377359,0,DominantShares
0.21313996645903277,0.049528301886792456,0,DominantShares
0.2185755202709263,0.05070754716981132,0,DominantShares
0.2185806269500037,0.05188679245283019,0,DominantShares
0.22342511998969883,0.05306603773584906,0,DominantShares
0.23242627181494058,0.054245283018867926,0,DominantShares
0.23610182515702505,0.055424528301886794,0,DominantShares
0.2444327334427001,0.05660377358490566,0,DominantShares
0.2540428347115409,0.05778301886792453,0,DominantShares
0.25517873950326475,0.0589622641509434,0,DominantShares
0.2602754346597216,0.060141509433962265,0,DominantShares
0.26089289999053555,0.06132075471698113,0,DominantShares
0.261205921606976,0.0625,0,DominantShares
0.2635029635786257,0.06367924528301887,0,DominantShares
0.2650406787774138,0.06485849056603774,0,DominantShares
0.26562563888757396,0.0660377358490566,0,DominantShares
0.268133160523927,0.06721698113207547,0,DominantShares
0.2707057220542488,0.06839622641509434,0,DominantShares
0.28323384240816285,0.0695754716981132,0,DominantShares
0.284446195540319,0.07075471698113207,0,DominantShares
0.2875954006034447,0.07193396226415094,0,DominantShares
0.2957265146873027,0.07311320754716981,0,DominantShares
0.30261931895362437,0.07429245283018868,0,DominantShares
0.31260279439706995,0.07547169811320754,0,DominantShares
0.3163288337318688,0.07665094339622641,0,DominantShares
0.32871776682755627,0.07783018867924528,0,DominantShares
0.34300087113885525,0.07900943396226415,0,DominantShares
0.34561167454916486,0.08018867924528301,0,DominantShares
0.348148082567608,0.08136792452830188,0,DominantShares
0.3498992913439847,0.08254716981132075,0,DominantShares
0.3546590726553305,0.08372641509433962,0,DominantShares
0.3594946097742664,0.08490566037735849,0,DominantShares
0.3698274284545171,0.08608490566037735,0,DominantShares
0.37172879397830627,0.08726415094339622,0,DominantShares
0.37307763611831035,0.08844339622641509,0,DominantShares
0.37746386957621114,0.08962264150943396,0,DominantShares
0.38763396702955966,0.09080188679245282,0,DominantShares
0.3940260417599397,0.09198113207547169,0,DominantShares
0.397971936979587,0.09316037735849056,0,DominantShares
0.3998249193189769,0.09433962264150944,0,DominantShares
0.4005736168778036,0.09551886792452831,0,DominantShares
0.400775190356101,0.09669811320754718,0,DominantShares
0.40393266892309754,0.09787735849056604,0,DominantShares
0.40700526437628604,0.09905660377358491,0,DominantShares
0.40713256836306044,0.10023584905660378,0,DominantShares
0.4077849621839569,0.10141509433962265,0,DominantShares
0.4093477534789951,0.10259433962264151,0,DominantShares
0.41476553885425105,0.10377358490566038,0,DominantShares
0.4185368149274211,0.10495283018867925,0,DominantShares
0.42106317847464325,0.10613207547169812,0,DominantShares
0.4214939006568734,0.10731132075471699,0,DominantShares
0.4283684855090364,0.10849056603773585,0,DominantShares
0.43402692845505975,0.10966981132075472,0,DominantShares
0.4412400479083677,0.11084905660377359,0,DominantShares
0.44876002037668883,0.11202830188679246,0,DominantShares
0.4495654345314186,0.11320754716981132,0,DominantShares
0.466461925535647,0.11438679245283019,0,DominantShares
0.4692289952097527,0.11556603773584906,0,DominantShares
0.47298639623776184,0.11674528301886793,0,DominantShares
0.475267904278347,0.1179245283018868,0,DominantShares
0.4771286701196793,0.11910377358490566,0,DominantShares
0.4792345505089193,0.12028301886792453,0,DominantShares
0.48162705192421207,0.1214622641509434,0,DominantShares
0.5075883183119156,0.12264150943396226,0,DominantShares
0.5136209452548766,0.12382075471698113,0,DominantShares
0.5148557248195491,0.125,0,DominantShares
0.520510540741641,0.12617924528301888,0,DominantShares
0.5284103051681548,0.12735849056603774,0,DominantShares
0.5370278264136843,0.12853773584905662,0,DominantShares
0.5444923231112444,0.12971698113207547,0,DominantShares
0.5513750536081581,0.13089622641509435,0,DominantShares
0.5522966268000662,0.1320754716981132,0,DominantShares
0.5576886331457445,0.1332547169811321,0,DominantShares
0.5581561432147293,0.13443396226415094,0,DominantShares
0.5591719739034122,0.13561320754716982,0,DominantShares
0.5623482798870967,0.13679245283018868,0,DominantShares
0.5631722986306174,0.13797169811320756,0,DominantShares
0.5691734187392505,0.1391509433962264,0,DominantShares
0.5750644195328753,0.1403301886792453,0,DominantShares
0.5775299993864333,0.14150943396226415,0,DominantShares
0.5832426800321411,0.14268867924528303,0,DominantShares
0.5855167106545416,0.14386792452830188,0,DominantShares
0.5874850792712873,0.14504716981132076,0,DominantShares
0.5892866337563394,0.14622641509433962,0,DominantShares
0.590117572893595,0.1474056603773585,0,DominantShares
0.5919347768621996,0.14858490566037735,0,DominantShares
0.5969464563875846,0.14976415094339623,0,DominantShares
0.6030356790881459,0.1509433962264151,0,DominantShares
0.6050049958928909,0.15212264150943397,0,DominantShares
0.605633188461514,0.15330188679245282,0,DominantShares
0.6080699017898432,0.1544811320754717,0,DominantShares
0.6081297260991505,0.15566037735849056,0,DominantShares
0.6110221365100026,0.15683962264150944,0,DominantShares
0.6269324033950774,0.1580188679245283,0,DominantShares
0.6310409217387285,0.15919811320754718,0,DominantShares
0.6350831247912341,0.16037735849056603,0,DominantShares
0.6358330776322809,0.1615566037735849,0,DominantShares
0.6386391872949293,0.16273584905660377,0,DominantShares
0.6458859348264809,0.16391509433962265,0,DominantShares
0.6474279674991514,0.1650943396226415,0,DominantShares
0.6480255118685267,0.16627358490566038,0,DominantShares
0.6483193553296438,0.16745283018867924,0,DominantShares
0.6533070812284478,0.16863207547169812,0,DominantShares
0.6542292930756772,0.16981132075471697,0,DominantShares
0.6558881195486244,0.17099056603773585,0,DominantShares
0.6567762603946026,0.1721698113207547,0,DominantShares
0.6577925724383604,0.1733490566037736,0,DominantShares
0.6582825262280849,0.17452830188679244,0,DominantShares
0.6637576485275183,0.17570754716981132,0,DominantShares
0.6674267653416583,0.17688679245283018,0,DominantShares
0.6698732753199419,0.17806603773584906,0,DominantShares
0.6702206477815755,0.1792452830188679,0,DominantShares
0.6778059200981392,0.1804245283018868,0,DominantShares
0.6804210070748766,0.18160377358490565,0,DominantShares
0.6837002754829928,0.18278301886792453,0,DominantShares
0.6847497292746056,0.18396226415094338,0,DominantShares
0.6849582598500108,0.18514150943396226,0,DominantShares
0.6873236051776637,0.18632075471698112,0,DominantShares
0.6875959883156906,0.1875,0,DominantShares
0.6875972966232737,0.18867924528301888,0,DominantShares
0.6899102554373023,0.18985849056603774,0,DominantShares
0.690608596365637,0.19103773584905662,0,DominantShares
0.7004823562159306,0.19221698113207547,0,DominantShares
0.705739282259767,0.19339622641509435,0,DominantShares
0.7062560901525323,0.1945754716981132,0,DominantShares
0.7098471859022921,0.1957547169811321,0,DominantShares
0.7149937549723884,0.19693396226415094,0,DominantShares
0.7161287162767627,0.19811320754716982,0,DominantShares
0.717258675243396,0.19929245283018868,0,DominantShares
0.7184521369976014,0.20047169811320756,0,DominantShares
0.7272077471920362,0.2016509433962264,0,DominantShares
0.7313237672669004,0.2028301886792453,0,DominantShares
0.7323994361364958,0.20400943396226415,0,DominantShares
0.733694763475853,0.20518867924528303,0,DominantShares
0.7386514212722104,0.20636792452830188,0,DominantShares
0.7434401132837458,0.20754716981132076,0,DominantShares
0.7450293534727894,0.20872641509433962,0,DominantShares
0.7496817551808146,0.2099056603773585,0,DominantShares
0.7498111997182058,0.21108490566037735,0,DominantShares
0.7585733082053179,0.21226415094339623,0,DominantShares
0.7610828376964669,0.2134433962264151,0,DominantShares
0.7620975013573172,0.21462264150943397,0,DominantShares
0.7680798165186031,0.21580188679245282,0,DominantShares
0.7706252912219966,0.2169811320754717,0,DominantShares
0.7744960464420778,0.21816037735849056,0,DominantShares
0.77799677345239,0.21933962264150944,0,DominantShares
0.7786189786159952,0.2205188679245283,0,DominantShares
0.7789077985397945,0.22169811320754718,0,DominantShares
0.7805173128050136,0.22287735849056603,0,DominantShares
0.7869268916297756,0.2240566037735849,0,DominantShares
0.7869626364976106,0.22523584905660377,0,DominantShares
0.7875971470049592,0.22641509433962265,0,DominantShares
0.7911151326166523,0.2275943396226415,0,DominantShares
0.7926375967785901,0.22877358490566038,0,DominantShares
0.7983108050367704,0.22995283018867924,0,DominantShares
0.8005686241009764,0.23113207547169812,0,DominantShares
0.8011927196649893,0.23231132075471697,0,DominantShares
0.8051245292209046,0.23349056603773585,0,DominantShares
0.8083752502911778,0.2346698113207547,0,DominantShares
0.8109052841739706,0.2358490566037736,0,DominantShares
0.815243934363763,0.23702830188679244,0,DominantShares
0.8206276500502909,0.23820754716981132,0,DominantShares
0.8225220237871307,0.23938679245283018,0,DominantShares
0.8248680475088968,0.24056603773584906,0,DominantShares
0.8251120877501945,0.2417452830188679,0,DominantShares
0.8267026839481293,0.2429245283018868,0,DominantShares
0.8267491635631199,0.24410377358490565,0,DominantShares
0.8267952820172724,0.24528301886792453,0,DominantShares
0.8277205907931453,0.24646226415094338,0,DominantShares
0.8283902436855897,0.24764150943396226,0,DominantShares
0.8286962475165236,0.24882075471698112,0,DominantShares
0.8321088025355614,0.25,0,DominantShares
0.833290654101825,0.2511792452830189,0,DominantShares
0.8336548281196823,0.25235849056603776,0,DominantShares
0.8387550516117308,0.2535377358490566,0,DominantShares
0.8392878821845193,0.25471698113207547,0,DominantShares
0.8433575456132547,0.25589622641509435,0,DominantShares
0.8436172646457436,0.25707547169811323,0,DominantShares
0.8447774545471098,0.25825471698113206,0,DominantShares
0.846964509083814,0.25943396226415094,0,DominantShares
0.8524848470656075,0.2606132075471698,0,DominantShares
0.8540096085785294,0.2617924528301887,0,DominantShares
0.86025180170558,0.26297169811320753,0,DominantShares
0.8628092259721066,0.2641509433962264,0,DominantShares
0.8646222578771763,0.2653301886792453,0,DominantShares
0.8654068114715444,0.2665094339622642,0,DominantShares
0.8671137261622208,0.267688679245283,0,DominantShares
0.8676366408382066,0.2688679245283019,0,DominantShares
0.8734700379532292,0.27004716981132076,0,DominantShares
0.8803151898517356,0.27122641509433965,0,DominantShares
0.885890840811717,0.27240566037735847,0,DominantShares
0.8881426207571912,0.27358490566037735,0,DominantShares
0.891951347912133,0.27476415094339623,0,DominantShares
0.8944658947009323,0.2759433962264151,0,DominantShares
0.8947615755856191,0.27712264150943394,0,DominantShares
0.8995791758453335,0.2783018867924528,0,DominantShares
0.8999463889201671,0.2794811320754717,0,DominantShares
0.904144028096346,0.2806603773584906,0,DominantShares
0.9045299872430101,0.2818396226415094,0,DominantShares
0.9058211610575295,0.2830188679245283,0,DominantShares
0.9068997885409544,0.2841981132075472,0,DominantShares
0.9070454523709621,0.28537735849056606,0,DominantShares
0.9074327824962403,0.2865566037735849,0,DominantShares
0.9125694903721033,0.28773584905660377,0,DominantShares
0.9136323111649034,0.28891509433962265,0,DominantShares
0.9143177878841202,0.29009433962264153,0,DominantShares
0.9169635817442074,0.29127358490566035,0,DominantShares
0.9171697362675513,0.29245283018867924,0,DominantShares
0.920609755029183,0.2936320754716981,0,DominantShares
0.9221280789188668,0.294811320754717,0,DominantShares
0.9243187568696829,0.2959905660377358,0,DominantShares
0.9262440705415189,0.2971698113207547,0,DominantShares
0.9266681062295277,0.2983490566037736,0,DominantShares
0.9276516999465159,0.29952830188679247,0,DominantShares
0.9320664373645338,0.3007075471698113,0,DominantShares
0.9329788336128058,0.3018867924528302,0,DominantShares
0.9349112919067375,0.30306603773584906,0,DominantShares
0.9363116377641907,0.30424528301886794,0,DominantShares
0.9382871479302848,0.30542452830188677,0,DominantShares
0.9391589626752628,0.30660377358490565,0,DominantShares
0.9400880852947076,0.30778301886792453,0,DominantShares
0.9445242673039642,0.3089622641509434,0,DominantShares
0.9447480476761978,0.31014150943396224,0,DominantShares
0.9463034926020306,0.3113207547169811,0,DominantShares
0.9470493231733172,0.3125,0,DominantShares
0.9482993061616245,0.3136792452830189,0,DominantShares
0.9484246326505428,0.31485849056603776,0,DominantShares
0.9502062320211864,0.3160377358490566,0,DominantShares
0.9518538452519696,0.31721698113207547,0,DominantShares
0.9561471930558074,0.31839622641509435,0,DominantShares
0.9572325616565713,0.31957547169811323,0,DominantShares
0.9590419822184266,0.32075471698113206,0,DominantShares
0.9601153435868426,0.32193396226415094,0,DominantShares
0.9602289754216571,0.3231132075471698,0,DominantShares
0.9624664905240827,0.3242924528301887,0,DominantShares
0.9632844533868683,0.32547169811320753,0,DominantShares
0.965234870970539,0.3266509433962264,0,DominantShares
0.9688881964527241,0.3278301886792453,0,DominantShares
0.9706648999420597,0.3290094339622642,0,DominantShares
0.9713687145118168,0.330188679245283,0,DominantShares
0.9717654473590684,0.3313679245283019,0,DominantShares
0.9734362155550293,0.33254716981132076,0,DominantShares
0.9744226413733692,0.33372641509433965,0,DominantShares
0.9745109537596752,0.33490566037735847,0,DominantShares
0.9766149935911557,0.33608490566037735,0,DominantShares
0.9775469812782518,0.33726415094339623,0,DominantShares
0.9788158953633816,0.3384433962264151,0,DominantShares
0.9791432576165509,0.33962264150943394,0,DominantShares
0.9797555267046987,0.3408018867924528,0,DominantShares
0.9798482225864653,0.3419811320754717,0,DominantShares
0.9803591653200119,0.3431603773584906,0,DominantShares
0.9834570287747315,0.3443396226415094,0,DominantShares
0.9878751157242105,0.3455188679245283,0,DominantShares
0.9883046648182754,0.3466981132075472,0,DominantShares
0.990814971322096,0.34787735849056606,0,DominantShares
0.9922884030623287,0.3490566037735849,0,DominantShares
0.9936277800312254,0.35023584905660377,0,DominantShares
0.9971887304047105,0.35141509433962265,0,DominantShares
0.9985570893589049,0.35259433962264153,0,DominantShares
0.9997191673200057,0.35377358490566035,0,DominantShares
0.9997974805853005,0.35495283018867924,0,DominantShares
1.0,0.3561320754716981,0,DominantShares
1.0116320263417773,0.357311320754717,0,DominantShares
1.026721700171258,0.3584905660377358,0,DominantShares
1.0329029297249734,0.3596698113207547,0,DominantShares
1.0445061138321012,0.3608490566037736,0,DominantShares
1.0583539179829966,0.36202830188679247,0,DominantShares
1.0617716050381243,0.3632075471698113,0,DominantShares
1.0689811356277552,0.3643867924528302,0,DominantShares
1.07224588201829,0.36556603773584906,0,DominantShares
1.0856054871308807,0.36674528301886794,0,DominantShares
1.0879315793507311,0.36792452830188677,0,DominantShares
1.094255440913361,0.36910377358490565,0,DominantShares
1.0994407395073917,0.37028301886792453,0,DominantShares
1.1010499266814708,0.3714622641509434,0,DominantShares
1.1025241365151501,0.37264150943396224,0,DominantShares
1.1149237376584686,0.3738207547169811,0,DominantShares
1.1179068009119497,0.375,0,DominantShares
1.1280831767021056,0.3761792452830189,0,DominantShares
1.1391303454022275,0.37735849056603776,0,DominantShares
1.16279709106729,0.3785377358490566,0,DominantShares
1.164014657264838,0.37971698113207547,0,DominantShares
1.1642947730271365,0.38089622641509435,0,DominantShares
1.1646407110446635,0.38207547169811323,0,DominantShares
1.1812872745090939,0.38325471698113206,0,DominantShares
1.1925553391780177,0.38443396226415094,0,DominantShares
1.1952112741838476,0.3856132075471698,0,DominantShares
1.196468074046937,0.3867924528301887,0,DominantShares
1.1978991102110452,0.38797169811320753,0,DominantShares
1.2089818532373684,0.3891509433962264,0,DominantShares
1.2139571725851237,0.3903301886792453,0,DominantShares
1.2177669290941342,0.3915094339622642,0,DominantShares
1.2193208325522331,0.392688679245283,0,DominantShares
1.2228572927225176,0.3938679245283019,0,DominantShares
1.2342674646702445,0.39504716981132076,0,DominantShares
1.2379790572531775,0.39622641509433965,0,DominantShares
1.2402773388013464,0.39740566037735847,0,DominantShares
1.2497381521444648,0.39858490566037735,0,DominantShares
1.2630973312367653,0.39976415094339623,0,DominantShares
1.2650099512641724,0.4009433962264151,0,DominantShares
1.2669517069566378,0.40212264150943394,0,DominantShares
1.2736543018469582,0.4033018867924528,0,DominantShares
1.2776755955669472,0.4044811320754717,0,DominantShares
1.2783887889673728,0.4056603773584906,0,DominantShares
1.2811605333650347,0.4068396226415094,0,DominantShares
1.283186466517356,0.4080188679245283,0,DominantShares
1.2888842418167865,0.4091981132075472,0,DominantShares
1.2920543477797555,0.41037735849056606,0,DominantShares
1.2922463787074872,0.4115566037735849,0,DominantShares
1.2941731805756769,0.41273584905660377,0,DominantShares
1.2971756007969582,0.41391509433962265,0,DominantShares
1.2976828179691786,0.41509433962264153,0,DominantShares
1.3015951265516197,0.41627358490566035,0,DominantShares
1.3116635769999334,0.41745283018867924,0,DominantShares
1.3231784733331189,0.4186320754716981,0,DominantShares
1.333153662555615,0.419811320754717,0,DominantShares
1.3349629038493305,0.4209905660377358,0,DominantShares
1.3361171167347852,0.4221698113207547,0,DominantShares
1.3380390074784712,0.4233490566037736,0,DominantShares
1.3498077361761176,0.42452830188679247,0,DominantShares
1.350192112098855,0.4257075471698113,0,DominantShares
1.3514743393210065,0.4268867924528302,0,DominantShares
1.35439423599834,0.42806603773584906,0,DominantShares
1.3572627042148575,0.42924528301886794,0,DominantShares
1.358543976882153,0.43042452830188677,0,DominantShares
1.3625915519093255,0.43160377358490565,0,DominantShares
1.372914822608152,0.43278301886792453,0,DominantShares
1.3793350375171753,0.4339622641509434,0,DominantShares
1.3829086886160482,0.43514150943396224,0,DominantShares
1.3830828359931466,0.4363207547169811,0,DominantShares
1.3831098477702994,0.4375,0,DominantShares
1.3850799226827766,0.4386792452830189,0,DominantShares
1.3930604671731377,0.43985849056603776,0,DominantShares
1.3933123706277595,0.4410377358490566,0,DominantShares
1.4007792578931344,0.44221698113207547,0,DominantShares
1.4021642766016074,0.44339622641509435,0,DominantShares
1.4107027509355916,0.44457547169811323,0,DominantShares
1.4123558757058827,0.44575471698113206,0,DominantShares
1.4138907155966136,0.44693396226415094,0,DominantShares
1.4166742408530038,0.4481132075471698,0,DominantShares
1.4199615232850071,0.4492924528301887,0,DominantShares
1.4220768324651893,0.45047169811320753,0,DominantShares
1.424247002048638,0.4516509433962264,0,DominantShares
1.4345727418437155,0.4528301886792453,0,DominantShares
1.44174480096334,0.4540094339622642,0,DominantShares
1.4610742664661718,0.455188679245283,0,DominantShares
1.4701950953728584,0.4563679245283019,0,DominantShares
1.4762667057673924,0.45754716981132076,0,DominantShares
1.481982077198159,0.45872641509433965,0,DominantShares
1.4870296565550891,0.45990566037735847,0,DominantShares
1.4874973534964582,0.46108490566037735,0,DominantShares
1.488414142642096,0.46226415094339623,0,DominantShares
1.4949875601353917,0.4634433962264151,0,DominantShares
1.4964663901819364,0.46462264150943394,0,DominantShares
1.5036189825265964,0.4658018867924528,0,DominantShares
1.512586481696955,0.4669811320754717,0,DominantShares
1.5136400561822896,0.4681603773584906,0,DominantShares
1.523243810228534,0.4693396226415094,0,DominantShares
1.5322219232439291,0.4705188679245283,0,DominantShares
1.5326399600996865,0.4716981132075472,0,DominantShares
1.5339169998098328,0.47287735849056606,0,DominantShares
1.535842308743037,0.4740566037735849,0,DominantShares
1.5372242537025862,0.47523584905660377,0,DominantShares
1.550913476635536,0.47641509433962265,0,DominantShares
1.557539182921868,0.47759433962264153,0,DominantShares
1.567742147605606,0.47877358490566035,0,DominantShares
1.573233122579952,0.47995283018867924,0,DominantShares
1.5799349486109158,0.4811320754716981,0,DominantShares
1.5830217638717201,0.482311320754717,0,DominantShares
1.5888397214316363,0.4834905660377358,0,DominantShares
1.6031500240671548,0.4846698113207547,0,DominantShares
1.6072670225009578,0.4858490566037736,0,DominantShares
1.6093307904122724,0.48702830188679247,0,DominantShares
1.6106169552656526,0.4882075471698113,0,DominantShares
1.6164818239283516,0.4893867924528302,0,DominantShares
1.6203877841279155,0.49056603773584906,0,DominantShares
1.6239310874631698,0.49174528301886794,0,DominantShares
1.628980352037713,0.49292452830188677,0,DominantShares
1.6350155877676933,0.49410377358490565,0,DominantShares
1.6368537951262863,0.49528301886792453,0,DominantShares
1.6400407492355953,0.4964622641509434,0,DominantShares
1.6563410986238623,0.49764150943396224,0,DominantShares
1.6581853334486247,0.4988207547169811,0,DominantShares
1.6605608608557656,0.5,0,DominantShares
1.663146219458314,0.5011792452830188,0,DominantShares
1.66780845575944,0.5023584905660378,0,DominantShares
1.682047003235712,0.5035377358490566,0,DominantShares
1.6899432920078326,0.5047169811320755,0,DominantShares
1.6903639947745166,0.5058962264150944,0,DominantShares
1.6919670531087587,0.5070754716981132,0,DominantShares
1.6970143326035707,0.5082547169811321,0,DominantShares
1.699258197754364,0.5094339622641509,0,DominantShares
1.7096080023575086,0.5106132075471698,0,DominantShares
1.7135092636563325,0.5117924528301887,0,DominantShares
1.7236351869794362,0.5129716981132075,0,DominantShares
1.733991089528649,0.5141509433962265,0,DominantShares
1.7355969445162636,0.5153301886792453,0,DominantShares
1.7374337397308643,0.5165094339622641,0,DominantShares
1.7464303705981443,0.5176886792452831,0,DominantShares
1.761208824152962,0.5188679245283019,0,DominantShares
1.7623351966310619,0.5200471698113207,0,DominantShares
1.769428474393172,0.5212264150943396,0,DominantShares
1.770252852311458,0.5224056603773585,0,DominantShares
1.7742282744785953,0.5235849056603774,0,DominantShares
1.7825751329523412,0.5247641509433962,0,DominantShares
1.7840277918630338,0.5259433962264151,0,DominantShares
1.7840537019057603,0.527122641509434,0,DominantShares
1.790274672487529,0.5283018867924528,0,DominantShares
1.7959814885659142,0.5294811320754716,0,DominantShares
1.8067598057309322,0.5306603773584906,0,DominantShares
1.8177832418197113,0.5318396226415094,0,DominantShares
1.8342674975841629,0.5330188679245284,0,DominantShares
1.8501137508236418,0.5341981132075472,0,DominantShares
1.8549588413682212,0.535377358490566,0,DominantShares
1.866935164011533,0.5365566037735849,0,DominantShares
1.8772282024181468,0.5377358490566038,0,DominantShares
1.8781916211979701,0.5389150943396226,0,DominantShares
1.8791180325548034,0.5400943396226415,0,DominantShares
1.8840864717544719,0.5412735849056604,0,DominantShares
1.8984741756500112,0.5424528301886793,0,DominantShares
1.9087518852380585,0.5436320754716981,0,DominantShares
1.911574690404569,0.5448113207547169,0,DominantShares
1.9130729648829412,0.5459905660377359,0,DominantShares
1.9158122500166508,0.5471698113207547,0,DominantShares
1.923481784204055,0.5483490566037735,0,DominantShares
1.9374407553167874,0.5495283018867925,0,DominantShares
1.9385428176916086,0.5507075471698113,0,DominantShares
1.9480777586807125,0.5518867924528302,0,DominantShares
1.9623812002822894,0.5530660377358491,0,DominantShares
1.9649051779063234,0.5542452830188679,0,DominantShares
1.9685407232797294,0.5554245283018868,0,DominantShares
1.9751041586183398,0.5566037735849056,0,DominantShares
1.9774378982763778,0.5577830188679245,0,DominantShares
1.9856535599674663,0.5589622641509434,0,DominantShares
1.987631460371535,0.5601415094339622,0,DominantShares
1.995930464676558,0.5613207547169812,0,DominantShares
2.015209783832436,0.5625,0,DominantShares
2.0165352583276235,0.5636792452830188,0,DominantShares
2.0184482450387096,0.5648584905660378,0,DominantShares
2.0218885170820418,0.5660377358490566,0,DominantShares
2.0320305613708545,0.5672169811320755,0,DominantShares
2.032852507477847,0.5683962264150944,0,DominantShares
2.038929056631101,0.5695754716981132,0,DominantShares
2.038946263187527,0.5707547169811321,0,DominantShares
2.0459299664345716,0.5719339622641509,0,DominantShares
2.0522420240461265,0.5731132075471698,0,DominantShares
2.0585974427024265,0.5742924528301887,0,DominantShares
2.0854889419618052,0.5754716981132075,0,DominantShares
2.0891192839596737,0.5766509433962265,0,DominantShares
2.091702157380304,0.5778301886792453,0,DominantShares
2.0969250932119365,0.5790094339622641,0,DominantShares
2.098005176198388,0.5801886792452831,0,DominantShares
2.0988356108282495,0.5813679245283019,0,DominantShares
2.1036063559151685,0.5825471698113207,0,DominantShares
2.1040546507196245,0.5837264150943396,0,DominantShares
2.1044334923489174,0.5849056603773585,0,DominantShares
2.109925407545986,0.5860849056603774,0,DominantShares
2.1139294264282444,0.5872641509433962,0,DominantShares
2.1216336054475864,0.5884433962264151,0,DominantShares
2.1230639870318777,0.589622641509434,0,DominantShares
2.123422775431477,0.5908018867924528,0,DominantShares
2.125381027729375,0.5919811320754716,0,DominantShares
2.130656320655346,0.5931603773584906,0,DominantShares
2.1351923931945613,0.5943396226415094,0,DominantShares
2.139651737541646,0.5955188679245284,0,DominantShares
2.1402171882212757,0.5966981132075472,0,DominantShares
2.1434252729042287,0.597877358490566,0,DominantShares
2.1439587373582043,0.5990566037735849,0,DominantShares
2.1445697251260754,0.6002358490566038,0,DominantShares
2.1469788299416503,0.6014150943396226,0,DominantShares
2.1497270637808086,0.6025943396226415,0,DominantShares
2.1556209439049905,0.6037735849056604,0,DominantShares
2.1571226769834357,0.6049528301886793,0,DominantShares
2.157301184607533,0.6061320754716981,0,DominantShares
2.1610554130714696,0.6073113207547169,0,DominantShares
2.1644346338712346,0.6084905660377359,0,DominantShares
2.1696949480510455,0.6096698113207547,0,DominantShares
2.175570550016621,0.6108490566037735,0,DominantShares
2.176435394825557,0.6120283018867925,0,DominantShares
2.1778574008742524,0.6132075471698113,0,DominantShares
2.178708253745004,0.6143867924528302,0,DominantShares
2.181400737933197,0.6155660377358491,0,DominantShares
2.1843738211895793,0.6167452830188679,0,DominantShares
2.185293813653569,0.6179245283018868,0,DominantShares
2.186304904992303,0.6191037735849056,0,DominantShares
2.1883502183356898,0.6202830188679245,0,DominantShares
2.1894863839154874,0.6214622641509434,0,DominantShares
2.196701217927865,0.6226415094339622,0,DominantShares
2.201960600551801,0.6238207547169812,0,DominantShares
2.2201760600688445,0.625,0,DominantShares
2.224052100603089,0.6261792452830188,0,DominantShares
2.2319594211310037,0.6273584905660378,0,DominantShares
2.2347817135394727,0.6285377358490566,0,DominantShares
2.2626930666195024,0.6297169811320755,0,DominantShares
2.2679235738879253,0.6308962264150944,0,DominantShares
2.2784609790081127,0.6320754716981132,0,DominantShares
2.279357987208872,0.6332547169811321,0,DominantShares
2.2811912732299384,0.6344339622641509,0,DominantShares
2.2821850706965066,0.6356132075471698,0,DominantShares
2.2929478138830923,0.6367924528301887,0,DominantShares
2.3009540603387073,0.6379716981132075,0,DominantShares
2.3024519589456194,0.6391509433962265,0,DominantShares
2.3047865195489674,0.6403301886792453,0,DominantShares
2.305793643389805,0.6415094339622641,0,DominantShares
2.3078325024968667,0.6426886792452831,0,DominantShares
2.31158886395082,0.6438679245283019,0,DominantShares
2.311722716395078,0.6450471698113207,0,DominantShares
2.314538447235048,0.6462264150943396,0,DominantShares
2.3177512498635346,0.6474056603773585,0,DominantShares
2.322034133112318,0.6485849056603774,0,DominantShares
2.3385455102631996,0.6497641509433962,0,DominantShares
2.339040386672435,0.6509433962264151,0,DominantShares
2.3467428446948704,0.652122641509434,0,DominantShares
2.347523328461288,0.6533018867924528,0,DominantShares
2.3636218501038275,0.6544811320754716,0,DominantShares
2.36800404178644,0.6556603773584906,0,DominantShares
2.3756602094841646,0.6568396226415094,0,DominantShares
2.3803209477129172,0.6580188679245284,0,DominantShares
2.3838232696412645,0.6591981132075472,0,DominantShares
2.3892629871184514,0.660377358490566,0,DominantShares
2.390326195274681,0.6615566037735849,0,DominantShares
2.3903713838327985,0.6627358490566038,0,DominantShares
2.3919192269156593,0.6639150943396226,0,DominantShares
2.396107187001128,0.6650943396226415,0,DominantShares
2.401691075691752,0.6662735849056604,0,DominantShares
2.405357285502941,0.6674528301886793,0,DominantShares
2.4189561459920785,0.6686320754716981,0,DominantShares
2.419473781946177,0.6698113207547169,0,DominantShares
2.424714319041703,0.6709905660377359,0,DominantShares
2.4455326512920426,0.6721698113207547,0,DominantShares
2.446020474902906,0.6733490566037735,0,DominantShares
2.4592200798479205,0.6745283018867925,0,DominantShares
2.460509101653434,0.6757075471698113,0,DominantShares
2.4674737695159017,0.6768867924528302,0,DominantShares
2.4699187537874145,0.6780660377358491,0,DominantShares
2.470963921250835,0.6792452830188679,0,DominantShares
2.4720247764641714,0.6804245283018868,0,DominantShares
2.4758753903191497,0.6816037735849056,0,DominantShares
2.4792456740037174,0.6827830188679245,0,DominantShares
2.484085504179191,0.6839622641509434,0,DominantShares
2.4842100945487715,0.6851415094339622,0,DominantShares
2.4984179448121466,0.6863207547169812,0,DominantShares
2.513578073843018,0.6875,0,DominantShares
2.522153851811707,0.6886792452830188,0,DominantShares
2.528916739830713,0.6898584905660378,0,DominantShares
2.5406433334593794,0.6910377358490566,0,DominantShares
2.547389870374328,0.6922169811320755,0,DominantShares
2.55254281316206,0.6933962264150944,0,DominantShares
2.5540686206799554,0.6945754716981132,0,DominantShares
2.555961465031862,0.6957547169811321,0,DominantShares
2.564497919287245,0.6969339622641509,0,DominantShares
2.5779685371931667,0.6981132075471698,0,DominantShares
2.5828079449276142,0.6992924528301887,0,DominantShares
2.591419860400772,0.7004716981132075,0,DominantShares
2.592870324994749,0.7016509433962265,0,DominantShares
2.593907633972945,0.7028301886792453,0,DominantShares
2.5964325880841663,0.7040094339622641,0,DominantShares
2.5969707054228106,0.7051886792452831,0,DominantShares
2.605110032323049,0.7063679245283019,0,DominantShares
2.615492137217296,0.7075471698113207,0,DominantShares
2.6158003260682925,0.7087264150943396,0,DominantShares
2.617976902999807,0.7099056603773585,0,DominantShares
2.6212663718595506,0.7110849056603774,0,DominantShares
2.642742074104408,0.7122641509433962,0,DominantShares
2.653067631332174,0.7134433962264151,0,DominantShares
2.6626840765005966,0.714622641509434,0,DominantShares
2.673458942144711,0.7158018867924528,0,DominantShares
2.6871595945948843,0.7169811320754716,0,DominantShares
2.695170715978102,0.7181603773584906,0,DominantShares
2.6955670453240757,0.7193396226415094,0,DominantShares
2.6966249742373893,0.7205188679245284,0,DominantShares
2.69823941657841,0.7216981132075472,0,DominantShares
2.701457928799276,0.722877358490566,0,DominantShares
2.7018620180952952,0.7240566037735849,0,DominantShares
2.7084597927550647,0.7252358490566038,0,DominantShares
2.717945817747103,0.7264150943396226,0,DominantShares
2.724178279213035,0.7275943396226415,0,DominantShares
2.7285526191676492,0.7287735849056604,0,DominantShares
2.7340451858726915,0.7299528301886793,0,DominantShares
2.7367710364266173,0.7311320754716981,0,DominantShares
2.740815205519015,0.7323113207547169,0,DominantShares
2.7412912751931646,0.7334905660377359,0,DominantShares
2.7418385324208563,0.7346698113207547,0,DominantShares
2.7453801372170723,0.7358490566037735,0,DominantShares
2.746093899166897,0.7370283018867925,0,DominantShares
2.758702498978245,0.7382075471698113,0,DominantShares
2.760959254592997,0.7393867924528302,0,DominantShares
2.766987363511215,0.7405660377358491,0,DominantShares
2.7681423511580974,0.7417452830188679,0,DominantShares
2.7693635702540558,0.7429245283018868,0,DominantShares
2.772329026264998,0.7441037735849056,0,DominantShares
2.7828815654681414,0.7452830188679245,0,DominantShares
2.785778619804015,0.7464622641509434,0,DominantShares
2.794647640683081,0.7476415094339622,0,DominantShares
2.7954222398389668,0.7488207547169812,0,DominantShares
2.798310402325038,0.75,0,DominantShares
2.806500521930607,0.7511792452830188,0,DominantShares
2.8145629616426717,0.7523584905660378,0,DominantShares
2.8172117961568244,0.7535377358490566,0,DominantShares
2.8185358226187187,0.7547169811320755,0,DominantShares
2.827894187909667,0.7558962264150944,0,DominantShares
2.8436882493910627,0.7570754716981132,0,DominantShares
2.8446562139501417,0.7582547169811321,0,DominantShares
2.8483209047972906,0.7594339622641509,0,DominantShares
2.8620993402470414,0.7606132075471698,0,DominantShares
2.867496368146327,0.7617924528301887,0,DominantShares
2.8684461068047087,0.7629716981132075,0,DominantShares
2.8731391671961486,0.7641509433962265,0,DominantShares
2.8750261122469927,0.7653301886792453,0,DominantShares
2.901626540606607,0.7665094339622641,0,DominantShares
2.9124963430054027,0.7676886792452831,0,DominantShares
2.920041951253829,0.7688679245283019,0,DominantShares
2.9497956260256863,0.7700471698113207,0,DominantShares
2.95125202348674,0.7712264150943396,0,DominantShares
2.9556693922683177,0.7724056603773585,0,DominantShares
2.9598068709243615,0.7735849056603774,0,DominantShares
2.988014116786948,0.7747641509433962,0,DominantShares
2.9945032234582314,0.7759433962264151,0,DominantShares
2.997573043759969,0.777122641509434,0,DominantShares
3.0081811671750778,0.7783018867924528,0,DominantShares
3.0112114234079788,0.7794811320754716,0,DominantShares
3.019011603909383,0.7806603773584906,0,DominantShares
3.0349911677990207,0.7818396226415094,0,DominantShares
3.0351114872320366,0.7830188679245284,0,DominantShares
3.0355404183536727,0.7841981132075472,0,DominantShares
3.0542395604260903,0.785377358490566,0,DominantShares
3.057460473561008,0.7865566037735849,0,DominantShares
3.0597042147585434,0.7877358490566038,0,DominantShares
3.0845198720128133,0.7889150943396226,0,DominantShares
3.092125299620905,0.7900943396226415,0,DominantShares
3.1027187507699345,0.7912735849056604,0,DominantShares
3.112473759368136,0.7924528301886793,0,DominantShares
3.116277067673476,0.7936320754716981,0,DominantShares
3.1497800182261466,0.7948113207547169,0,DominantShares
3.1592159964536286,0.7959905660377359,0,DominantShares
3.1613589449890664,0.7971698113207547,0,DominantShares
3.1689637751931485,0.7983490566037735,0,DominantShares
3.1820288231939013,0.7995283018867925,0,DominantShares
3.1975991100984995,0.8007075471698113,0,DominantShares
3.211489687949233,0.8018867924528302,0,DominantShares
3.213212786503745,0.8030660377358491,0,DominantShares
3.224020504942521,0.8042452830188679,0,DominantShares
3.243822507424894,0.8054245283018868,0,DominantShares
3.24603759180885,0.8066037735849056,0,DominantShares
3.247900199247996,0.8077830188679245,0,DominantShares
3.248962877309337,0.8089622641509434,0,DominantShares
3.2505027638769626,0.8101415094339622,0,DominantShares
3.2552470395282382,0.8113207547169812,0,DominantShares
3.2601496754837243,0.8125,0,DominantShares
3.271281401018592,0.8136792452830188,0,DominantShares
3.2747093420392805,0.8148584905660378,0,DominantShares
3.287741447490081,0.8160377358490566,0,DominantShares
3.288188615792029,0.8172169811320755,0,DominantShares
3.289135338672235,0.8183962264150944,0,DominantShares
3.2974452071250564,0.8195754716981132,0,DominantShares
3.30237674240551,0.8207547169811321,0,DominantShares
3.3064509081347158,0.8219339622641509,0,DominantShares
3.3159544678705286,0.8231132075471698,0,DominantShares
3.3498141270992168,0.8242924528301887,0,DominantShares
3.35570016131169,0.8254716981132075,0,DominantShares
3.3576643732788582,0.8266509433962265,0,DominantShares
3.364012693734468,0.8278301886792453,0,DominantShares
3.3745521036828983,0.8290094339622641,0,DominantShares
3.3774678804735707,0.8301886792452831,0,DominantShares
3.3871567962231097,0.8313679245283019,0,DominantShares
3.3931344577354112,0.8325471698113207,0,DominantShares
3.399506094050407,0.8337264150943396,0,DominantShares
3.4145914647304956,0.8349056603773585,0,DominantShares
3.419136037792182,0.8360849056603774,0,DominantShares
3.4357883241882035,0.8372641509433962,0,DominantShares
3.4386354292399,0.8384433962264151,0,DominantShares
3.4472665727866882,0.839622641509434,0,DominantShares
3.4529423202576197,0.8408018867924528,0,DominantShares
3.4592444400694706,0.8419811320754716,0,DominantShares
3.485528931436244,0.8431603773584906,0,DominantShares
3.4961029429979864,0.8443396226415094,0,DominantShares
3.4990176886660027,0.8455188679245284,0,DominantShares
3.4999779053347453,0.8466981132075472,0,DominantShares
3.5035865651183897,0.847877358490566,0,DominantShares
3.5260740156880903,0.8490566037735849,0,DominantShares
3.5308533596272405,0.8502358490566038,0,DominantShares
3.539966964901606,0.8514150943396226,0,DominantShares
3.580414492713679,0.8525943396226415,0,DominantShares
3.5813846990811378,0.8537735849056604,0,DominantShares
3.5846802615101403,0.8549528301886793,0,DominantShares
3.6622745450633207,0.8561320754716981,0,DominantShares
3.6658801465074804,0.8573113207547169,0,DominantShares
3.667661108383637,0.8584905660377359,0,DominantShares
3.67675951996144,0.8596698113207547,0,DominantShares
3.704721321362917,0.8608490566037735,0,DominantShares
3.711762499346589,0.8620283018867925,0,DominantShares
3.716821010438431,0.8632075471698113,0,DominantShares
3.725334031049842,0.8643867924528302,0,DominantShares
3.733105323091127,0.8655660377358491,0,DominantShares
3.7416237251424587,0.8667452830188679,0,DominantShares
3.7417399098732673,0.8679245283018868,0,DominantShares
3.7436795030963324,0.8691037735849056,0,DominantShares
3.7439013710559443,0.8702830188679245,0,DominantShares
3.7517705162690103,0.8714622641509434,0,DominantShares
3.7551107386678417,0.8726415094339622,0,DominantShares
3.7578561147055103,0.8738207547169812,0,DominantShares
3.759627504644138,0.875,0,DominantShares
3.7680280694009536,0.8761792452830188,0,DominantShares
3.7760239588183353,0.8773584905660378,0,DominantShares
3.7836371489656244,0.8785377358490566,0,DominantShares
3.7860936048022165,0.8797169811320755,0,DominantShares
3.7912253237868114,0.8808962264150944,0,DominantShares
3.7968360856504475,0.8820754716981132,0,DominantShares
3.7984072681445986,0.8832547169811321,0,DominantShares
3.800726743952527,0.8844339622641509,0,DominantShares
3.814906733471,0.8856132075471698,0,DominantShares
3.8693606350758385,0.8867924528301887,0,DominantShares
3.8799446449277877,0.8879716981132075,0,DominantShares
3.8810654023506865,0.8891509433962265,0,DominantShares
3.884748165895358,0.8903301886792453,0,DominantShares
3.8886264165381217,0.8915094339622641,0,DominantShares
3.889686832077283,0.8926886792452831,0,DominantShares
3.9052895249073822,0.8938679245283019,0,DominantShares
3.9079317592647556,0.8950471698113207,0,DominantShares
3.9131734798269378,0.8962264150943396,0,DominantShares
3.9148930017897854,0.8974056603773585,0,DominantShares
3.9174109269265935,0.8985849056603774,0,DominantShares
3.920307828910822,0.8997641509433962,0,DominantShares
3.923185291748947,0.9009433962264151,0,DominantShares
3.9264142242683446,0.902122641509434,0,DominantShares
3.9330226990326747,0.9033018867924528,0,DominantShares
3.9448580751429656,0.9044811320754716,0,DominantShares
3.9536563599791674,0.9056603773584906,0,DominantShares
3.9596912323606066,0.9068396226415094,0,DominantShares
3.9641696869697736,0.9080188679245284,0,DominantShares
3.968715305360039,0.9091981132075472,0,DominantShares
3.971395628761538,0.910377358490566,0,DominantShares
3.975079107983243,0.9115566037735849,0,DominantShares
3.9873878981419733,0.9127358490566038,0,DominantShares
3.990395366118957,0.9139150943396226,0,DominantShares
3.999253093349349,0.9150943396226415,0,DominantShares
4.000272526734021,0.9162735849056604,0,DominantShares
4.008998125303711,0.9174528301886793,0,DominantShares
4.03695592164933,0.9186320754716981,0,DominantShares
4.097012294491792,0.9198113207547169,0,DominantShares
4.10757153032581,0.9209905660377359,0,DominantShares
4.109629527717722,0.9221698113207547,0,DominantShares
4.121798466900509,0.9233490566037735,0,DominantShares
4.139341745605764,0.9245283018867925,0,DominantShares
4.147911138918157,0.9257075471698113,0,DominantShares
4.160744889558621,0.9268867924528302,0,DominantShares
4.161196532207727,0.9280660377358491,0,DominantShares
4.16184777396981,0.9292452830188679,0,DominantShares
4.164005961465067,0.9304245283018868,0,DominantShares
4.166498537549285,0.9316037735849056,0,DominantShares
4.198607505055762,0.9327830188679245,0,DominantShares
4.211129161707987,0.9339622641509434,0,DominantShares
4.222541995013522,0.9351415094339622,0,DominantShares
4.251052353206362,0.9363207547169812,0,DominantShares
4.256931970179036,0.9375,0,DominantShares
4.295881442146375,0.9386792452830188,0,DominantShares
4.358877097215382,0.9398584905660378,0,DominantShares
4.362202795812218,0.9410377358490566,0,DominantShares
4.37175271993851,0.9422169811320755,0,DominantShares
4.385723750407857,0.9433962264150944,0,DominantShares
4.402876170801365,0.9445754716981132,0,DominantShares
4.4290288359081185,0.9457547169811321,0,DominantShares
4.447592053456871,0.9469339622641509,0,DominantShares
4.45983059194185,0.9481132075471698,0,DominantShares
4.459985960319935,0.9492924528301887,0,DominantShares
4.460337319625994,0.9504716981132075,0,DominantShares
4.477927253231671,0.9516509433962265,0,DominantShares
4.494216329513368,0.9528301886792453,0,DominantShares
4.50016866152802,0.9540094339622641,0,DominantShares
4.520832057551456,0.9551886792452831,0,DominantShares
4.521677608127866,0.9563679245283019,0,DominantShares
4.531478236142313,0.9575471698113207,0,DominantShares
4.539413084616802,0.9587264150943396,0,DominantShares
4.555211997077351,0.9599056603773585,0,DominantShares
4.569758950509907,0.9610849056603774,0,DominantShares
4.571969984585777,0.9622641509433962,0,DominantShares
4.591247892531534,0.9634433962264151,0,DominantShares
4.604747122393794,0.964622641509434,0,DominantShares
4.625231938249206,0.9658018867924528,0,DominantShares
4.627851431667268,0.9669811320754716,0,DominantShares
4.6678529462012435,0.9681603773584906,0,DominantShares
4.670359151271473,0.9693396226415094,0,DominantShares
4.68489902972321,0.9705188679245284,0,DominantShares
4.703929323693872,0.9716981132075472,0,DominantShares
4.737185746593013,0.972877358490566,0,DominantShares
4.7716896703833225,0.9740566037735849,0,DominantShares
4.7732877304799946,0.9752358490566038,0,DominantShares
4.777316326761332,0.9764150943396226,0,DominantShares
4.780741943641369,0.9775943396226415,0,DominantShares
4.782144956718543,0.9787735849056604,0,DominantShares
4.7895826322281625,0.9799528301886793,0,DominantShares
4.795688053002566,0.9811320754716981,0,DominantShares
4.797626249471941,0.9823113207547169,0,DominantShares
4.805740166541039,0.9834905660377359,0,DominantShares
4.807154718540644,0.9846698113207547,0,DominantShares
4.816513380070765,0.9858490566037735,0,DominantShares
4.817698064830512,0.9870283018867925,0,DominantShares
4.819137293703234,0.9882075471698113,0,DominantShares
4.8540425385450785,0.9893867924528302,0,DominantShares
4.868802745450985,0.9905660377358491,0,DominantShares
4.885714790843895,0.9917452830188679,0,DominantShares
4.893450982327012,0.9929245283018868,0,DominantShares
4.898911900757878,0.9941037735849056,0,DominantShares
4.908867329977248,0.9952830188679245,0,DominantShares
4.943571802263788,0.9964622641509434,0,DominantShares
4.959746589128738,0.9976415094339622,0,DominantShares
4.966903443301678,0.9988207547169812,0,DominantShares
4.994435100886683,1.0,0,DominantShares
5.0,1.0,0,DominantShares
0.0002725267340211168,0.001098901098901099,1,DynamicFlatRelevance
0.00267581468744138,0.002197802197802198,1,DynamicFlatRelevance
0.007251104677939324,0.0032967032967032967,1,DynamicFlatRelevance
0.011779836638176278,0.004395604395604396,1,DynamicFlatRelevance
0.013389153729438164,0.005494505494505495,1,DynamicFlatRelevance
0.015209783832435875,0.006593406593406593,1,DynamicFlatRelevance
0.019449181421109074,0.007692307692307693,1,DynamicFlatRelevance
0.02872770869453234,0.008791208791208791,1,DynamicFlatRelevance
0.03511148723203661,0.00989010989010989,1,DynamicFlatRelevance
0.041899925593050114,0.01098901098901099,1,DynamicFlatRelevance
0.042352459863691294,0.012087912087912088,1,DynamicFlatRelevance
0.04382169960568305,0.013186813186813187,1,DynamicFlatRelevance
0.04469358839184423,0.014285714285714285,1,DynamicFlatRelevance
0.04809226499951791,0.015384615384615385,1,DynamicFlatRelevance
0.05693269107915988,0.016483516483516484,1,DynamicFlatRelevance
0.05746047356100803,0.017582417582417582,1,DynamicFlatRelevance
0.058353917982996606,0.01868131868131868,1,DynamicFlatRelevance
0.06177160503812418,0.01978021978021978,1,DynamicFlatRelevance
0.06417203448582676,0.020879120879120878,1,DynamicFlatRelevance
0.06744151762942252,0.02197802197802198,1,DynamicFlatRelevance
0.06898113562775521,0.023076923076923078,1,DynamicFlatRelevance
0.06987577636193976,0.024175824175824177,1,DynamicFlatRelevance
0.07677210727400308,0.025274725274725275,1,DynamicFlatRelevance
0.08064635139648502,0.026373626373626374,1,DynamicFlatRelevance
0.08101137008626047,0.027472527472527472,1,DynamicFlatRelevance
0.08257767647445746,0.02857142857142857,1,DynamicFlatRelevance
0.0845198720128133,0.02967032967032967,1,DynamicFlatRelevance
0.08946005353551079,0.03076923076923077,1,DynamicFlatRelevance
0.08971072481000597,0.031868131868131866,1,DynamicFlatRelevance
0.09012926969276336,0.03296703296703297,1,DynamicFlatRelevance
0.09287537951012403,0.03406593406593406,1,DynamicFlatRelevance
0.09365892642947315,0.035164835164835165,1,DynamicFlatRelevance
0.09944073950739174,0.03626373626373627,1,DynamicFlatRelevance
0.10252413651515013,0.03736263736263736,1,DynamicFlatRelevance
0.10271875076993453,0.038461538461538464,1,DynamicFlatRelevance
0.10360635591516854,0.03956043956043956,1,DynamicFlatRelevance
0.1040546507196245,0.04065934065934066,1,DynamicFlatRelevance
0.1056523694181486,0.041758241758241756,1,DynamicFlatRelevance
0.11392942642824444,0.04285714285714286,1,DynamicFlatRelevance
0.11492373765846864,0.04395604395604396,1,DynamicFlatRelevance
0.11713028104433043,0.045054945054945054,1,DynamicFlatRelevance
0.11952405276962708,0.046153846153846156,1,DynamicFlatRelevance
0.12179846690050988,0.04725274725274725,1,DynamicFlatRelevance
0.1253810277293752,0.04835164835164835,1,DynamicFlatRelevance
0.12808317670210556,0.04945054945054945,1,DynamicFlatRelevance
0.13141039799017307,0.05054945054945055,1,DynamicFlatRelevance
0.13508358338020443,0.051648351648351645,1,DynamicFlatRelevance
0.13519239319456133,0.05274725274725275,1,DynamicFlatRelevance
0.13624090312184656,0.05384615384615385,1,DynamicFlatRelevance
0.14228721163763325,0.054945054945054944,1,DynamicFlatRelevance
0.14456972512607535,0.056043956043956046,1,DynamicFlatRelevance
0.14626921665650783,0.05714285714285714,1,DynamicFlatRelevance
0.1470587839505786,0.05824175824175824,1,DynamicFlatRelevance
0.14736050137685197,0.05934065934065934,1,DynamicFlatRelevance
0.1497800182261464,0.06043956043956044,1,DynamicFlatRelevance
0.15085008882835638,0.06153846153846154,1,DynamicFlatRelevance
0.15563279944053487,0.06263736263736264,1,DynamicFlatRelevance
0.15712267698343574,0.06373626373626373,1,DynamicFlatRelevance
0.16105541307146964,0.06483516483516484,1,DynamicFlatRelevance
0.16260756037317936,0.06593406593406594,1,DynamicFlatRelevance
0.1646407110446635,0.06703296703296703,1,DynamicFlatRelevance
0.16738982770774413,0.06813186813186813,1,DynamicFlatRelevance
0.17557055001662114,0.06923076923076923,1,DynamicFlatRelevance
0.17935645384987353,0.07032967032967033,1,DynamicFlatRelevance
0.18128727450909388,0.07142857142857142,1,DynamicFlatRelevance
0.18339152881734933,0.07252747252747253,1,DynamicFlatRelevance
0.18437382118957935,0.07362637362637363,1,DynamicFlatRelevance
0.18514301874444072,0.07472527472527472,1,DynamicFlatRelevance
0.1890666189209398,0.07582417582417582,1,DynamicFlatRelevance
0.18948638391548744,0.07692307692307693,1,DynamicFlatRelevance
0.1959479123753538,0.07802197802197802,1,DynamicFlatRelevance
0.1964680740469369,0.07912087912087912,1,DynamicFlatRelevance
0.1975991100984995,0.08021978021978023,1,DynamicFlatRelevance
0.1986075050557612,0.08131868131868132,1,DynamicFlatRelevance
0.20196060055180087,0.08241758241758242,1,DynamicFlatRelevance
0.20417653038247963,0.08351648351648351,1,DynamicFlatRelevance
0.20956323322248593,0.08461538461538462,1,DynamicFlatRelevance
0.21313996645903277,0.08571428571428572,1,DynamicFlatRelevance
0.2132127865037452,0.08681318681318681,1,DynamicFlatRelevance
0.21770548225491027,0.08791208791208792,1,DynamicFlatRelevance
0.2177669290941342,0.08901098901098901,1,DynamicFlatRelevance
0.2185755202709263,0.09010989010989011,1,DynamicFlatRelevance
0.2185806269500037,0.0912087912087912,1,DynamicFlatRelevance
0.2193208325522331,0.09230769230769231,1,DynamicFlatRelevance
0.2225419950135219,0.09340659340659341,1,DynamicFlatRelevance
0.22285729272251764,0.0945054945054945,1,DynamicFlatRelevance
0.22342511998969883,0.0956043956043956,1,DynamicFlatRelevance
0.2240521006030889,0.0967032967032967,1,DynamicFlatRelevance
0.2243807678951768,0.0978021978021978,1,DynamicFlatRelevance
0.23242627181494058,0.0989010989010989,1,DynamicFlatRelevance
0.2342674646702445,0.1,1,DynamicFlatRelevance
0.23610182515702505,0.1010989010989011,1,DynamicFlatRelevance
0.2444327334427001,0.1021978021978022,1,DynamicFlatRelevance
0.24973815214446482,0.10329670329670329,1,DynamicFlatRelevance
0.25250296174155906,0.1043956043956044,1,DynamicFlatRelevance
0.2540428347115409,0.1054945054945055,1,DynamicFlatRelevance
0.25517873950326475,0.10659340659340659,1,DynamicFlatRelevance
0.25524703952823824,0.1076923076923077,1,DynamicFlatRelevance
0.2555357844991235,0.1087912087912088,1,DynamicFlatRelevance
0.26014967548372425,0.10989010989010989,1,DynamicFlatRelevance
0.2602754346597216,0.11098901098901098,1,DynamicFlatRelevance
0.26089289999053555,0.11208791208791209,1,DynamicFlatRelevance
0.261205921606976,0.11318681318681319,1,DynamicFlatRelevance
0.2635029635786257,0.11428571428571428,1,DynamicFlatRelevance
0.26500995126417237,0.11538461538461539,1,DynamicFlatRelevance
0.2650406787774138,0.11648351648351649,1,DynamicFlatRelevance
0.26562563888757396,0.11758241758241758,1,DynamicFlatRelevance
0.268133160523927,0.11868131868131868,1,DynamicFlatRelevance
0.2707057220542488,0.11978021978021978,1,DynamicFlatRelevance
0.2712814010185922,0.12087912087912088,1,DynamicFlatRelevance
0.2776755955669472,0.12197802197802197,1,DynamicFlatRelevance
0.27935798720887206,0.12307692307692308,1,DynamicFlatRelevance
0.28116053336503466,0.12417582417582418,1,DynamicFlatRelevance
0.28323384240816285,0.12527472527472527,1,DynamicFlatRelevance
0.284446195540319,0.12637362637362637,1,DynamicFlatRelevance
0.2888842418167865,0.12747252747252746,1,DynamicFlatRelevance
0.28913533867223506,0.12857142857142856,1,DynamicFlatRelevance
0.2941731805756769,0.12967032967032968,1,DynamicFlatRelevance
0.2957265146873027,0.13076923076923078,1,DynamicFlatRelevance
0.29717560079695815,0.13186813186813187,1,DynamicFlatRelevance
0.3024519589456194,0.13296703296703297,1,DynamicFlatRelevance
0.30261931895362437,0.13406593406593406,1,DynamicFlatRelevance
0.3047865195489674,0.13516483516483516,1,DynamicFlatRelevance
0.30645090813471576,0.13626373626373625,1,DynamicFlatRelevance
0.3115888639508202,0.13736263736263737,1,DynamicFlatRelevance
0.311722716395078,0.13846153846153847,1,DynamicFlatRelevance
0.31260279439706995,0.13956043956043956,1,DynamicFlatRelevance
0.3155286788913507,0.14065934065934066,1,DynamicFlatRelevance
0.3163288337318688,0.14175824175824175,1,DynamicFlatRelevance
0.3245006815794369,0.14285714285714285,1,DynamicFlatRelevance
0.3283544803436911,0.14395604395604394,1,DynamicFlatRelevance
0.32871776682755627,0.14505494505494507,1,DynamicFlatRelevance
0.33315366255561507,0.14615384615384616,1,DynamicFlatRelevance
0.3349629038493305,0.14725274725274726,1,DynamicFlatRelevance
0.33611711673478517,0.14835164835164835,1,DynamicFlatRelevance
0.34121515823714077,0.14945054945054945,1,DynamicFlatRelevance
0.34300087113885525,0.15054945054945054,1,DynamicFlatRelevance
0.34561167454916486,0.15164835164835164,1,DynamicFlatRelevance
0.348148082567608,0.15274725274725276,1,DynamicFlatRelevance
0.3498077361761176,0.15384615384615385,1,DynamicFlatRelevance
0.3498992913439847,0.15494505494505495,1,DynamicFlatRelevance
0.35019211209885504,0.15604395604395604,1,DynamicFlatRelevance
0.35147433932100647,0.15714285714285714,1,DynamicFlatRelevance
0.35315597784570585,0.15824175824175823,1,DynamicFlatRelevance
0.3543942359983401,0.15934065934065933,1,DynamicFlatRelevance
0.3546590726553305,0.16043956043956045,1,DynamicFlatRelevance
0.3557001613116899,0.16153846153846155,1,DynamicFlatRelevance
0.3572627042148575,0.16263736263736264,1,DynamicFlatRelevance
0.3594946097742664,0.16373626373626374,1,DynamicFlatRelevance
0.3622027958122178,0.16483516483516483,1,DynamicFlatRelevance
0.3636218501038275,0.16593406593406593,1,DynamicFlatRelevance
0.3680040417864401,0.16703296703296702,1,DynamicFlatRelevance
0.3698274284545171,0.16813186813186815,1,DynamicFlatRelevance
0.37175271993850956,0.16923076923076924,1,DynamicFlatRelevance
0.37307763611831035,0.17032967032967034,1,DynamicFlatRelevance
0.37746386957621114,0.17142857142857143,1,DynamicFlatRelevance
0.3774678804735707,0.17252747252747253,1,DynamicFlatRelevance
0.38032094771291725,0.17362637362637362,1,DynamicFlatRelevance
0.38382326964126445,0.17472527472527472,1,DynamicFlatRelevance
0.3892629871184514,0.17582417582417584,1,DynamicFlatRelevance
0.3903261952746808,0.17692307692307693,1,DynamicFlatRelevance
0.3940260417599397,0.17802197802197803,1,DynamicFlatRelevance
0.3961071870011281,0.17912087912087912,1,DynamicFlatRelevance
0.397971936979587,0.18021978021978022,1,DynamicFlatRelevance
0.3998249193189769,0.1813186813186813,1,DynamicFlatRelevance
0.4005736168778036,0.1824175824175824,1,DynamicFlatRelevance
0.400775190356101,0.1835164835164835,1,DynamicFlatRelevance
0.401691075691752,0.18461538461538463,1,DynamicFlatRelevance
0.4018328868614631,0.18571428571428572,1,DynamicFlatRelevance
0.40393266892309754,0.18681318681318682,1,DynamicFlatRelevance
0.4053572855029408,0.1879120879120879,1,DynamicFlatRelevance
0.40700526437628604,0.189010989010989,1,DynamicFlatRelevance
0.40713256836306044,0.1901098901098901,1,DynamicFlatRelevance
0.4077849621839569,0.1912087912087912,1,DynamicFlatRelevance
0.4093477534789951,0.19230769230769232,1,DynamicFlatRelevance
0.4138907155966136,0.1934065934065934,1,DynamicFlatRelevance
0.41476553885425105,0.1945054945054945,1,DynamicFlatRelevance
0.41667424085300375,0.1956043956043956,1,DynamicFlatRelevance
0.4185368149274211,0.1967032967032967,1,DynamicFlatRelevance
0.41895614599207853,0.1978021978021978,1,DynamicFlatRelevance
0.4194737819461771,0.1989010989010989,1,DynamicFlatRelevance
0.41996152328500713,0.2,1,DynamicFlatRelevance
0.42106317847464325,0.2010989010989011,1,DynamicFlatRelevance
0.4214939006568734,0.2021978021978022,1,DynamicFlatRelevance
0.4247143190417031,0.2032967032967033,1,DynamicFlatRelevance
0.4283684855090364,0.2043956043956044,1,DynamicFlatRelevance
0.43349122899780923,0.20549450549450549,1,DynamicFlatRelevance
0.43402692845505975,0.20659340659340658,1,DynamicFlatRelevance
0.43578832418820346,0.2076923076923077,1,DynamicFlatRelevance
0.4412400479083677,0.2087912087912088,1,DynamicFlatRelevance
0.4451028262902028,0.2098901098901099,1,DynamicFlatRelevance
0.44876002037668883,0.210989010989011,1,DynamicFlatRelevance
0.4495654345314186,0.21208791208791208,1,DynamicFlatRelevance
0.45969771341055576,0.21318681318681318,1,DynamicFlatRelevance
0.46099964606532495,0.21428571428571427,1,DynamicFlatRelevance
0.466461925535647,0.2153846153846154,1,DynamicFlatRelevance
0.4674737695159017,0.2164835164835165,1,DynamicFlatRelevance
0.4692289952097527,0.2175824175824176,1,DynamicFlatRelevance
0.47096392125083497,0.21868131868131868,1,DynamicFlatRelevance
0.47298639623776184,0.21978021978021978,1,DynamicFlatRelevance
0.475267904278347,0.22087912087912087,1,DynamicFlatRelevance
0.4771286701196793,0.22197802197802197,1,DynamicFlatRelevance
0.47792725323167096,0.2230769230769231,1,DynamicFlatRelevance
0.4792345505089193,0.22417582417582418,1,DynamicFlatRelevance
0.4792456740037174,0.22527472527472528,1,DynamicFlatRelevance
0.48162705192421207,0.22637362637362637,1,DynamicFlatRelevance
0.48408550417919116,0.22747252747252747,1,DynamicFlatRelevance
0.4874973534964582,0.22857142857142856,1,DynamicFlatRelevance
0.48841414264209604,0.22967032967032966,1,DynamicFlatRelevance
0.49421632951336836,0.23076923076923078,1,DynamicFlatRelevance
0.4949875601353917,0.23186813186813188,1,DynamicFlatRelevance
0.4961029429979864,0.23296703296703297,1,DynamicFlatRelevance
0.4990176886660027,0.23406593406593407,1,DynamicFlatRelevance
0.4999779053347453,0.23516483516483516,1,DynamicFlatRelevance
0.5065728678434702,0.23626373626373626,1,DynamicFlatRelevance
0.5075883183119156,0.23736263736263735,1,DynamicFlatRelevance
0.5135780738430178,0.23846153846153847,1,DynamicFlatRelevance
0.5136209452548766,0.23956043956043957,1,DynamicFlatRelevance
0.5148557248195491,0.24065934065934066,1,DynamicFlatRelevance
0.5195096150245107,0.24175824175824176,1,DynamicFlatRelevance
0.520510540741641,0.24285714285714285,1,DynamicFlatRelevance
0.5284103051681548,0.24395604395604395,1,DynamicFlatRelevance
0.5289167398307129,0.24505494505494504,1,DynamicFlatRelevance
0.5358423087430371,0.24615384615384617,1,DynamicFlatRelevance
0.5406433334593794,0.24725274725274726,1,DynamicFlatRelevance
0.5430553134318856,0.24835164835164836,1,DynamicFlatRelevance
0.5444923231112444,0.24945054945054945,1,DynamicFlatRelevance
0.5513750536081581,0.25054945054945055,1,DynamicFlatRelevance
0.5522966268000662,0.25164835164835164,1,DynamicFlatRelevance
0.5540686206799554,0.25274725274725274,1,DynamicFlatRelevance
0.5559614650318618,0.25384615384615383,1,DynamicFlatRelevance
0.5575391829218681,0.2549450549450549,1,DynamicFlatRelevance
0.5576886331457445,0.256043956043956,1,DynamicFlatRelevance
0.5581561432147293,0.2571428571428571,1,DynamicFlatRelevance
0.5599274489894945,0.25824175824175827,1,DynamicFlatRelevance
0.5623482798870967,0.25934065934065936,1,DynamicFlatRelevance
0.5631722986306174,0.26043956043956046,1,DynamicFlatRelevance
0.5644979192872448,0.26153846153846155,1,DynamicFlatRelevance
0.5691734187392505,0.26263736263736265,1,DynamicFlatRelevance
0.5775299993864333,0.26373626373626374,1,DynamicFlatRelevance
0.5828079449276142,0.26483516483516484,1,DynamicFlatRelevance
0.5832426800321411,0.26593406593406593,1,DynamicFlatRelevance
0.5855167106545416,0.26703296703296703,1,DynamicFlatRelevance
0.5874850792712873,0.2681318681318681,1,DynamicFlatRelevance
0.5892866337563394,0.2692307692307692,1,DynamicFlatRelevance
0.590117572893595,0.2703296703296703,1,DynamicFlatRelevance
0.5912478925315341,0.2714285714285714,1,DynamicFlatRelevance
0.5919347768621996,0.2725274725274725,1,DynamicFlatRelevance
0.5922251541478083,0.27362637362637365,1,DynamicFlatRelevance
0.593907633972945,0.27472527472527475,1,DynamicFlatRelevance
0.5964325880841663,0.27582417582417584,1,DynamicFlatRelevance
0.5969464563875846,0.27692307692307694,1,DynamicFlatRelevance
0.6017748560998797,0.27802197802197803,1,DynamicFlatRelevance
0.6030356790881459,0.27912087912087913,1,DynamicFlatRelevance
0.6050049958928909,0.2802197802197802,1,DynamicFlatRelevance
0.605633188461514,0.2813186813186813,1,DynamicFlatRelevance
0.6080699017898432,0.2824175824175824,1,DynamicFlatRelevance
0.6081297260991505,0.2835164835164835,1,DynamicFlatRelevance
0.6093307904122724,0.2846153846153846,1,DynamicFlatRelevance
0.6096041534664671,0.2857142857142857,1,DynamicFlatRelevance
0.6110221365100026,0.2868131868131868,1,DynamicFlatRelevance
0.6154921372172959,0.2879120879120879,1,DynamicFlatRelevance
0.6158003260682925,0.289010989010989,1,DynamicFlatRelevance
0.6164818239283516,0.29010989010989013,1,DynamicFlatRelevance
0.6203877841279155,0.29120879120879123,1,DynamicFlatRelevance
0.6255362493903256,0.2923076923076923,1,DynamicFlatRelevance
0.6269324033950774,0.2934065934065934,1,DynamicFlatRelevance
0.6310409217387285,0.2945054945054945,1,DynamicFlatRelevance
0.6327516927511816,0.2956043956043956,1,DynamicFlatRelevance
0.6350831247912341,0.2967032967032967,1,DynamicFlatRelevance
0.6358330776322809,0.2978021978021978,1,DynamicFlatRelevance
0.6400407492355953,0.2989010989010989,1,DynamicFlatRelevance
0.6458859348264809,0.3,1,DynamicFlatRelevance
0.6474279674991514,0.3010989010989011,1,DynamicFlatRelevance
0.6483193553296438,0.3021978021978022,1,DynamicFlatRelevance
0.6530676313321742,0.3032967032967033,1,DynamicFlatRelevance
0.6542292930756772,0.30439560439560437,1,DynamicFlatRelevance
0.6563410986238623,0.3054945054945055,1,DynamicFlatRelevance
0.6577925724383604,0.3065934065934066,1,DynamicFlatRelevance
0.6582825262280849,0.3076923076923077,1,DynamicFlatRelevance
0.6605608608557656,0.3087912087912088,1,DynamicFlatRelevance
0.6622745450633207,0.3098901098901099,1,DynamicFlatRelevance
0.6626840765005966,0.310989010989011,1,DynamicFlatRelevance
0.6637576485275183,0.3120879120879121,1,DynamicFlatRelevance
0.6674267653416583,0.3131868131868132,1,DynamicFlatRelevance
0.6678084557594399,0.3142857142857143,1,DynamicFlatRelevance
0.6698732753199419,0.3153846153846154,1,DynamicFlatRelevance
0.6702206477815755,0.31648351648351647,1,DynamicFlatRelevance
0.6734589421447108,0.31758241758241756,1,DynamicFlatRelevance
0.6767595199614398,0.31868131868131866,1,DynamicFlatRelevance
0.6778059200981392,0.31978021978021975,1,DynamicFlatRelevance
0.6837002754829928,0.3208791208791209,1,DynamicFlatRelevance
0.6847497292746056,0.321978021978022,1,DynamicFlatRelevance
0.6873236051776637,0.3230769230769231,1,DynamicFlatRelevance
0.6875959883156906,0.3241758241758242,1,DynamicFlatRelevance
0.6875972966232737,0.3252747252747253,1,DynamicFlatRelevance
0.6899102554373023,0.3263736263736264,1,DynamicFlatRelevance
0.6955670453240757,0.3274725274725275,1,DynamicFlatRelevance
0.6966249742373893,0.32857142857142857,1,DynamicFlatRelevance
0.69823941657841,0.32967032967032966,1,DynamicFlatRelevance
0.7014579287992762,0.33076923076923076,1,DynamicFlatRelevance
0.7018620180952952,0.33186813186813185,1,DynamicFlatRelevance
0.705739282259767,0.33296703296703295,1,DynamicFlatRelevance
0.7084597927550647,0.33406593406593404,1,DynamicFlatRelevance
0.7098471859022921,0.33516483516483514,1,DynamicFlatRelevance
0.7161287162767627,0.3362637362637363,1,DynamicFlatRelevance
0.717258675243396,0.3373626373626374,1,DynamicFlatRelevance
0.7184521369976014,0.3384615384615385,1,DynamicFlatRelevance
0.7212828319304521,0.3395604395604396,1,DynamicFlatRelevance
0.7236351869794362,0.34065934065934067,1,DynamicFlatRelevance
0.7241782792130351,0.34175824175824177,1,DynamicFlatRelevance
0.725334031049842,0.34285714285714286,1,DynamicFlatRelevance
0.7272077471920362,0.34395604395604396,1,DynamicFlatRelevance
0.7313237672669004,0.34505494505494505,1,DynamicFlatRelevance
0.7323994361364958,0.34615384615384615,1,DynamicFlatRelevance
0.7331053230911269,0.34725274725274724,1,DynamicFlatRelevance
0.733694763475853,0.34835164835164834,1,DynamicFlatRelevance
0.7340451858726915,0.34945054945054943,1,DynamicFlatRelevance
0.7355969445162636,0.3505494505494505,1,DynamicFlatRelevance
0.7367710364266173,0.3516483516483517,1,DynamicFlatRelevance
0.7412912751931646,0.35274725274725277,1,DynamicFlatRelevance
0.7417399098732673,0.35384615384615387,1,DynamicFlatRelevance
0.7418385324208561,0.35494505494505496,1,DynamicFlatRelevance
0.7434401132837458,0.35604395604395606,1,DynamicFlatRelevance
0.7436795030963324,0.35714285714285715,1,DynamicFlatRelevance
0.7439013710559443,0.35824175824175825,1,DynamicFlatRelevance
0.7450293534727894,0.35934065934065934,1,DynamicFlatRelevance
0.7464303705981443,0.36043956043956044,1,DynamicFlatRelevance
0.7490783683942333,0.36153846153846153,1,DynamicFlatRelevance
0.7498111997182058,0.3626373626373626,1,DynamicFlatRelevance
0.7578561147055103,0.3637362637362637,1,DynamicFlatRelevance
0.7585733082053179,0.3648351648351648,1,DynamicFlatRelevance
0.7609592545929971,0.3659340659340659,1,DynamicFlatRelevance
0.7610828376964669,0.367032967032967,1,DynamicFlatRelevance
0.7620975013573172,0.36813186813186816,1,DynamicFlatRelevance
0.7623351966310619,0.36923076923076925,1,DynamicFlatRelevance
0.7680798165186031,0.37032967032967035,1,DynamicFlatRelevance
0.7681423511580974,0.37142857142857144,1,DynamicFlatRelevance
0.7706252912219966,0.37252747252747254,1,DynamicFlatRelevance
0.7723290262649982,0.37362637362637363,1,DynamicFlatRelevance
0.7744960464420778,0.3747252747252747,1,DynamicFlatRelevance
0.7760239588183353,0.3758241758241758,1,DynamicFlatRelevance
0.77799677345239,0.3769230769230769,1,DynamicFlatRelevance
0.7786189786159952,0.378021978021978,1,DynamicFlatRelevance
0.7805173128050136,0.3791208791208791,1,DynamicFlatRelevance
0.7828815654681414,0.3802197802197802,1,DynamicFlatRelevance
0.7840537019057603,0.3813186813186813,1,DynamicFlatRelevance
0.7857786198040151,0.3824175824175824,1,DynamicFlatRelevance
0.7860936048022162,0.38351648351648354,1,DynamicFlatRelevance
0.7869268916297756,0.38461538461538464,1,DynamicFlatRelevance
0.7902746724875289,0.38571428571428573,1,DynamicFlatRelevance
0.7911151326166523,0.3868131868131868,1,DynamicFlatRelevance
0.7912253237868114,0.3879120879120879,1,DynamicFlatRelevance
0.7926375967785901,0.389010989010989,1,DynamicFlatRelevance
0.7954222398389668,0.3901098901098901,1,DynamicFlatRelevance
0.798310402325038,0.3912087912087912,1,DynamicFlatRelevance
0.7983108050367704,0.3923076923076923,1,DynamicFlatRelevance
0.7984072681445986,0.3934065934065934,1,DynamicFlatRelevance
0.8011927196649893,0.3945054945054945,1,DynamicFlatRelevance
0.8051245292209046,0.3956043956043956,1,DynamicFlatRelevance
0.8067598057309322,0.3967032967032967,1,DynamicFlatRelevance
0.8083752502911778,0.3978021978021978,1,DynamicFlatRelevance
0.8109052841739706,0.3989010989010989,1,DynamicFlatRelevance
0.8136533843422775,0.4,1,DynamicFlatRelevance
0.8149067334710001,0.4010989010989011,1,DynamicFlatRelevance
0.815243934363763,0.4021978021978022,1,DynamicFlatRelevance
0.8172117961568244,0.4032967032967033,1,DynamicFlatRelevance
0.8185358226187187,0.4043956043956044,1,DynamicFlatRelevance
0.8206276500502909,0.4054945054945055,1,DynamicFlatRelevance
0.8225220237871307,0.4065934065934066,1,DynamicFlatRelevance
0.8251120877501945,0.4076923076923077,1,DynamicFlatRelevance
0.8267491635631199,0.4087912087912088,1,DynamicFlatRelevance
0.8278941879096671,0.4098901098901099,1,DynamicFlatRelevance
0.8283902436855897,0.41098901098901097,1,DynamicFlatRelevance
0.8286962475165236,0.41208791208791207,1,DynamicFlatRelevance
0.8321088025355614,0.41318681318681316,1,DynamicFlatRelevance
0.8336548281196823,0.4142857142857143,1,DynamicFlatRelevance
0.8342674975841629,0.4153846153846154,1,DynamicFlatRelevance
0.8367310669949433,0.4164835164835165,1,DynamicFlatRelevance
0.8387550516117308,0.4175824175824176,1,DynamicFlatRelevance
0.8392878821845193,0.4186813186813187,1,DynamicFlatRelevance
0.8436172646457436,0.4197802197802198,1,DynamicFlatRelevance
0.8436882493910627,0.4208791208791209,1,DynamicFlatRelevance
0.8447774545471098,0.421978021978022,1,DynamicFlatRelevance
0.846964509083814,0.4230769230769231,1,DynamicFlatRelevance
0.8483209047972906,0.42417582417582417,1,DynamicFlatRelevance
0.8501137508236418,0.42527472527472526,1,DynamicFlatRelevance
0.8524848470656075,0.42637362637362636,1,DynamicFlatRelevance
0.86025180170558,0.42747252747252745,1,DynamicFlatRelevance
0.8628092259721066,0.42857142857142855,1,DynamicFlatRelevance
0.8646222578771763,0.42967032967032964,1,DynamicFlatRelevance
0.8654068114715444,0.4307692307692308,1,DynamicFlatRelevance
0.866935164011533,0.4318681318681319,1,DynamicFlatRelevance
0.8671137261622208,0.432967032967033,1,DynamicFlatRelevance
0.8674963681463268,0.4340659340659341,1,DynamicFlatRelevance
0.8676366408382066,0.4351648351648352,1,DynamicFlatRelevance
0.8684461068047089,0.43626373626373627,1,DynamicFlatRelevance
0.8693606350758385,0.43736263736263736,1,DynamicFlatRelevance
0.8731391671961486,0.43846153846153846,1,DynamicFlatRelevance
0.8734700379532292,0.43956043956043955,1,DynamicFlatRelevance
0.8772282024181468,0.44065934065934065,1,DynamicFlatRelevance
0.8791180325548034,0.44175824175824174,1,DynamicFlatRelevance
0.885890840811717,0.44285714285714284,1,DynamicFlatRelevance
0.8881426207571912,0.44395604395604393,1,DynamicFlatRelevance
0.891951347912133,0.44505494505494503,1,DynamicFlatRelevance
0.8944658947009323,0.4461538461538462,1,DynamicFlatRelevance
0.8947615755856191,0.4472527472527473,1,DynamicFlatRelevance
0.8999463889201671,0.44835164835164837,1,DynamicFlatRelevance
0.904144028096346,0.44945054945054946,1,DynamicFlatRelevance
0.9045299872430101,0.45054945054945056,1,DynamicFlatRelevance
0.9058211610575295,0.45164835164835165,1,DynamicFlatRelevance
0.9068997885409544,0.45274725274725275,1,DynamicFlatRelevance
0.9070454523709621,0.45384615384615384,1,DynamicFlatRelevance
0.9074327824962403,0.45494505494505494,1,DynamicFlatRelevance
0.9079317592647556,0.45604395604395603,1,DynamicFlatRelevance
0.911574690404569,0.45714285714285713,1,DynamicFlatRelevance
0.9130729648829412,0.4582417582417582,1,DynamicFlatRelevance
0.9136323111649034,0.4593406593406593,1,DynamicFlatRelevance
0.9158122500166508,0.4604395604395604,1,DynamicFlatRelevance
0.9171697362675513,0.46153846153846156,1,DynamicFlatRelevance
0.9174109269265938,0.46263736263736266,1,DynamicFlatRelevance
0.920609755029183,0.46373626373626375,1,DynamicFlatRelevance
0.9221280789188668,0.46483516483516485,1,DynamicFlatRelevance
0.9243187568696829,0.46593406593406594,1,DynamicFlatRelevance
0.9262440705415189,0.46703296703296704,1,DynamicFlatRelevance
0.9266681062295277,0.46813186813186813,1,DynamicFlatRelevance
0.9276516999465159,0.46923076923076923,1,DynamicFlatRelevance
0.9349112919067375,0.4703296703296703,1,DynamicFlatRelevance
0.9363116377641907,0.4714285714285714,1,DynamicFlatRelevance
0.9382871479302848,0.4725274725274725,1,DynamicFlatRelevance
0.9391589626752628,0.4736263736263736,1,DynamicFlatRelevance
0.9400880852947076,0.4747252747252747,1,DynamicFlatRelevance
0.9445242673039642,0.4758241758241758,1,DynamicFlatRelevance
0.9447480476761978,0.47692307692307695,1,DynamicFlatRelevance
0.9463034926020306,0.47802197802197804,1,DynamicFlatRelevance
0.9470493231733172,0.47912087912087914,1,DynamicFlatRelevance
0.9482993061616245,0.48021978021978023,1,DynamicFlatRelevance
0.9484246326505428,0.48131868131868133,1,DynamicFlatRelevance
0.9497956260256863,0.4824175824175824,1,DynamicFlatRelevance
0.9502062320211864,0.4835164835164835,1,DynamicFlatRelevance
0.9518538452519696,0.4846153846153846,1,DynamicFlatRelevance
0.9556693922683177,0.4857142857142857,1,DynamicFlatRelevance
0.9561471930558074,0.4868131868131868,1,DynamicFlatRelevance
0.9572325616565713,0.4879120879120879,1,DynamicFlatRelevance
0.9590419822184266,0.489010989010989,1,DynamicFlatRelevance
0.9601153435868426,0.4901098901098901,1,DynamicFlatRelevance
0.9602289754216571,0.4912087912087912,1,DynamicFlatRelevance
0.9624664905240827,0.49230769230769234,1,DynamicFlatRelevance
0.9632844533868683,0.49340659340659343,1,DynamicFlatRelevance
0.965234870970539,0.4945054945054945,1,DynamicFlatRelevance
0.9669034433016783,0.4956043956043956,1,DynamicFlatRelevance
0.9688881964527241,0.4967032967032967,1,DynamicFlatRelevance
0.9706648999420597,0.4978021978021978,1,DynamicFlatRelevance
0.9713687145118168,0.4989010989010989,1,DynamicFlatRelevance
0.9717654473590684,0.5,1,DynamicFlatRelevance
0.9726439290911237,0.5010989010989011,1,DynamicFlatRelevance
0.9734362155550293,0.5021978021978022,1,DynamicFlatRelevance
0.9744226413733692,0.5032967032967033,1,DynamicFlatRelevance
0.9745109537596752,0.5043956043956044,1,DynamicFlatRelevance
0.9753802348325156,0.5054945054945055,1,DynamicFlatRelevance
0.9766149935911557,0.5065934065934066,1,DynamicFlatRelevance
0.9774378982763778,0.5076923076923077,1,DynamicFlatRelevance
0.9788158953633816,0.5087912087912088,1,DynamicFlatRelevance
0.9791432576165509,0.5098901098901099,1,DynamicFlatRelevance
0.9797555267046987,0.510989010989011,1,DynamicFlatRelevance
0.9798482225864653,0.512087912087912,1,DynamicFlatRelevance
0.9803591653200119,0.5131868131868131,1,DynamicFlatRelevance
0.9834570287747315,0.5142857142857142,1,DynamicFlatRelevance
0.9856535599674663,0.5153846153846153,1,DynamicFlatRelevance
0.9883046648182754,0.5164835164835165,1,DynamicFlatRelevance
0.9891398939023404,0.5175824175824176,1,DynamicFlatRelevance
0.990814971322096,0.5186813186813187,1,DynamicFlatRelevance
0.9922884030623287,0.5197802197802198,1,DynamicFlatRelevance
0.9936277800312254,0.5208791208791209,1,DynamicFlatRelevance
0.9971887304047105,0.521978021978022,1,DynamicFlatRelevance
0.9985570893589049,0.5230769230769231,1,DynamicFlatRelevance
0.9997191673200057,0.5241758241758242,1,DynamicFlatRelevance
0.9997974805853005,0.5252747252747253,1,DynamicFlatRelevance
1.0,0.5263736263736264,1,DynamicFlatRelevance
1.0081811671750778,0.5274725274725275,1,DynamicFlatRelevance
1.0089981253037108,0.5285714285714286,1,DynamicFlatRelevance
1.0099642397525201,0.5296703296703297,1,DynamicFlatRelevance
1.021783374022565,0.5307692307692308,1,DynamicFlatRelevance
1.0218885170820418,0.5318681318681319,1,DynamicFlatRelevance
1.026721700171258,0.532967032967033,1,DynamicFlatRelevance
1.0329029297249734,0.5340659340659341,1,DynamicFlatRelevance
1.0349911677990207,0.5351648351648352,1,DynamicFlatRelevance
1.0355404183536727,0.5362637362637362,1,DynamicFlatRelevance
1.038946263187527,0.5373626373626373,1,DynamicFlatRelevance
1.0585974427024265,0.5384615384615384,1,DynamicFlatRelevance
1.0597042147585434,0.5395604395604395,1,DynamicFlatRelevance
1.0613574197799274,0.5406593406593406,1,DynamicFlatRelevance
1.0856054871308807,0.5417582417582417,1,DynamicFlatRelevance
1.0879315793507311,0.5428571428571428,1,DynamicFlatRelevance
1.094255440913361,0.5439560439560439,1,DynamicFlatRelevance
1.0970122944917922,0.545054945054945,1,DynamicFlatRelevance
1.09796979566444,0.5461538461538461,1,DynamicFlatRelevance
1.098005176198388,0.5472527472527473,1,DynamicFlatRelevance
1.0988356108282495,0.5483516483516484,1,DynamicFlatRelevance
1.10757153032581,0.5494505494505495,1,DynamicFlatRelevance
1.112473759368136,0.5505494505494506,1,DynamicFlatRelevance
1.123422775431477,0.5516483516483517,1,DynamicFlatRelevance
1.1298550911386505,0.5527472527472528,1,DynamicFlatRelevance
1.1337459756074848,0.5538461538461539,1,DynamicFlatRelevance
1.137679084547262,0.554945054945055,1,DynamicFlatRelevance
1.1393417456057637,0.5560439560439561,1,DynamicFlatRelevance
1.1396517375416462,0.5571428571428572,1,DynamicFlatRelevance
1.1469788299416503,0.5582417582417583,1,DynamicFlatRelevance
1.1497270637808086,0.5593406593406594,1,DynamicFlatRelevance
1.1607448895586205,0.5604395604395604,1,DynamicFlatRelevance
1.1613589449890664,0.5615384615384615,1,DynamicFlatRelevance
1.16184777396981,0.5626373626373626,1,DynamicFlatRelevance
1.164005961465067,0.5637362637362637,1,DynamicFlatRelevance
1.1696949480510455,0.5648351648351648,1,DynamicFlatRelevance
1.1820288231939013,0.5659340659340659,1,DynamicFlatRelevance
1.1863049049923031,0.567032967032967,1,DynamicFlatRelevance
1.1925553391780177,0.5681318681318681,1,DynamicFlatRelevance
1.196701217927865,0.5692307692307692,1,DynamicFlatRelevance
1.1978991102110452,0.5703296703296703,1,DynamicFlatRelevance
1.2089818532373684,0.5714285714285714,1,DynamicFlatRelevance
1.2114896879492327,0.5725274725274725,1,DynamicFlatRelevance
1.2139571725851237,0.5736263736263736,1,DynamicFlatRelevance
1.2201760600688445,0.5747252747252747,1,DynamicFlatRelevance
1.224020504942521,0.5758241758241758,1,DynamicFlatRelevance
1.2309332408080813,0.5769230769230769,1,DynamicFlatRelevance
1.247900199247996,0.578021978021978,1,DynamicFlatRelevance
1.2505027638769626,0.5791208791208792,1,DynamicFlatRelevance
1.2626930666195024,0.5802197802197803,1,DynamicFlatRelevance
1.2651481751813503,0.5813186813186814,1,DynamicFlatRelevance
1.2669517069566378,0.5824175824175825,1,DynamicFlatRelevance
1.2736543018469582,0.5835164835164836,1,DynamicFlatRelevance
1.2750688636144378,0.5846153846153846,1,DynamicFlatRelevance
1.2811912732299384,0.5857142857142857,1,DynamicFlatRelevance
1.283186466517356,0.5868131868131868,1,DynamicFlatRelevance
1.2875954006034447,0.5879120879120879,1,DynamicFlatRelevance
1.287741447490081,0.589010989010989,1,DynamicFlatRelevance
1.2920543477797555,0.5901098901098901,1,DynamicFlatRelevance
1.2929478138830923,0.5912087912087912,1,DynamicFlatRelevance
1.2974452071250564,0.5923076923076923,1,DynamicFlatRelevance
1.3380390074784712,0.5934065934065934,1,DynamicFlatRelevance
1.3390403866724352,0.5945054945054945,1,DynamicFlatRelevance
1.3452057602755652,0.5956043956043956,1,DynamicFlatRelevance
1.3467428446948704,0.5967032967032967,1,DynamicFlatRelevance
1.349814127099217,0.5978021978021978,1,DynamicFlatRelevance
1.358543976882153,0.5989010989010989,1,DynamicFlatRelevance
1.3640126937344679,0.6,1,DynamicFlatRelevance
1.3756602094841646,0.6010989010989011,1,DynamicFlatRelevance
1.3793350375171753,0.6021978021978022,1,DynamicFlatRelevance
1.3850799226827766,0.6032967032967033,1,DynamicFlatRelevance
1.3876339670295597,0.6043956043956044,1,DynamicFlatRelevance
1.3903713838327985,0.6054945054945055,1,DynamicFlatRelevance
1.3912292206468706,0.6065934065934065,1,DynamicFlatRelevance
1.3926157526727447,0.6076923076923076,1,DynamicFlatRelevance
1.3930604671731377,0.6087912087912087,1,DynamicFlatRelevance
1.3931344577354112,0.6098901098901099,1,DynamicFlatRelevance
1.3973501878353218,0.610989010989011,1,DynamicFlatRelevance
1.402876170801365,0.6120879120879121,1,DynamicFlatRelevance
1.4123558757058827,0.6131868131868132,1,DynamicFlatRelevance
1.4145914647304956,0.6142857142857143,1,DynamicFlatRelevance
1.4191360377921818,0.6153846153846154,1,DynamicFlatRelevance
1.426912828474995,0.6164835164835165,1,DynamicFlatRelevance
1.4386354292399002,0.6175824175824176,1,DynamicFlatRelevance
1.44174480096334,0.6186813186813187,1,DynamicFlatRelevance
1.4460204749029062,0.6197802197802198,1,DynamicFlatRelevance
1.4472665727866882,0.6208791208791209,1,DynamicFlatRelevance
1.4529423202576197,0.621978021978022,1,DynamicFlatRelevance
1.4582117124165315,0.6230769230769231,1,DynamicFlatRelevance
1.4592200798479205,0.6241758241758242,1,DynamicFlatRelevance
1.4598305919418504,0.6252747252747253,1,DynamicFlatRelevance
1.4610742664661718,0.6263736263736264,1,DynamicFlatRelevance
1.4699187537874145,0.6274725274725275,1,DynamicFlatRelevance
1.4701950953728584,0.6285714285714286,1,DynamicFlatRelevance
1.4720247764641714,0.6296703296703297,1,DynamicFlatRelevance
1.4758753903191497,0.6307692307692307,1,DynamicFlatRelevance
1.4762667057673924,0.6318681318681318,1,DynamicFlatRelevance
1.4842100945487715,0.6329670329670329,1,DynamicFlatRelevance
1.485528931436244,0.634065934065934,1,DynamicFlatRelevance
1.4870296565550891,0.6351648351648351,1,DynamicFlatRelevance
1.4984179448121466,0.6362637362637362,1,DynamicFlatRelevance
1.5035865651183897,0.6373626373626373,1,DynamicFlatRelevance
1.512586481696955,0.6384615384615384,1,DynamicFlatRelevance
1.5136400561822896,0.6395604395604395,1,DynamicFlatRelevance
1.5238150478862575,0.6406593406593407,1,DynamicFlatRelevance
1.5260740156880903,0.6417582417582418,1,DynamicFlatRelevance
1.5308533596272405,0.6428571428571429,1,DynamicFlatRelevance
1.5314782361423127,0.643956043956044,1,DynamicFlatRelevance
1.5322219232439291,0.6450549450549451,1,DynamicFlatRelevance
1.53243929316859,0.6461538461538462,1,DynamicFlatRelevance
1.5326399600996865,0.6472527472527473,1,DynamicFlatRelevance
1.5339169998098328,0.6483516483516484,1,DynamicFlatRelevance
1.5370278264136843,0.6494505494505495,1,DynamicFlatRelevance
1.5372242537025862,0.6505494505494506,1,DynamicFlatRelevance
1.547389870374328,0.6516483516483517,1,DynamicFlatRelevance
1.5525428131620602,0.6527472527472528,1,DynamicFlatRelevance
1.5561710490171095,0.6538461538461539,1,DynamicFlatRelevance
1.5591719739034122,0.654945054945055,1,DynamicFlatRelevance
1.567742147605606,0.656043956043956,1,DynamicFlatRelevance
1.573233122579952,0.6571428571428571,1,DynamicFlatRelevance
1.5750644195328753,0.6582417582417582,1,DynamicFlatRelevance
1.5774602009529382,0.6593406593406593,1,DynamicFlatRelevance
1.580414492713679,0.6604395604395604,1,DynamicFlatRelevance
1.5813846990811378,0.6615384615384615,1,DynamicFlatRelevance
1.5830217638717201,0.6626373626373626,1,DynamicFlatRelevance
1.5860247680997652,0.6637362637362637,1,DynamicFlatRelevance
1.5888397214316363,0.6648351648351648,1,DynamicFlatRelevance
1.591419860400772,0.6659340659340659,1,DynamicFlatRelevance
1.6031500240671548,0.667032967032967,1,DynamicFlatRelevance
1.6047471223937944,0.6681318681318681,1,DynamicFlatRelevance
1.605110032323049,0.6692307692307692,1,DynamicFlatRelevance
1.6106169552656526,0.6703296703296703,1,DynamicFlatRelevance
1.6239310874631698,0.6714285714285714,1,DynamicFlatRelevance
1.628980352037713,0.6725274725274726,1,DynamicFlatRelevance
1.6350155877676933,0.6736263736263737,1,DynamicFlatRelevance
1.6386391872949293,0.6747252747252748,1,DynamicFlatRelevance
1.6480255118685267,0.6758241758241759,1,DynamicFlatRelevance
1.6533070812284478,0.676923076923077,1,DynamicFlatRelevance
1.6558881195486244,0.6780219780219781,1,DynamicFlatRelevance
1.667661108383637,0.6791208791208792,1,DynamicFlatRelevance
1.670359151271473,0.6802197802197802,1,DynamicFlatRelevance
1.682047003235712,0.6813186813186813,1,DynamicFlatRelevance
1.6849582598500108,0.6824175824175824,1,DynamicFlatRelevance
1.6871595945948843,0.6835164835164835,1,DynamicFlatRelevance
1.6899432920078326,0.6846153846153846,1,DynamicFlatRelevance
1.6903639947745166,0.6857142857142857,1,DynamicFlatRelevance
1.690608596365637,0.6868131868131868,1,DynamicFlatRelevance
1.6919670531087587,0.6879120879120879,1,DynamicFlatRelevance
1.6951707159781022,0.689010989010989,1,DynamicFlatRelevance
1.6970143326035707,0.6901098901098901,1,DynamicFlatRelevance
1.7047213213629167,0.6912087912087912,1,DynamicFlatRelevance
1.7096080023575086,0.6923076923076923,1,DynamicFlatRelevance
1.7135092636563325,0.6934065934065934,1,DynamicFlatRelevance
1.7149937549723884,0.6945054945054945,1,DynamicFlatRelevance
1.7179458177471032,0.6956043956043956,1,DynamicFlatRelevance
1.733991089528649,0.6967032967032967,1,DynamicFlatRelevance
1.7374337397308643,0.6978021978021978,1,DynamicFlatRelevance
1.7386514212722104,0.6989010989010989,1,DynamicFlatRelevance
1.7416237251424587,0.7,1,DynamicFlatRelevance
1.7453801372170723,0.701098901098901,1,DynamicFlatRelevance
1.7496817551808146,0.7021978021978021,1,DynamicFlatRelevance
1.7517705162690103,0.7032967032967034,1,DynamicFlatRelevance
1.759627504644138,0.7043956043956044,1,DynamicFlatRelevance
1.761208824152962,0.7054945054945055,1,DynamicFlatRelevance
1.764555571036425,0.7065934065934066,1,DynamicFlatRelevance
1.7680280694009536,0.7076923076923077,1,DynamicFlatRelevance
1.769428474393172,0.7087912087912088,1,DynamicFlatRelevance
1.770252852311458,0.7098901098901099,1,DynamicFlatRelevance
1.7742282744785953,0.710989010989011,1,DynamicFlatRelevance
1.7789077985397945,0.7120879120879121,1,DynamicFlatRelevance
1.7825751329523412,0.7131868131868132,1,DynamicFlatRelevance
1.7836371489656244,0.7142857142857143,1,DynamicFlatRelevance
1.7840277918630338,0.7153846153846154,1,DynamicFlatRelevance
1.7869626364976106,0.7164835164835165,1,DynamicFlatRelevance
1.7875971470049592,0.7175824175824176,1,DynamicFlatRelevance
1.7895826322281625,0.7186813186813187,1,DynamicFlatRelevance
1.7959814885659142,0.7197802197802198,1,DynamicFlatRelevance
1.8005686241009764,0.7208791208791209,1,DynamicFlatRelevance
1.806500521930607,0.721978021978022,1,DynamicFlatRelevance
1.8177832418197113,0.7230769230769231,1,DynamicFlatRelevance
1.8248680475088968,0.7241758241758242,1,DynamicFlatRelevance
1.8267952820172724,0.7252747252747253,1,DynamicFlatRelevance
1.8277205907931453,0.7263736263736263,1,DynamicFlatRelevance
1.833290654101825,0.7274725274725274,1,DynamicFlatRelevance
1.8433575456132547,0.7285714285714285,1,DynamicFlatRelevance
1.8446562139501417,0.7296703296703296,1,DynamicFlatRelevance
1.8540096085785294,0.7307692307692307,1,DynamicFlatRelevance
1.8549588413682212,0.7318681318681318,1,DynamicFlatRelevance
1.8620993402470414,0.7329670329670329,1,DynamicFlatRelevance
1.868802745450985,0.734065934065934,1,DynamicFlatRelevance
1.8750261122469927,0.7351648351648352,1,DynamicFlatRelevance
1.8781916211979701,0.7362637362637363,1,DynamicFlatRelevance
1.8840864717544719,0.7373626373626374,1,DynamicFlatRelevance
1.8896868320772828,0.7384615384615385,1,DynamicFlatRelevance
1.8984741756500112,0.7395604395604396,1,DynamicFlatRelevance
1.8995791758453335,0.7406593406593407,1,DynamicFlatRelevance
1.9016265406066069,0.7417582417582418,1,DynamicFlatRelevance
1.9052895249073822,0.7428571428571429,1,DynamicFlatRelevance
1.9087518852380585,0.743956043956044,1,DynamicFlatRelevance
1.9124963430054027,0.7450549450549451,1,DynamicFlatRelevance
1.9143177878841202,0.7461538461538462,1,DynamicFlatRelevance
1.9169635817442074,0.7472527472527473,1,DynamicFlatRelevance
1.920041951253829,0.7483516483516484,1,DynamicFlatRelevance
1.923481784204055,0.7494505494505495,1,DynamicFlatRelevance
1.9264142242683446,0.7505494505494505,1,DynamicFlatRelevance
1.9320664373645338,0.7516483516483516,1,DynamicFlatRelevance
1.9374407553167874,0.7527472527472527,1,DynamicFlatRelevance
1.9480777586807125,0.7538461538461538,1,DynamicFlatRelevance
1.9597465891287378,0.7549450549450549,1,DynamicFlatRelevance
1.9623812002822894,0.756043956043956,1,DynamicFlatRelevance
1.9649051779063234,0.7571428571428571,1,DynamicFlatRelevance
1.9685407232797294,0.7582417582417582,1,DynamicFlatRelevance
1.987631460371535,0.7593406593406593,1,DynamicFlatRelevance
1.9878751157242105,0.7604395604395604,1,DynamicFlatRelevance
1.9945032234582314,0.7615384615384615,1,DynamicFlatRelevance
1.999253093349349,0.7626373626373626,1,DynamicFlatRelevance
2.0112114234079788,0.7637362637362637,1,DynamicFlatRelevance
2.019011603909383,0.7648351648351648,1,DynamicFlatRelevance
2.020346189975271,0.765934065934066,1,DynamicFlatRelevance
2.03695592164933,0.7670329670329671,1,DynamicFlatRelevance
2.038929056631101,0.7681318681318682,1,DynamicFlatRelevance
2.0445061138321012,0.7692307692307693,1,DynamicFlatRelevance
2.0542395604260903,0.7703296703296704,1,DynamicFlatRelevance
2.07224588201829,0.7714285714285715,1,DynamicFlatRelevance
2.0969250932119365,0.7725274725274726,1,DynamicFlatRelevance
2.101049926681471,0.7736263736263737,1,DynamicFlatRelevance
2.1132618434220376,0.7747252747252747,1,DynamicFlatRelevance
2.116277067673476,0.7758241758241758,1,DynamicFlatRelevance
2.1216336054475864,0.7769230769230769,1,DynamicFlatRelevance
2.1391303454022275,0.778021978021978,1,DynamicFlatRelevance
2.1439587373582043,0.7791208791208791,1,DynamicFlatRelevance
2.1479111389181567,0.7802197802197802,1,DynamicFlatRelevance
2.1592159964536286,0.7813186813186813,1,DynamicFlatRelevance
2.161196532207727,0.7824175824175824,1,DynamicFlatRelevance
2.16279709106729,0.7835164835164835,1,DynamicFlatRelevance
2.1642947730271365,0.7846153846153846,1,DynamicFlatRelevance
2.1644346338712346,0.7857142857142857,1,DynamicFlatRelevance
2.166498537549285,0.7868131868131868,1,DynamicFlatRelevance
2.1689637751931485,0.7879120879120879,1,DynamicFlatRelevance
2.178708253745004,0.789010989010989,1,DynamicFlatRelevance
2.180892315324484,0.7901098901098901,1,DynamicFlatRelevance
2.181400737933197,0.7912087912087912,1,DynamicFlatRelevance
2.1883502183356898,0.7923076923076923,1,DynamicFlatRelevance
2.211129161707987,0.7934065934065934,1,DynamicFlatRelevance
2.2379790572531775,0.7945054945054945,1,DynamicFlatRelevance
2.2402773388013464,0.7956043956043956,1,DynamicFlatRelevance
2.243822507424894,0.7967032967032966,1,DynamicFlatRelevance
2.248962877309337,0.7978021978021979,1,DynamicFlatRelevance
2.2510523532063624,0.798901098901099,1,DynamicFlatRelevance
2.2569319701790356,0.8,1,DynamicFlatRelevance
2.2630973312367653,0.8010989010989011,1,DynamicFlatRelevance
2.2735204605631587,0.8021978021978022,1,DynamicFlatRelevance
2.2747093420392805,0.8032967032967033,1,DynamicFlatRelevance
2.278388788967373,0.8043956043956044,1,DynamicFlatRelevance
2.2821850706965066,0.8054945054945055,1,DynamicFlatRelevance
2.288188615792029,0.8065934065934066,1,DynamicFlatRelevance
2.292246378707487,0.8076923076923077,1,DynamicFlatRelevance
2.295881442146375,0.8087912087912088,1,DynamicFlatRelevance
2.3009540603387073,0.8098901098901099,1,DynamicFlatRelevance
2.3015951265516197,0.810989010989011,1,DynamicFlatRelevance
2.30237674240551,0.8120879120879121,1,DynamicFlatRelevance
2.305793643389805,0.8131868131868132,1,DynamicFlatRelevance
2.3078325024968667,0.8142857142857143,1,DynamicFlatRelevance
2.314538447235048,0.8153846153846154,1,DynamicFlatRelevance
2.3159544678705286,0.8164835164835165,1,DynamicFlatRelevance
2.3177512498635346,0.8175824175824176,1,DynamicFlatRelevance
2.322034133112318,0.8186813186813187,1,DynamicFlatRelevance
2.3385455102631996,0.8197802197802198,1,DynamicFlatRelevance
2.347523328461288,0.8208791208791208,1,DynamicFlatRelevance
2.3576643732788582,0.8219780219780219,1,DynamicFlatRelevance
2.358877097215382,0.823076923076923,1,DynamicFlatRelevance
2.3625915519093255,0.8241758241758241,1,DynamicFlatRelevance
2.3717287939783063,0.8252747252747252,1,DynamicFlatRelevance
2.372914822608152,0.8263736263736263,1,DynamicFlatRelevance
2.3745521036828983,0.8274725274725274,1,DynamicFlatRelevance
2.3830828359931466,0.8285714285714286,1,DynamicFlatRelevance
2.3831098477702994,0.8296703296703297,1,DynamicFlatRelevance
2.3857237504078572,0.8307692307692308,1,DynamicFlatRelevance
2.3919192269156593,0.8318681318681319,1,DynamicFlatRelevance
2.3933123706277595,0.832967032967033,1,DynamicFlatRelevance
2.399506094050407,0.8340659340659341,1,DynamicFlatRelevance
2.4007792578931344,0.8351648351648352,1,DynamicFlatRelevance
2.4021642766016074,0.8362637362637363,1,DynamicFlatRelevance
2.4107027509355916,0.8373626373626374,1,DynamicFlatRelevance
2.418617309902782,0.8384615384615385,1,DynamicFlatRelevance
2.4220768324651893,0.8395604395604396,1,DynamicFlatRelevance
2.424247002048638,0.8406593406593407,1,DynamicFlatRelevance
2.4345727418437155,0.8417582417582418,1,DynamicFlatRelevance
2.4455326512920426,0.8428571428571429,1,DynamicFlatRelevance
2.4592444400694706,0.843956043956044,1,DynamicFlatRelevance
2.460509101653434,0.845054945054945,1,DynamicFlatRelevance
2.5036189825265964,0.8461538461538461,1,DynamicFlatRelevance
2.522153851811707,0.8472527472527472,1,DynamicFlatRelevance
2.523243810228534,0.8483516483516483,1,DynamicFlatRelevance
2.550913476635536,0.8494505494505494,1,DynamicFlatRelevance
2.5552119970773512,0.8505494505494505,1,DynamicFlatRelevance
2.5719699845857766,0.8516483516483516,1,DynamicFlatRelevance
2.5776155365061832,0.8527472527472527,1,DynamicFlatRelevance
2.5779685371931667,0.8538461538461538,1,DynamicFlatRelevance
2.5799349486109158,0.8549450549450549,1,DynamicFlatRelevance
2.592870324994749,0.856043956043956,1,DynamicFlatRelevance
2.5969707054228106,0.8571428571428571,1,DynamicFlatRelevance
2.6072670225009578,0.8582417582417582,1,DynamicFlatRelevance
2.617976902999807,0.8593406593406593,1,DynamicFlatRelevance
2.620835749593227,0.8604395604395605,1,DynamicFlatRelevance
2.6212663718595506,0.8615384615384616,1,DynamicFlatRelevance
2.636853795126286,0.8626373626373627,1,DynamicFlatRelevance
2.642742074104408,0.8637362637362638,1,DynamicFlatRelevance
2.6567762603946026,0.8648351648351649,1,DynamicFlatRelevance
2.663146219458314,0.865934065934066,1,DynamicFlatRelevance
2.696023730040852,0.8670329670329671,1,DynamicFlatRelevance
2.699258197754364,0.8681318681318682,1,DynamicFlatRelevance
2.7004823562159306,0.8692307692307693,1,DynamicFlatRelevance
2.703929323693872,0.8703296703296703,1,DynamicFlatRelevance
2.7062560901525323,0.8714285714285714,1,DynamicFlatRelevance
2.711762499346589,0.8725274725274725,1,DynamicFlatRelevance
2.716821010438431,0.8736263736263736,1,DynamicFlatRelevance
2.720210967401268,0.8747252747252747,1,DynamicFlatRelevance
2.7285526191676492,0.8758241758241758,1,DynamicFlatRelevance
2.746093899166897,0.8769230769230769,1,DynamicFlatRelevance
2.758702498978245,0.878021978021978,1,DynamicFlatRelevance
2.766987363511215,0.8791208791208791,1,DynamicFlatRelevance
2.7693635702540558,0.8802197802197802,1,DynamicFlatRelevance
2.7716896703833225,0.8813186813186813,1,DynamicFlatRelevance
2.794647640683081,0.8824175824175824,1,DynamicFlatRelevance
2.796957956203869,0.8835164835164835,1,DynamicFlatRelevance
2.8145629616426717,0.8846153846153846,1,DynamicFlatRelevance
2.881829537391358,0.8857142857142857,1,DynamicFlatRelevance
2.8901997514309485,0.8868131868131868,1,DynamicFlatRelevance
2.898911900757878,0.8879120879120879,1,DynamicFlatRelevance
2.9392801135594055,0.889010989010989,1,DynamicFlatRelevance
2.9435718022637882,0.8901098901098901,1,DynamicFlatRelevance
2.95125202348674,0.8912087912087913,1,DynamicFlatRelevance
2.964776298165276,0.8923076923076924,1,DynamicFlatRelevance
2.988014116786948,0.8934065934065935,1,DynamicFlatRelevance
2.9944351008866836,0.8945054945054945,1,DynamicFlatRelevance
3.0116320263417773,0.8956043956043956,1,DynamicFlatRelevance
3.0165352583276235,0.8967032967032967,1,DynamicFlatRelevance
3.0184482450387096,0.8978021978021978,1,DynamicFlatRelevance
3.032852507477847,0.8989010989010989,1,DynamicFlatRelevance
3.0459299664345716,0.9,1,DynamicFlatRelevance
3.0522420240461265,0.9010989010989011,1,DynamicFlatRelevance
3.0595452302874793,0.9021978021978022,1,DynamicFlatRelevance
3.0854889419618052,0.9032967032967033,1,DynamicFlatRelevance
3.0891192839596737,0.9043956043956044,1,DynamicFlatRelevance
3.091702157380304,0.9054945054945055,1,DynamicFlatRelevance
3.092125299620905,0.9065934065934066,1,DynamicFlatRelevance
3.1044334923489174,0.9076923076923077,1,DynamicFlatRelevance
3.109925407545986,0.9087912087912088,1,DynamicFlatRelevance
3.1230639870318777,0.9098901098901099,1,DynamicFlatRelevance
3.124348190526162,0.910989010989011,1,DynamicFlatRelevance
3.130656320655346,0.9120879120879121,1,DynamicFlatRelevance
3.1402171882212757,0.9131868131868132,1,DynamicFlatRelevance
3.1434252729042287,0.9142857142857143,1,DynamicFlatRelevance
3.1556209439049905,0.9153846153846154,1,DynamicFlatRelevance
3.157301184607533,0.9164835164835164,1,DynamicFlatRelevance
3.164014657264838,0.9175824175824175,1,DynamicFlatRelevance
3.165167440690938,0.9186813186813186,1,DynamicFlatRelevance
3.1778574008742524,0.9197802197802197,1,DynamicFlatRelevance
3.185293813653569,0.9208791208791208,1,DynamicFlatRelevance
3.1952112741838476,0.921978021978022,1,DynamicFlatRelevance
3.221330242606289,0.9230769230769231,1,DynamicFlatRelevance
3.2319594211310037,0.9241758241758242,1,DynamicFlatRelevance
3.2347817135394727,0.9252747252747253,1,DynamicFlatRelevance
3.24603759180885,0.9263736263736264,1,DynamicFlatRelevance
3.2679235738879253,0.9274725274725275,1,DynamicFlatRelevance
3.2784609790081127,0.9285714285714286,1,DynamicFlatRelevance
3.3116635769999334,0.9296703296703297,1,DynamicFlatRelevance
3.323178473333119,0.9307692307692308,1,DynamicFlatRelevance
3.382908688616048,0.9318681318681319,1,DynamicFlatRelevance
3.3871567962231097,0.932967032967033,1,DynamicFlatRelevance
3.4258959880280315,0.9340659340659341,1,DynamicFlatRelevance
3.4819820771981593,0.9351648351648352,1,DynamicFlatRelevance
3.5016075361855776,0.9362637362637363,1,DynamicFlatRelevance
3.521677608127866,0.9373626373626374,1,DynamicFlatRelevance
3.539966964901606,0.9384615384615385,1,DynamicFlatRelevance
3.557930981098046,0.9395604395604396,1,DynamicFlatRelevance
3.5697589505099074,0.9406593406593406,1,DynamicFlatRelevance
3.5846802615101403,0.9417582417582417,1,DynamicFlatRelevance
3.6489241373115426,0.9428571428571428,1,DynamicFlatRelevance
3.6642840462278734,0.9439560439560439,1,DynamicFlatRelevance
3.740815205519015,0.945054945054945,1,DynamicFlatRelevance
3.7551107386678417,0.9461538461538461,1,DynamicFlatRelevance
3.7968360856504475,0.9472527472527472,1,DynamicFlatRelevance
3.797626249471941,0.9483516483516483,1,DynamicFlatRelevance
3.8071547185406436,0.9494505494505494,1,DynamicFlatRelevance
3.8322368068454047,0.9505494505494505,1,DynamicFlatRelevance
3.8886264165381217,0.9516483516483516,1,DynamicFlatRelevance
3.9131734798269378,0.9527472527472527,1,DynamicFlatRelevance
3.9148930017897854,0.9538461538461539,1,DynamicFlatRelevance
3.923185291748947,0.954945054945055,1,DynamicFlatRelevance
3.9330226990326747,0.9560439560439561,1,DynamicFlatRelevance
3.9448580751429656,0.9571428571428572,1,DynamicFlatRelevance
3.9596912323606066,0.9582417582417583,1,DynamicFlatRelevance
3.9598068709243615,0.9593406593406594,1,DynamicFlatRelevance
3.968715305360039,0.9604395604395605,1,DynamicFlatRelevance
3.971395628761538,0.9615384615384616,1,DynamicFlatRelevance
3.9873878981419733,0.9626373626373627,1,DynamicFlatRelevance
3.990395366118957,0.9637362637362638,1,DynamicFlatRelevance
3.997573043759969,0.9648351648351648,1,DynamicFlatRelevance
4.0320305613708545,0.9659340659340659,1,DynamicFlatRelevance
4.109629527717722,0.967032967032967,1,DynamicFlatRelevance
4.4290288359081185,0.9681318681318681,1,DynamicFlatRelevance
4.459985960319935,0.9692307692307692,1,DynamicFlatRelevance
4.460337319625994,0.9703296703296703,1,DynamicFlatRelevance
4.50016866152802,0.9714285714285714,1,DynamicFlatRelevance
4.520832057551456,0.9725274725274725,1,DynamicFlatRelevance
4.539413084616802,0.9736263736263736,1,DynamicFlatRelevance
4.625231938249206,0.9747252747252747,1,DynamicFlatRelevance
4.66588014650748,0.9758241758241758,1,DynamicFlatRelevance
4.6678529462012435,0.9769230769230769,1,DynamicFlatRelevance
4.68489902972321,0.978021978021978,1,DynamicFlatRelevance
4.737185746593013,0.9791208791208791,1,DynamicFlatRelevance
4.7732877304799946,0.9802197802197802,1,DynamicFlatRelevance
4.777316326761332,0.9813186813186813,1,DynamicFlatRelevance
4.782144956718543,0.9824175824175824,1,DynamicFlatRelevance
4.800726743952527,0.9835164835164835,1,DynamicFlatRelevance
4.805740166541039,0.9846153846153847,1,DynamicFlatRelevance
4.816513380070765,0.9857142857142858,1,DynamicFlatRelevance
4.817698064830512,0.9868131868131869,1,DynamicFlatRelevance
4.819137293703234,0.987912087912088,1,DynamicFlatRelevance
4.8540425385450785,0.989010989010989,1,DynamicFlatRelevance
4.879944644927788,0.9901098901098901,1,DynamicFlatRelevance
4.8810654023506865,0.9912087912087912,1,DynamicFlatRelevance
4.884748165895358,0.9923076923076923,1,DynamicFlatRelevance
4.885714790843895,0.9934065934065934,1,DynamicFlatRelevance
4.893450982327012,0.9945054945054945,1,DynamicFlatRelevance
4.908867329977248,0.9956043956043956,1,DynamicFlatRelevance
4.920307828910822,0.9967032967032967,1,DynamicFlatRelevance
4.953656359979167,0.9978021978021978,1,DynamicFlatRelevance
4.964169686969774,0.9989010989010989,1,DynamicFlatRelevance
4.975079107983243,1.0,1,DynamicFlatRelevance
5.0,1.0,1,DynamicFlatRelevance
0.0002725267340211168,0.0010869565217391304,2,BatchOverflowRelevance
0.00267581468744138,0.002173913043478261,2,BatchOverflowRelevance
0.007251104677939324,0.003260869565217391,2,BatchOverflowRelevance
0.008181167175077775,0.004347826086956522,2,BatchOverflowRelevance
0.008998125303710802,0.005434782608695652,2,BatchOverflowRelevance
0.009964239752520143,0.006521739130434782,2,BatchOverflowRelevance
0.011779836638176278,0.007608695652173913,2,BatchOverflowRelevance
0.013389153729438164,0.008695652173913044,2,BatchOverflowRelevance
0.015209783832435875,0.009782608695652175,2,BatchOverflowRelevance
0.019449181421109074,0.010869565217391304,2,BatchOverflowRelevance
0.02188851708204176,0.011956521739130435,2,BatchOverflowRelevance
0.026721700171258078,0.013043478260869565,2,BatchOverflowRelevance
0.02872770869453234,0.014130434782608696,2,BatchOverflowRelevance
0.03290292972497344,0.015217391304347827,2,BatchOverflowRelevance
0.03511148723203661,0.016304347826086956,2,BatchOverflowRelevance
0.03554041835367272,0.017391304347826087,2,BatchOverflowRelevance
0.03894626318752703,0.01847826086956522,2,BatchOverflowRelevance
0.041899925593050114,0.01956521739130435,2,BatchOverflowRelevance
0.042352459863691294,0.020652173913043477,2,BatchOverflowRelevance
0.04382169960568305,0.021739130434782608,2,BatchOverflowRelevance
0.04469358839184423,0.02282608695652174,2,BatchOverflowRelevance
0.04809226499951791,0.02391304347826087,2,BatchOverflowRelevance
0.05693269107915988,0.025,2,BatchOverflowRelevance
0.05746047356100803,0.02608695652173913,2,BatchOverflowRelevance
0.058353917982996606,0.02717391304347826,2,BatchOverflowRelevance
0.058597442702426505,0.02826086956521739,2,BatchOverflowRelevance
0.05970421475854337,0.029347826086956522,2,BatchOverflowRelevance
0.06135741977992737,0.030434782608695653,2,BatchOverflowRelevance
0.06177160503812418,0.03152173913043478,2,BatchOverflowRelevance
0.06417203448582676,0.03260869565217391,2,BatchOverflowRelevance
0.06515998839876502,0.03369565217391304,2,BatchOverflowRelevance
0.06744151762942252,0.034782608695652174,2,BatchOverflowRelevance
0.06898113562775521,0.035869565217391305,2,BatchOverflowRelevance
0.06987577636193976,0.03695652173913044,2,BatchOverflowRelevance
0.07677210727400308,0.03804347826086957,2,BatchOverflowRelevance
0.08064635139648502,0.0391304347826087,2,BatchOverflowRelevance
0.08101137008626047,0.04021739130434782,2,BatchOverflowRelevance
0.08257767647445746,0.041304347826086954,2,BatchOverflowRelevance
0.0845198720128133,0.042391304347826085,2,BatchOverflowRelevance
0.08560548713088068,0.043478260869565216,2,BatchOverflowRelevance
0.08946005353551079,0.04456521739130435,2,BatchOverflowRelevance
0.08971072481000597,0.04565217391304348,2,BatchOverflowRelevance
0.09012926969276336,0.04673913043478261,2,BatchOverflowRelevance
0.09287537951012403,0.04782608695652174,2,BatchOverflowRelevance
0.09365892642947315,0.04891304347826087,2,BatchOverflowRelevance
0.098005176198388,0.05,2,BatchOverflowRelevance
0.09883561082824954,0.051086956521739134,2,BatchOverflowRelevance
0.09944073950739174,0.05217391304347826,2,BatchOverflowRelevance
0.10252413651515013,0.05326086956521739,2,BatchOverflowRelevance
0.10271875076993453,0.05434782608695652,2,BatchOverflowRelevance
0.10360635591516854,0.05543478260869565,2,BatchOverflowRelevance
0.1040546507196245,0.05652173913043478,2,BatchOverflowRelevance
0.10499711316930771,0.057608695652173914,2,BatchOverflowRelevance
0.1056523694181486,0.058695652173913045,2,BatchOverflowRelevance
0.10962952771772194,0.059782608695652176,2,BatchOverflowRelevance
0.11247375936813597,0.06086956521739131,2,BatchOverflowRelevance
0.11392942642824444,0.06195652173913044,2,BatchOverflowRelevance
0.11492373765846864,0.06304347826086956,2,BatchOverflowRelevance
0.11713028104433043,0.0641304347826087,2,BatchOverflowRelevance
0.11952405276962708,0.06521739130434782,2,BatchOverflowRelevance
0.12163360544758639,0.06630434782608696,2,BatchOverflowRelevance
0.12179846690050988,0.06739130434782609,2,BatchOverflowRelevance
0.12342277543147695,0.06847826086956521,2,BatchOverflowRelevance
0.1253810277293752,0.06956521739130435,2,BatchOverflowRelevance
0.12808317670210556,0.07065217391304347,2,BatchOverflowRelevance
0.13141039799017307,0.07173913043478261,2,BatchOverflowRelevance
0.13508358338020443,0.07282608695652174,2,BatchOverflowRelevance
0.13519239319456133,0.07391304347826087,2,BatchOverflowRelevance
0.13624090312184656,0.075,2,BatchOverflowRelevance
0.13934174560576373,0.07608695652173914,2,BatchOverflowRelevance
0.13965173754164617,0.07717391304347826,2,BatchOverflowRelevance
0.14228721163763325,0.0782608695652174,2,BatchOverflowRelevance
0.14456972512607535,0.07934782608695652,2,BatchOverflowRelevance
0.14626921665650783,0.08043478260869565,2,BatchOverflowRelevance
0.1470587839505786,0.08152173913043478,2,BatchOverflowRelevance
0.14736050137685197,0.08260869565217391,2,BatchOverflowRelevance
0.14972706378080858,0.08369565217391305,2,BatchOverflowRelevance
0.1497800182261464,0.08478260869565217,2,BatchOverflowRelevance
0.15085008882835638,0.08586956521739131,2,BatchOverflowRelevance
0.15563279944053487,0.08695652173913043,2,BatchOverflowRelevance
0.15712267698343574,0.08804347826086957,2,BatchOverflowRelevance
0.16074488955862054,0.0891304347826087,2,BatchOverflowRelevance
0.16105541307146964,0.09021739130434783,2,BatchOverflowRelevance
0.16135894498906644,0.09130434782608696,2,BatchOverflowRelevance
0.1618477739698101,0.09239130434782608,2,BatchOverflowRelevance
0.16260756037317936,0.09347826086956522,2,BatchOverflowRelevance
0.16400596146506707,0.09456521739130434,2,BatchOverflowRelevance
0.1646407110446635,0.09565217391304348,2,BatchOverflowRelevance
0.16738982770774413,0.0967391304347826,2,BatchOverflowRelevance
0.16969494805104546,0.09782608695652174,2,BatchOverflowRelevance
0.17935645384987353,0.09891304347826087,2,BatchOverflowRelevance
0.18128727450909388,0.1,2,BatchOverflowRelevance
0.18202882319390135,0.10108695652173913,2,BatchOverflowRelevance
0.18339152881734933,0.10217391304347827,2,BatchOverflowRelevance
0.18437382118957935,0.10326086956521739,2,BatchOverflowRelevance
0.18514301874444072,0.10434782608695652,2,BatchOverflowRelevance
0.18630490499230312,0.10543478260869565,2,BatchOverflowRelevance
0.1890666189209398,0.10652173913043478,2,BatchOverflowRelevance
0.18948638391548744,0.10760869565217392,2,BatchOverflowRelevance
0.1925553391780177,0.10869565217391304,2,BatchOverflowRelevance
0.1959479123753538,0.10978260869565218,2,BatchOverflowRelevance
0.1964680740469369,0.1108695652173913,2,BatchOverflowRelevance
0.1967012179278651,0.11195652173913044,2,BatchOverflowRelevance
0.1975991100984995,0.11304347826086956,2,BatchOverflowRelevance
0.19789911021104523,0.11413043478260869,2,BatchOverflowRelevance
0.1986075050557612,0.11521739130434783,2,BatchOverflowRelevance
0.20196060055180087,0.11630434782608695,2,BatchOverflowRelevance
0.20417653038247963,0.11739130434782609,2,BatchOverflowRelevance
0.2089818532373684,0.11847826086956521,2,BatchOverflowRelevance
0.21112916170798712,0.11956521739130435,2,BatchOverflowRelevance
0.21148968794923273,0.12065217391304348,2,BatchOverflowRelevance
0.21313996645903277,0.12173913043478261,2,BatchOverflowRelevance
0.2132127865037452,0.12282608695652174,2,BatchOverflowRelevance
0.2139571725851237,0.12391304347826088,2,BatchOverflowRelevance
0.21770548225491027,0.125,2,BatchOverflowRelevance
0.2177669290941342,0.12608695652173912,2,BatchOverflowRelevance
0.2185755202709263,0.12717391304347825,2,BatchOverflowRelevance
0.2185806269500037,0.1282608695652174,2,BatchOverflowRelevance
0.2193208325522331,0.12934782608695652,2,BatchOverflowRelevance
0.2201760600688445,0.13043478260869565,2,BatchOverflowRelevance
0.2225419950135219,0.13152173913043477,2,BatchOverflowRelevance
0.22285729272251764,0.13260869565217392,2,BatchOverflowRelevance
0.22342511998969883,0.13369565217391305,2,BatchOverflowRelevance
0.22402050494252101,0.13478260869565217,2,BatchOverflowRelevance
0.2240521006030889,0.1358695652173913,2,BatchOverflowRelevance
0.22428374361022207,0.13695652173913042,2,BatchOverflowRelevance
0.2243807678951768,0.13804347826086957,2,BatchOverflowRelevance
0.2309332408080813,0.1391304347826087,2,BatchOverflowRelevance
0.23242627181494058,0.14021739130434782,2,BatchOverflowRelevance
0.2342674646702445,0.14130434782608695,2,BatchOverflowRelevance
0.23610182515702505,0.1423913043478261,2,BatchOverflowRelevance
0.2444327334427001,0.14347826086956522,2,BatchOverflowRelevance
0.2460375918088502,0.14456521739130435,2,BatchOverflowRelevance
0.2479001992479959,0.14565217391304347,2,BatchOverflowRelevance
0.24973815214446482,0.14673913043478262,2,BatchOverflowRelevance
0.2505027638769626,0.14782608695652175,2,BatchOverflowRelevance
0.25105235320636243,0.14891304347826087,2,BatchOverflowRelevance
0.25250296174155906,0.15,2,BatchOverflowRelevance
0.2540428347115409,0.15108695652173912,2,BatchOverflowRelevance
0.25517873950326475,0.15217391304347827,2,BatchOverflowRelevance
0.25524703952823824,0.1532608695652174,2,BatchOverflowRelevance
0.2555357844991235,0.15434782608695652,2,BatchOverflowRelevance
0.26014967548372425,0.15543478260869564,2,BatchOverflowRelevance
0.2602754346597216,0.1565217391304348,2,BatchOverflowRelevance
0.26089289999053555,0.15760869565217392,2,BatchOverflowRelevance
0.261205921606976,0.15869565217391304,2,BatchOverflowRelevance
0.2626930666195024,0.15978260869565217,2,BatchOverflowRelevance
0.2635029635786257,0.1608695652173913,2,BatchOverflowRelevance
0.26500995126417237,0.16195652173913044,2,BatchOverflowRelevance
0.2650406787774138,0.16304347826086957,2,BatchOverflowRelevance
0.26562563888757396,0.1641304347826087,2,BatchOverflowRelevance
0.26695170695663784,0.16521739130434782,2,BatchOverflowRelevance
0.268133160523927,0.16630434782608697,2,BatchOverflowRelevance
0.2707057220542488,0.1673913043478261,2,BatchOverflowRelevance
0.2712814010185922,0.16847826086956522,2,BatchOverflowRelevance
0.2776755955669472,0.16956521739130434,2,BatchOverflowRelevance
0.27935798720887206,0.17065217391304346,2,BatchOverflowRelevance
0.28116053336503466,0.17173913043478262,2,BatchOverflowRelevance
0.2811912732299384,0.17282608695652174,2,BatchOverflowRelevance
0.2831864665173559,0.17391304347826086,2,BatchOverflowRelevance
0.28323384240816285,0.175,2,BatchOverflowRelevance
0.284446195540319,0.17608695652173914,2,BatchOverflowRelevance
0.287741447490081,0.17717391304347826,2,BatchOverflowRelevance
0.2888842418167865,0.1782608695652174,2,BatchOverflowRelevance
0.28913533867223506,0.1793478260869565,2,BatchOverflowRelevance
0.2929478138830923,0.18043478260869567,2,BatchOverflowRelevance
0.2941731805756769,0.1815217391304348,2,BatchOverflowRelevance
0.2957265146873027,0.1826086956521739,2,BatchOverflowRelevance
0.29588144214637513,0.18369565217391304,2,BatchOverflowRelevance
0.29717560079695815,0.18478260869565216,2,BatchOverflowRelevance
0.2974452071250564,0.1858695652173913,2,BatchOverflowRelevance
0.3009540603387073,0.18695652173913044,2,BatchOverflowRelevance
0.3024519589456194,0.18804347826086956,2,BatchOverflowRelevance
0.30261931895362437,0.1891304347826087,2,BatchOverflowRelevance
0.3047865195489674,0.19021739130434784,2,BatchOverflowRelevance
0.30645090813471576,0.19130434782608696,2,BatchOverflowRelevance
0.3115888639508202,0.1923913043478261,2,BatchOverflowRelevance
0.311722716395078,0.1934782608695652,2,BatchOverflowRelevance
0.31260279439706995,0.19456521739130433,2,BatchOverflowRelevance
0.3155286788913507,0.1956521739130435,2,BatchOverflowRelevance
0.3163288337318688,0.1967391304347826,2,BatchOverflowRelevance
0.3245006815794369,0.19782608695652174,2,BatchOverflowRelevance
0.3283544803436911,0.19891304347826086,2,BatchOverflowRelevance
0.32871776682755627,0.2,2,BatchOverflowRelevance
0.33315366255561507,0.20108695652173914,2,BatchOverflowRelevance
0.3349629038493305,0.20217391304347826,2,BatchOverflowRelevance
0.33611711673478517,0.20326086956521738,2,BatchOverflowRelevance
0.33803900747847115,0.20434782608695654,2,BatchOverflowRelevance
0.3390403866724352,0.20543478260869566,2,BatchOverflowRelevance
0.34121515823714077,0.20652173913043478,2,BatchOverflowRelevance
0.34300087113885525,0.2076086956521739,2,BatchOverflowRelevance
0.34561167454916486,0.20869565217391303,2,BatchOverflowRelevance
0.3467428446948704,0.20978260869565218,2,BatchOverflowRelevance
0.348148082567608,0.2108695652173913,2,BatchOverflowRelevance
0.3498077361761176,0.21195652173913043,2,BatchOverflowRelevance
0.349814127099217,0.21304347826086956,2,BatchOverflowRelevance
0.3498992913439847,0.2141304347826087,2,BatchOverflowRelevance
0.35019211209885504,0.21521739130434783,2,BatchOverflowRelevance
0.35147433932100647,0.21630434782608696,2,BatchOverflowRelevance
0.35315597784570585,0.21739130434782608,2,BatchOverflowRelevance
0.3543942359983401,0.2184782608695652,2,BatchOverflowRelevance
0.3546590726553305,0.21956521739130436,2,BatchOverflowRelevance
0.3557001613116899,0.22065217391304348,2,BatchOverflowRelevance
0.3572627042148575,0.2217391304347826,2,BatchOverflowRelevance
0.3594946097742664,0.22282608695652173,2,BatchOverflowRelevance
0.3622027958122178,0.22391304347826088,2,BatchOverflowRelevance
0.3636218501038275,0.225,2,BatchOverflowRelevance
0.3680040417864401,0.22608695652173913,2,BatchOverflowRelevance
0.3698274284545171,0.22717391304347825,2,BatchOverflowRelevance
0.37175271993850956,0.22826086956521738,2,BatchOverflowRelevance
0.37307763611831035,0.22934782608695653,2,BatchOverflowRelevance
0.37509860522494876,0.23043478260869565,2,BatchOverflowRelevance
0.37566020948416456,0.23152173913043478,2,BatchOverflowRelevance
0.37746386957621114,0.2326086956521739,2,BatchOverflowRelevance
0.3774678804735707,0.23369565217391305,2,BatchOverflowRelevance
0.37933503751717534,0.23478260869565218,2,BatchOverflowRelevance
0.38032094771291725,0.2358695652173913,2,BatchOverflowRelevance
0.38382326964126445,0.23695652173913043,2,BatchOverflowRelevance
0.3871567962231097,0.23804347826086958,2,BatchOverflowRelevance
0.3892629871184514,0.2391304347826087,2,BatchOverflowRelevance
0.3903261952746808,0.24021739130434783,2,BatchOverflowRelevance
0.39037138383279846,0.24130434782608695,2,BatchOverflowRelevance
0.3912292206468706,0.24239130434782608,2,BatchOverflowRelevance
0.3919192269156593,0.24347826086956523,2,BatchOverflowRelevance
0.39261575267274473,0.24456521739130435,2,BatchOverflowRelevance
0.3930604671731377,0.24565217391304348,2,BatchOverflowRelevance
0.3931344577354112,0.2467391304347826,2,BatchOverflowRelevance
0.3940260417599397,0.24782608695652175,2,BatchOverflowRelevance
0.3961071870011281,0.24891304347826088,2,BatchOverflowRelevance
0.397971936979587,0.25,2,BatchOverflowRelevance
0.39950609405040716,0.2510869565217391,2,BatchOverflowRelevance
0.3998249193189769,0.25217391304347825,2,BatchOverflowRelevance
0.4005736168778036,0.2532608695652174,2,BatchOverflowRelevance
0.400775190356101,0.2543478260869565,2,BatchOverflowRelevance
0.401691075691752,0.2554347826086957,2,BatchOverflowRelevance
0.4018328868614631,0.2565217391304348,2,BatchOverflowRelevance
0.40393266892309754,0.2576086956521739,2,BatchOverflowRelevance
0.4053572855029408,0.25869565217391305,2,BatchOverflowRelevance
0.40700526437628604,0.2597826086956522,2,BatchOverflowRelevance
0.40713256836306044,0.2608695652173913,2,BatchOverflowRelevance
0.4077849621839569,0.2619565217391304,2,BatchOverflowRelevance
0.4093477534789951,0.26304347826086955,2,BatchOverflowRelevance
0.4123558757058827,0.26413043478260867,2,BatchOverflowRelevance
0.4138907155966136,0.26521739130434785,2,BatchOverflowRelevance
0.4145914647304956,0.266304347826087,2,BatchOverflowRelevance
0.41476553885425105,0.2673913043478261,2,BatchOverflowRelevance
0.41667424085300375,0.2684782608695652,2,BatchOverflowRelevance
0.4185368149274211,0.26956521739130435,2,BatchOverflowRelevance
0.41895614599207853,0.27065217391304347,2,BatchOverflowRelevance
0.4191360377921818,0.2717391304347826,2,BatchOverflowRelevance
0.4194737819461771,0.2728260869565217,2,BatchOverflowRelevance
0.41996152328500713,0.27391304347826084,2,BatchOverflowRelevance
0.42106317847464325,0.275,2,BatchOverflowRelevance
0.4214939006568734,0.27608695652173915,2,BatchOverflowRelevance
0.4247143190417031,0.27717391304347827,2,BatchOverflowRelevance
0.426912828474995,0.2782608695652174,2,BatchOverflowRelevance
0.4283684855090364,0.2793478260869565,2,BatchOverflowRelevance
0.43349122899780923,0.28043478260869564,2,BatchOverflowRelevance
0.43402692845505975,0.28152173913043477,2,BatchOverflowRelevance
0.43578832418820346,0.2826086956521739,2,BatchOverflowRelevance
0.4386354292399002,0.28369565217391307,2,BatchOverflowRelevance
0.4412400479083677,0.2847826086956522,2,BatchOverflowRelevance
0.44174480096334,0.2858695652173913,2,BatchOverflowRelevance
0.4451028262902028,0.28695652173913044,2,BatchOverflowRelevance
0.4460204749029062,0.28804347826086957,2,BatchOverflowRelevance
0.44726657278668824,0.2891304347826087,2,BatchOverflowRelevance
0.4529423202576197,0.2902173913043478,2,BatchOverflowRelevance
0.45821171241653147,0.29130434782608694,2,BatchOverflowRelevance
0.45922007984792046,0.29239130434782606,2,BatchOverflowRelevance
0.4592444400694706,0.29347826086956524,2,BatchOverflowRelevance
0.45969771341055576,0.29456521739130437,2,BatchOverflowRelevance
0.46099964606532495,0.2956521739130435,2,BatchOverflowRelevance
0.4610742664661718,0.2967391304347826,2,BatchOverflowRelevance
0.466461925535647,0.29782608695652174,2,BatchOverflowRelevance
0.4674737695159017,0.29891304347826086,2,BatchOverflowRelevance
0.4692289952097527,0.3,2,BatchOverflowRelevance
0.46991875378741454,0.3010869565217391,2,BatchOverflowRelevance
0.47096392125083497,0.30217391304347824,2,BatchOverflowRelevance
0.4720247764641714,0.3032608695652174,2,BatchOverflowRelevance
0.475267904278347,0.30434782608695654,2,BatchOverflowRelevance
0.4758753903191497,0.30543478260869567,2,BatchOverflowRelevance
0.4762667057673925,0.3065217391304348,2,BatchOverflowRelevance
0.4771286701196793,0.3076086956521739,2,BatchOverflowRelevance
0.47792725323167096,0.30869565217391304,2,BatchOverflowRelevance
0.4792456740037174,0.30978260869565216,2,BatchOverflowRelevance
0.48162705192421207,0.3108695652173913,2,BatchOverflowRelevance
0.48408550417919116,0.3119565217391304,2,BatchOverflowRelevance
0.4842100945487715,0.3130434782608696,2,BatchOverflowRelevance
0.4855289314362441,0.3141304347826087,2,BatchOverflowRelevance
0.4874973534964582,0.31521739130434784,2,BatchOverflowRelevance
0.48841414264209604,0.31630434782608696,2,BatchOverflowRelevance
0.49421632951336836,0.3173913043478261,2,BatchOverflowRelevance
0.4949875601353917,0.3184782608695652,2,BatchOverflowRelevance
0.4961029429979864,0.31956521739130433,2,BatchOverflowRelevance
0.49841794481214663,0.32065217391304346,2,BatchOverflowRelevance
0.4990176886660027,0.3217391304347826,2,BatchOverflowRelevance
0.4999779053347453,0.32282608695652176,2,BatchOverflowRelevance
0.5035865651183897,0.3239130434782609,2,BatchOverflowRelevance
0.5065728678434702,0.325,2,BatchOverflowRelevance
0.5075883183119156,0.32608695652173914,2,BatchOverflowRelevance
0.512586481696955,0.32717391304347826,2,BatchOverflowRelevance
0.5135780738430178,0.3282608695652174,2,BatchOverflowRelevance
0.5136209452548766,0.3293478260869565,2,BatchOverflowRelevance
0.5148557248195491,0.33043478260869563,2,BatchOverflowRelevance
0.5195096150245107,0.33152173913043476,2,BatchOverflowRelevance
0.520510540741641,0.33260869565217394,2,BatchOverflowRelevance
0.5216776081278658,0.33369565217391306,2,BatchOverflowRelevance
0.5238150478862575,0.3347826086956522,2,BatchOverflowRelevance
0.5260740156880903,0.3358695652173913,2,BatchOverflowRelevance
0.5284103051681548,0.33695652173913043,2,BatchOverflowRelevance
0.5289167398307129,0.33804347826086956,2,BatchOverflowRelevance
0.5308533596272405,0.3391304347826087,2,BatchOverflowRelevance
0.5314782361423127,0.3402173913043478,2,BatchOverflowRelevance
0.53243929316859,0.34130434782608693,2,BatchOverflowRelevance
0.5358423087430371,0.3423913043478261,2,BatchOverflowRelevance
0.5406433334593794,0.34347826086956523,2,BatchOverflowRelevance
0.5430553134318856,0.34456521739130436,2,BatchOverflowRelevance
0.5444923231112444,0.3456521739130435,2,BatchOverflowRelevance
0.5473898703743281,0.3467391304347826,2,BatchOverflowRelevance
0.5513750536081581,0.34782608695652173,2,BatchOverflowRelevance
0.5522966268000662,0.34891304347826085,2,BatchOverflowRelevance
0.5525428131620602,0.35,2,BatchOverflowRelevance
0.5540686206799554,0.35108695652173916,2,BatchOverflowRelevance
0.5552119970773512,0.3521739130434783,2,BatchOverflowRelevance
0.5559614650318618,0.3532608695652174,2,BatchOverflowRelevance
0.5561710490171095,0.35434782608695653,2,BatchOverflowRelevance
0.5575391829218681,0.35543478260869565,2,BatchOverflowRelevance
0.5576886331457445,0.3565217391304348,2,BatchOverflowRelevance
0.5581561432147293,0.3576086956521739,2,BatchOverflowRelevance
0.5599274489894945,0.358695652173913,2,BatchOverflowRelevance
0.5623482798870967,0.35978260869565215,2,BatchOverflowRelevance
0.5631722986306174,0.36086956521739133,2,BatchOverflowRelevance
0.5644979192872448,0.36195652173913045,2,BatchOverflowRelevance
0.5677421476056059,0.3630434782608696,2,BatchOverflowRelevance
0.5691734187392505,0.3641304347826087,2,BatchOverflowRelevance
0.5697589505099074,0.3652173913043478,2,BatchOverflowRelevance
0.573001329398096,0.36630434782608695,2,BatchOverflowRelevance
0.5774602009529382,0.3673913043478261,2,BatchOverflowRelevance
0.5775299993864333,0.3684782608695652,2,BatchOverflowRelevance
0.580414492713679,0.3695652173913043,2,BatchOverflowRelevance
0.5813846990811378,0.3706521739130435,2,BatchOverflowRelevance
0.5828079449276142,0.3717391304347826,2,BatchOverflowRelevance
0.5832426800321411,0.37282608695652175,2,BatchOverflowRelevance
0.5855167106545416,0.3739130434782609,2,BatchOverflowRelevance
0.5860247680997652,0.375,2,BatchOverflowRelevance
0.5874850792712873,0.3760869565217391,2,BatchOverflowRelevance
0.5892866337563394,0.37717391304347825,2,BatchOverflowRelevance
0.590117572893595,0.3782608695652174,2,BatchOverflowRelevance
0.5912478925315341,0.3793478260869565,2,BatchOverflowRelevance
0.5914198604007721,0.3804347826086957,2,BatchOverflowRelevance
0.5919347768621996,0.3815217391304348,2,BatchOverflowRelevance
0.5922251541478083,0.3826086956521739,2,BatchOverflowRelevance
0.5928703249947489,0.38369565217391305,2,BatchOverflowRelevance
0.593907633972945,0.3847826086956522,2,BatchOverflowRelevance
0.5964325880841663,0.3858695652173913,2,BatchOverflowRelevance
0.5969464563875846,0.3869565217391304,2,BatchOverflowRelevance
0.6017748560998797,0.38804347826086955,2,BatchOverflowRelevance
0.6030356790881459,0.38913043478260867,2,BatchOverflowRelevance
0.6031500240671548,0.39021739130434785,2,BatchOverflowRelevance
0.6051100323230489,0.391304347826087,2,BatchOverflowRelevance
0.605633188461514,0.3923913043478261,2,BatchOverflowRelevance
0.6080699017898432,0.3934782608695652,2,BatchOverflowRelevance
0.6081297260991505,0.39456521739130435,2,BatchOverflowRelevance
0.6093307904122724,0.39565217391304347,2,BatchOverflowRelevance
0.6096041534664671,0.3967391304347826,2,BatchOverflowRelevance
0.6110221365100026,0.3978260869565217,2,BatchOverflowRelevance
0.6154921372172959,0.39891304347826084,2,BatchOverflowRelevance
0.6158003260682925,0.4,2,BatchOverflowRelevance
0.6164818239283516,0.40108695652173915,2,BatchOverflowRelevance
0.6203877841279155,0.40217391304347827,2,BatchOverflowRelevance
0.6255362493903256,0.4032608695652174,2,BatchOverflowRelevance
0.6269324033950774,0.4043478260869565,2,BatchOverflowRelevance
0.6310409217387285,0.40543478260869564,2,BatchOverflowRelevance
0.6327516927511816,0.40652173913043477,2,BatchOverflowRelevance
0.6350155877676933,0.4076086956521739,2,BatchOverflowRelevance
0.6350831247912341,0.40869565217391307,2,BatchOverflowRelevance
0.6358330776322809,0.4097826086956522,2,BatchOverflowRelevance
0.6400407492355953,0.4108695652173913,2,BatchOverflowRelevance
0.6458859348264809,0.41195652173913044,2,BatchOverflowRelevance
0.6474279674991514,0.41304347826086957,2,BatchOverflowRelevance
0.6489241373115426,0.4141304347826087,2,BatchOverflowRelevance
0.6530676313321742,0.4152173913043478,2,BatchOverflowRelevance
0.6542292930756772,0.41630434782608694,2,BatchOverflowRelevance
0.6563410986238623,0.41739130434782606,2,BatchOverflowRelevance
0.6577925724383604,0.41847826086956524,2,BatchOverflowRelevance
0.6582825262280849,0.41956521739130437,2,BatchOverflowRelevance
0.6605608608557656,0.4206521739130435,2,BatchOverflowRelevance
0.6622745450633207,0.4217391304347826,2,BatchOverflowRelevance
0.6626840765005966,0.42282608695652174,2,BatchOverflowRelevance
0.6637576485275183,0.42391304347826086,2,BatchOverflowRelevance
0.6642840462278734,0.425,2,BatchOverflowRelevance
0.6674267653416583,0.4260869565217391,2,BatchOverflowRelevance
0.6678084557594399,0.42717391304347824,2,BatchOverflowRelevance
0.6698732753199419,0.4282608695652174,2,BatchOverflowRelevance
0.6702206477815755,0.42934782608695654,2,BatchOverflowRelevance
0.670359151271473,0.43043478260869567,2,BatchOverflowRelevance
0.6734589421447108,0.4315217391304348,2,BatchOverflowRelevance
0.6767595199614398,0.4326086956521739,2,BatchOverflowRelevance
0.6778059200981392,0.43369565217391304,2,BatchOverflowRelevance
0.682047003235712,0.43478260869565216,2,BatchOverflowRelevance
0.6847497292746056,0.4358695652173913,2,BatchOverflowRelevance
0.6871595945948843,0.4369565217391304,2,BatchOverflowRelevance
0.6873236051776637,0.4380434782608696,2,BatchOverflowRelevance
0.6875959883156906,0.4391304347826087,2,BatchOverflowRelevance
0.6875972966232737,0.44021739130434784,2,BatchOverflowRelevance
0.6899102554373023,0.44130434782608696,2,BatchOverflowRelevance
0.6919670531087587,0.4423913043478261,2,BatchOverflowRelevance
0.6951707159781022,0.4434782608695652,2,BatchOverflowRelevance
0.6955670453240757,0.44456521739130433,2,BatchOverflowRelevance
0.6966249742373893,0.44565217391304346,2,BatchOverflowRelevance
0.6970143326035707,0.4467391304347826,2,BatchOverflowRelevance
0.69823941657841,0.44782608695652176,2,BatchOverflowRelevance
0.7014579287992762,0.4489130434782609,2,BatchOverflowRelevance
0.7018620180952952,0.45,2,BatchOverflowRelevance
0.7047213213629167,0.45108695652173914,2,BatchOverflowRelevance
0.705739282259767,0.45217391304347826,2,BatchOverflowRelevance
0.7084597927550647,0.4532608695652174,2,BatchOverflowRelevance
0.7098471859022921,0.4543478260869565,2,BatchOverflowRelevance
0.7161287162767627,0.45543478260869563,2,BatchOverflowRelevance
0.7168210104384309,0.45652173913043476,2,BatchOverflowRelevance
0.717258675243396,0.45760869565217394,2,BatchOverflowRelevance
0.7179458177471032,0.45869565217391306,2,BatchOverflowRelevance
0.7184521369976014,0.4597826086956522,2,BatchOverflowRelevance
0.7212828319304521,0.4608695652173913,2,BatchOverflowRelevance
0.7236351869794362,0.46195652173913043,2,BatchOverflowRelevance
0.7241782792130351,0.46304347826086956,2,BatchOverflowRelevance
0.725334031049842,0.4641304347826087,2,BatchOverflowRelevance
0.7272077471920362,0.4652173913043478,2,BatchOverflowRelevance
0.7313237672669004,0.46630434782608693,2,BatchOverflowRelevance
0.7331053230911269,0.4673913043478261,2,BatchOverflowRelevance
0.733694763475853,0.46847826086956523,2,BatchOverflowRelevance
0.733991089528649,0.46956521739130436,2,BatchOverflowRelevance
0.7340451858726915,0.4706521739130435,2,BatchOverflowRelevance
0.7355969445162636,0.4717391304347826,2,BatchOverflowRelevance
0.7367710364266173,0.47282608695652173,2,BatchOverflowRelevance
0.7374337397308643,0.47391304347826085,2,BatchOverflowRelevance
0.7412912751931646,0.475,2,BatchOverflowRelevance
0.7416237251424587,0.47608695652173916,2,BatchOverflowRelevance
0.7417399098732673,0.4771739130434783,2,BatchOverflowRelevance
0.7418385324208561,0.4782608695652174,2,BatchOverflowRelevance
0.7436795030963324,0.47934782608695653,2,BatchOverflowRelevance
0.7439013710559443,0.48043478260869565,2,BatchOverflowRelevance
0.7450293534727894,0.4815217391304348,2,BatchOverflowRelevance
0.7464303705981443,0.4826086956521739,2,BatchOverflowRelevance
0.7490783683942333,0.483695652173913,2,BatchOverflowRelevance
0.7496817551808146,0.48478260869565215,2,BatchOverflowRelevance
0.7517705162690103,0.48586956521739133,2,BatchOverflowRelevance
0.7551107386678417,0.48695652173913045,2,BatchOverflowRelevance
0.7578561147055103,0.4880434782608696,2,BatchOverflowRelevance
0.7585733082053179,0.4891304347826087,2,BatchOverflowRelevance
0.7596275046441381,0.4902173913043478,2,BatchOverflowRelevance
0.7609592545929971,0.49130434782608695,2,BatchOverflowRelevance
0.7610828376964669,0.4923913043478261,2,BatchOverflowRelevance
0.761208824152962,0.4934782608695652,2,BatchOverflowRelevance
0.7620975013573172,0.4945652173913043,2,BatchOverflowRelevance
0.7623351966310619,0.4956521739130435,2,BatchOverflowRelevance
0.7645555710364249,0.4967391304347826,2,BatchOverflowRelevance
0.7680280694009536,0.49782608695652175,2,BatchOverflowRelevance
0.7680798165186031,0.4989130434782609,2,BatchOverflowRelevance
0.7681423511580974,0.5,2,BatchOverflowRelevance
0.7693635702540558,0.5010869565217392,2,BatchOverflowRelevance
0.7694284743931721,0.5021739130434782,2,BatchOverflowRelevance
0.7723290262649982,0.5032608695652174,2,BatchOverflowRelevance
0.7742282744785952,0.5043478260869565,2,BatchOverflowRelevance
0.7744960464420778,0.5054347826086957,2,BatchOverflowRelevance
0.7760239588183353,0.5065217391304347,2,BatchOverflowRelevance
0.77799677345239,0.5076086956521739,2,BatchOverflowRelevance
0.7786189786159952,0.508695652173913,2,BatchOverflowRelevance
0.7805173128050136,0.5097826086956522,2,BatchOverflowRelevance
0.7825751329523412,0.5108695652173914,2,BatchOverflowRelevance
0.7828815654681414,0.5119565217391304,2,BatchOverflowRelevance
0.7836371489656244,0.5130434782608696,2,BatchOverflowRelevance
0.7840277918630338,0.5141304347826087,2,BatchOverflowRelevance
0.7840537019057603,0.5152173913043478,2,BatchOverflowRelevance
0.7857786198040151,0.5163043478260869,2,BatchOverflowRelevance
0.7860936048022162,0.5173913043478261,2,BatchOverflowRelevance
0.7869268916297756,0.5184782608695652,2,BatchOverflowRelevance
0.7895826322281625,0.5195652173913043,2,BatchOverflowRelevance
0.7902746724875289,0.5206521739130435,2,BatchOverflowRelevance
0.7912253237868114,0.5217391304347826,2,BatchOverflowRelevance
0.7926375967785901,0.5228260869565218,2,BatchOverflowRelevance
0.7954222398389668,0.5239130434782608,2,BatchOverflowRelevance
0.797626249471941,0.525,2,BatchOverflowRelevance
0.798310402325038,0.5260869565217391,2,BatchOverflowRelevance
0.7983108050367704,0.5271739130434783,2,BatchOverflowRelevance
0.7984072681445986,0.5282608695652173,2,BatchOverflowRelevance
0.8005686241009764,0.5293478260869565,2,BatchOverflowRelevance
0.8011927196649893,0.5304347826086957,2,BatchOverflowRelevance
0.8051245292209046,0.5315217391304348,2,BatchOverflowRelevance
0.8067598057309322,0.532608695652174,2,BatchOverflowRelevance
0.8071547185406436,0.533695652173913,2,BatchOverflowRelevance
0.8083752502911778,0.5347826086956522,2,BatchOverflowRelevance
0.8109052841739706,0.5358695652173913,2,BatchOverflowRelevance
0.8136533843422775,0.5369565217391304,2,BatchOverflowRelevance
0.8145629616426717,0.5380434782608695,2,BatchOverflowRelevance
0.8149067334710001,0.5391304347826087,2,BatchOverflowRelevance
0.815243934363763,0.5402173913043479,2,BatchOverflowRelevance
0.8172117961568244,0.5413043478260869,2,BatchOverflowRelevance
0.8177832418197113,0.5423913043478261,2,BatchOverflowRelevance
0.8185358226187187,0.5434782608695652,2,BatchOverflowRelevance
0.8206276500502909,0.5445652173913044,2,BatchOverflowRelevance
0.8225220237871307,0.5456521739130434,2,BatchOverflowRelevance
0.8251120877501945,0.5467391304347826,2,BatchOverflowRelevance
0.8267491635631199,0.5478260869565217,2,BatchOverflowRelevance
0.8278941879096671,0.5489130434782609,2,BatchOverflowRelevance
0.8286962475165236,0.55,2,BatchOverflowRelevance
0.8322368068454047,0.5510869565217391,2,BatchOverflowRelevance
0.833290654101825,0.5521739130434783,2,BatchOverflowRelevance
0.8336548281196823,0.5532608695652174,2,BatchOverflowRelevance
0.8342674975841629,0.5543478260869565,2,BatchOverflowRelevance
0.8367310669949433,0.5554347826086956,2,BatchOverflowRelevance
0.8387550516117308,0.5565217391304348,2,BatchOverflowRelevance
0.8392878821845193,0.5576086956521739,2,BatchOverflowRelevance
0.8436172646457436,0.558695652173913,2,BatchOverflowRelevance
0.8436882493910627,0.5597826086956522,2,BatchOverflowRelevance
0.8446562139501417,0.5608695652173913,2,BatchOverflowRelevance
0.8447774545471098,0.5619565217391305,2,BatchOverflowRelevance
0.846964509083814,0.5630434782608695,2,BatchOverflowRelevance
0.8483209047972906,0.5641304347826087,2,BatchOverflowRelevance
0.8501137508236418,0.5652173913043478,2,BatchOverflowRelevance
0.8524848470656075,0.566304347826087,2,BatchOverflowRelevance
0.8549588413682212,0.5673913043478261,2,BatchOverflowRelevance
0.86025180170558,0.5684782608695652,2,BatchOverflowRelevance
0.8620993402470414,0.5695652173913044,2,BatchOverflowRelevance
0.8628092259721066,0.5706521739130435,2,BatchOverflowRelevance
0.8646222578771763,0.5717391304347826,2,BatchOverflowRelevance
0.8654068114715444,0.5728260869565217,2,BatchOverflowRelevance
0.866935164011533,0.5739130434782609,2,BatchOverflowRelevance
0.8671137261622208,0.575,2,BatchOverflowRelevance
0.8674963681463268,0.5760869565217391,2,BatchOverflowRelevance
0.8676366408382066,0.5771739130434783,2,BatchOverflowRelevance
0.8684461068047089,0.5782608695652174,2,BatchOverflowRelevance
0.868802745450985,0.5793478260869566,2,BatchOverflowRelevance
0.8693606350758385,0.5804347826086956,2,BatchOverflowRelevance
0.8731391671961486,0.5815217391304348,2,BatchOverflowRelevance
0.8750261122469927,0.5826086956521739,2,BatchOverflowRelevance
0.8772282024181468,0.5836956521739131,2,BatchOverflowRelevance
0.8781916211979702,0.5847826086956521,2,BatchOverflowRelevance
0.8791180325548034,0.5858695652173913,2,BatchOverflowRelevance
0.8818295373913578,0.5869565217391305,2,BatchOverflowRelevance
0.8840864717544719,0.5880434782608696,2,BatchOverflowRelevance
0.885890840811717,0.5891304347826087,2,BatchOverflowRelevance
0.8881426207571912,0.5902173913043478,2,BatchOverflowRelevance
0.8901997514309485,0.591304347826087,2,BatchOverflowRelevance
0.891951347912133,0.592391304347826,2,BatchOverflowRelevance
0.8944658947009323,0.5934782608695652,2,BatchOverflowRelevance
0.8947615755856191,0.5945652173913043,2,BatchOverflowRelevance
0.8984741756500112,0.5956521739130435,2,BatchOverflowRelevance
0.9016265406066069,0.5967391304347827,2,BatchOverflowRelevance
0.904144028096346,0.5978260869565217,2,BatchOverflowRelevance
0.9052895249073822,0.5989130434782609,2,BatchOverflowRelevance
0.9058211610575295,0.6,2,BatchOverflowRelevance
0.9068997885409544,0.6010869565217392,2,BatchOverflowRelevance
0.9070454523709621,0.6021739130434782,2,BatchOverflowRelevance
0.9074327824962403,0.6032608695652174,2,BatchOverflowRelevance
0.9079317592647556,0.6043478260869565,2,BatchOverflowRelevance
0.9087518852380585,0.6054347826086957,2,BatchOverflowRelevance
0.911574690404569,0.6065217391304348,2,BatchOverflowRelevance
0.9130729648829412,0.6076086956521739,2,BatchOverflowRelevance
0.9148930017897854,0.6086956521739131,2,BatchOverflowRelevance
0.9158122500166508,0.6097826086956522,2,BatchOverflowRelevance
0.9171697362675513,0.6108695652173913,2,BatchOverflowRelevance
0.9174109269265938,0.6119565217391304,2,BatchOverflowRelevance
0.9200419512538289,0.6130434782608696,2,BatchOverflowRelevance
0.920609755029183,0.6141304347826086,2,BatchOverflowRelevance
0.9221280789188668,0.6152173913043478,2,BatchOverflowRelevance
0.9231852917489469,0.616304347826087,2,BatchOverflowRelevance
0.923481784204055,0.6173913043478261,2,BatchOverflowRelevance
0.9243187568696829,0.6184782608695653,2,BatchOverflowRelevance
0.9262440705415189,0.6195652173913043,2,BatchOverflowRelevance
0.9264142242683446,0.6206521739130435,2,BatchOverflowRelevance
0.9266681062295277,0.6217391304347826,2,BatchOverflowRelevance
0.9320664373645338,0.6228260869565218,2,BatchOverflowRelevance
0.9374407553167874,0.6239130434782608,2,BatchOverflowRelevance
0.9382871479302848,0.625,2,BatchOverflowRelevance
0.9391589626752628,0.6260869565217392,2,BatchOverflowRelevance
0.9400880852947076,0.6271739130434782,2,BatchOverflowRelevance
0.9445242673039642,0.6282608695652174,2,BatchOverflowRelevance
0.9447480476761978,0.6293478260869565,2,BatchOverflowRelevance
0.9480777586807125,0.6304347826086957,2,BatchOverflowRelevance
0.9482993061616245,0.6315217391304347,2,BatchOverflowRelevance
0.9484246326505428,0.6326086956521739,2,BatchOverflowRelevance
0.9497956260256863,0.633695652173913,2,BatchOverflowRelevance
0.9502062320211864,0.6347826086956522,2,BatchOverflowRelevance
0.9518538452519696,0.6358695652173914,2,BatchOverflowRelevance
0.9556693922683177,0.6369565217391304,2,BatchOverflowRelevance
0.9572325616565713,0.6380434782608696,2,BatchOverflowRelevance
0.9590419822184266,0.6391304347826087,2,BatchOverflowRelevance
0.9597465891287378,0.6402173913043478,2,BatchOverflowRelevance
0.9601153435868426,0.6413043478260869,2,BatchOverflowRelevance
0.9602289754216571,0.6423913043478261,2,BatchOverflowRelevance
0.9623812002822894,0.6434782608695652,2,BatchOverflowRelevance
0.9624664905240827,0.6445652173913043,2,BatchOverflowRelevance
0.9632844533868683,0.6456521739130435,2,BatchOverflowRelevance
0.9649051779063234,0.6467391304347826,2,BatchOverflowRelevance
0.965234870970539,0.6478260869565218,2,BatchOverflowRelevance
0.9669034433016783,0.6489130434782608,2,BatchOverflowRelevance
0.9685407232797294,0.65,2,BatchOverflowRelevance
0.9713687145118168,0.6510869565217391,2,BatchOverflowRelevance
0.9713956287615382,0.6521739130434783,2,BatchOverflowRelevance
0.9717654473590684,0.6532608695652173,2,BatchOverflowRelevance
0.9726439290911237,0.6543478260869565,2,BatchOverflowRelevance
0.9734362155550293,0.6554347826086957,2,BatchOverflowRelevance
0.9744226413733692,0.6565217391304348,2,BatchOverflowRelevance
0.9745109537596752,0.657608695652174,2,BatchOverflowRelevance
0.9766149935911557,0.658695652173913,2,BatchOverflowRelevance
0.9774378982763778,0.6597826086956522,2,BatchOverflowRelevance
0.9788158953633816,0.6608695652173913,2,BatchOverflowRelevance
0.9791432576165509,0.6619565217391304,2,BatchOverflowRelevance
0.9798482225864653,0.6630434782608695,2,BatchOverflowRelevance
0.9803591653200119,0.6641304347826087,2,BatchOverflowRelevance
0.9834570287747315,0.6652173913043479,2,BatchOverflowRelevance
0.9856535599674663,0.6663043478260869,2,BatchOverflowRelevance
0.987631460371535,0.6673913043478261,2,BatchOverflowRelevance
0.9878751157242105,0.6684782608695652,2,BatchOverflowRelevance
0.9883046648182754,0.6695652173913044,2,BatchOverflowRelevance
0.9891398939023404,0.6706521739130434,2,BatchOverflowRelevance
0.990814971322096,0.6717391304347826,2,BatchOverflowRelevance
0.9922884030623287,0.6728260869565217,2,BatchOverflowRelevance
0.9936277800312254,0.6739130434782609,2,BatchOverflowRelevance
0.9944351008866836,0.675,2,BatchOverflowRelevance
0.9971887304047105,0.6760869565217391,2,BatchOverflowRelevance
0.9985570893589049,0.6771739130434783,2,BatchOverflowRelevance
0.9992530933493491,0.6782608695652174,2,BatchOverflowRelevance
0.9997191673200057,0.6793478260869565,2,BatchOverflowRelevance
0.9997974805853005,0.6804347826086956,2,BatchOverflowRelevance
1.0,0.6815217391304348,2,BatchOverflowRelevance
1.0112114234079788,0.6826086956521739,2,BatchOverflowRelevance
1.0190116039093828,0.683695652173913,2,BatchOverflowRelevance
1.0349911677990207,0.6847826086956522,2,BatchOverflowRelevance
1.03695592164933,0.6858695652173913,2,BatchOverflowRelevance
1.0389290566311011,0.6869565217391305,2,BatchOverflowRelevance
1.0542395604260903,0.6880434782608695,2,BatchOverflowRelevance
1.0595452302874793,0.6891304347826087,2,BatchOverflowRelevance
1.0970122944917922,0.6902173913043478,2,BatchOverflowRelevance
1.09796979566444,0.691304347826087,2,BatchOverflowRelevance
1.10757153032581,0.6923913043478261,2,BatchOverflowRelevance
1.116277067673476,0.6934782608695652,2,BatchOverflowRelevance
1.1243481905261619,0.6945652173913044,2,BatchOverflowRelevance
1.137679084547262,0.6956521739130435,2,BatchOverflowRelevance
1.1469788299416503,0.6967391304347826,2,BatchOverflowRelevance
1.1479111389181567,0.6978260869565217,2,BatchOverflowRelevance
1.1592159964536286,0.6989130434782609,2,BatchOverflowRelevance
1.1611965322077271,0.7,2,BatchOverflowRelevance
1.1644346338712346,0.7010869565217391,2,BatchOverflowRelevance
1.1651674406909378,0.7021739130434783,2,BatchOverflowRelevance
1.166498537549285,0.7032608695652174,2,BatchOverflowRelevance
1.1689637751931485,0.7043478260869566,2,BatchOverflowRelevance
1.1755705500166211,0.7054347826086956,2,BatchOverflowRelevance
1.180892315324484,0.7065217391304348,2,BatchOverflowRelevance
1.1948482215658025,0.7076086956521739,2,BatchOverflowRelevance
1.2296806166525762,0.7086956521739131,2,BatchOverflowRelevance
1.2435685077026335,0.7097826086956521,2,BatchOverflowRelevance
1.2438225074248939,0.7108695652173913,2,BatchOverflowRelevance
1.2489628773093369,0.7119565217391305,2,BatchOverflowRelevance
1.2569319701790356,0.7130434782608696,2,BatchOverflowRelevance
1.2651481751813503,0.7141304347826087,2,BatchOverflowRelevance
1.2747093420392805,0.7152173913043478,2,BatchOverflowRelevance
1.2750688636144378,0.716304347826087,2,BatchOverflowRelevance
1.2875954006034447,0.717391304347826,2,BatchOverflowRelevance
1.2881886157920288,0.7184782608695652,2,BatchOverflowRelevance
1.3023767424055102,0.7195652173913043,2,BatchOverflowRelevance
1.305793643389805,0.7206521739130435,2,BatchOverflowRelevance
1.3078325024968667,0.7217391304347827,2,BatchOverflowRelevance
1.3145384472350479,0.7228260869565217,2,BatchOverflowRelevance
1.3159544678705286,0.7239130434782609,2,BatchOverflowRelevance
1.3177512498635346,0.725,2,BatchOverflowRelevance
1.3385455102631996,0.7260869565217392,2,BatchOverflowRelevance
1.3449391688577421,0.7271739130434782,2,BatchOverflowRelevance
1.3452057602755652,0.7282608695652174,2,BatchOverflowRelevance
1.3576643732788582,0.7293478260869565,2,BatchOverflowRelevance
1.358877097215382,0.7304347826086957,2,BatchOverflowRelevance
1.3640126937344679,0.7315217391304348,2,BatchOverflowRelevance
1.3745521036828983,0.7326086956521739,2,BatchOverflowRelevance
1.3857237504078572,0.7336956521739131,2,BatchOverflowRelevance
1.3858733538369563,0.7347826086956522,2,BatchOverflowRelevance
1.3973501878353218,0.7358695652173913,2,BatchOverflowRelevance
1.402876170801365,0.7369565217391304,2,BatchOverflowRelevance
1.4258959880280315,0.7380434782608696,2,BatchOverflowRelevance
1.4455326512920426,0.7391304347826086,2,BatchOverflowRelevance
1.4487600203766888,0.7402173913043478,2,BatchOverflowRelevance
1.4598305919418504,0.741304347826087,2,BatchOverflowRelevance
1.4605091016534342,0.7423913043478261,2,BatchOverflowRelevance
1.4701950953728584,0.7434782608695653,2,BatchOverflowRelevance
1.4729863962377618,0.7445652173913043,2,BatchOverflowRelevance
1.4792345505089193,0.7456521739130435,2,BatchOverflowRelevance
1.5016075361855776,0.7467391304347826,2,BatchOverflowRelevance
1.5136400561822896,0.7478260869565218,2,BatchOverflowRelevance
1.5221538518117068,0.7489130434782608,2,BatchOverflowRelevance
1.5355604114757178,0.75,2,BatchOverflowRelevance
1.5370278264136843,0.7510869565217392,2,BatchOverflowRelevance
1.5579309810980462,0.7521739130434782,2,BatchOverflowRelevance
1.5719699845857766,0.7532608695652174,2,BatchOverflowRelevance
1.5750644195328753,0.7543478260869565,2,BatchOverflowRelevance
1.5779685371931667,0.7554347826086957,2,BatchOverflowRelevance
1.5830217638717201,0.7565217391304347,2,BatchOverflowRelevance
1.5969707054228106,0.7576086956521739,2,BatchOverflowRelevance
1.6047471223937944,0.758695652173913,2,BatchOverflowRelevance
1.605004995892891,0.7597826086956522,2,BatchOverflowRelevance
1.617976902999807,0.7608695652173914,2,BatchOverflowRelevance
1.620835749593227,0.7619565217391304,2,BatchOverflowRelevance
1.6212663718595506,0.7630434782608696,2,BatchOverflowRelevance
1.6239310874631698,0.7641304347826087,2,BatchOverflowRelevance
1.628980352037713,0.7652173913043478,2,BatchOverflowRelevance
1.642742074104408,0.7663043478260869,2,BatchOverflowRelevance
1.6480255118685267,0.7673913043478261,2,BatchOverflowRelevance
1.6483193553296438,0.7684782608695652,2,BatchOverflowRelevance
1.6533070812284478,0.7695652173913043,2,BatchOverflowRelevance
1.6570060430420952,0.7706521739130435,2,BatchOverflowRelevance
1.663146219458314,0.7717391304347826,2,BatchOverflowRelevance
1.667661108383637,0.7728260869565218,2,BatchOverflowRelevance
1.6837002754829928,0.7739130434782608,2,BatchOverflowRelevance
1.6849582598500108,0.775,2,BatchOverflowRelevance
1.6899432920078326,0.7760869565217391,2,BatchOverflowRelevance
1.6903639947745166,0.7771739130434783,2,BatchOverflowRelevance
1.690608596365637,0.7782608695652173,2,BatchOverflowRelevance
1.696023730040852,0.7793478260869565,2,BatchOverflowRelevance
1.7039293236938722,0.7804347826086957,2,BatchOverflowRelevance
1.7117624993465892,0.7815217391304348,2,BatchOverflowRelevance
1.7135092636563325,0.782608695652174,2,BatchOverflowRelevance
1.7149937549723884,0.783695652173913,2,BatchOverflowRelevance
1.7285526191676492,0.7847826086956522,2,BatchOverflowRelevance
1.7323994361364958,0.7858695652173913,2,BatchOverflowRelevance
1.7434401132837458,0.7869565217391304,2,BatchOverflowRelevance
1.7453801372170723,0.7880434782608695,2,BatchOverflowRelevance
1.746093899166897,0.7891304347826087,2,BatchOverflowRelevance
1.7498111997182058,0.7902173913043479,2,BatchOverflowRelevance
1.758702498978245,0.7913043478260869,2,BatchOverflowRelevance
1.766987363511215,0.7923913043478261,2,BatchOverflowRelevance
1.7706252912219966,0.7934782608695652,2,BatchOverflowRelevance
1.7716896703833225,0.7945652173913044,2,BatchOverflowRelevance
1.7789077985397945,0.7956521739130434,2,BatchOverflowRelevance
1.7869626364976106,0.7967391304347826,2,BatchOverflowRelevance
1.7875971470049592,0.7978260869565217,2,BatchOverflowRelevance
1.7911151326166523,0.7989130434782609,2,BatchOverflowRelevance
1.7946476406830811,0.8,2,BatchOverflowRelevance
1.7959814885659142,0.8010869565217391,2,BatchOverflowRelevance
1.806500521930607,0.8021739130434783,2,BatchOverflowRelevance
1.810473135601498,0.8032608695652174,2,BatchOverflowRelevance
1.8248680475088968,0.8043478260869565,2,BatchOverflowRelevance
1.8267952820172724,0.8054347826086956,2,BatchOverflowRelevance
1.8283902436855897,0.8065217391304348,2,BatchOverflowRelevance
1.8321088025355614,0.8076086956521739,2,BatchOverflowRelevance
1.8433575456132547,0.808695652173913,2,BatchOverflowRelevance
1.8540096085785294,0.8097826086956522,2,BatchOverflowRelevance
1.8734700379532292,0.8108695652173913,2,BatchOverflowRelevance
1.8896868320772828,0.8119565217391305,2,BatchOverflowRelevance
1.8989119007578783,0.8130434782608695,2,BatchOverflowRelevance
1.8995791758453335,0.8141304347826087,2,BatchOverflowRelevance
1.899946388920167,0.8152173913043478,2,BatchOverflowRelevance
1.9045299872430101,0.816304347826087,2,BatchOverflowRelevance
1.9124963430054027,0.8173913043478261,2,BatchOverflowRelevance
1.9136323111649034,0.8184782608695652,2,BatchOverflowRelevance
1.9143177878841202,0.8195652173913044,2,BatchOverflowRelevance
1.9169635817442074,0.8206521739130435,2,BatchOverflowRelevance
1.9276516999465159,0.8217391304347826,2,BatchOverflowRelevance
1.9349112919067375,0.8228260869565217,2,BatchOverflowRelevance
1.9363116377641907,0.8239130434782609,2,BatchOverflowRelevance
1.943571802263788,0.825,2,BatchOverflowRelevance
1.9463034926020306,0.8260869565217391,2,BatchOverflowRelevance
1.9470493231733172,0.8271739130434783,2,BatchOverflowRelevance
1.9477106182456687,0.8282608695652174,2,BatchOverflowRelevance
1.9561471930558074,0.8293478260869566,2,BatchOverflowRelevance
1.964776298165276,0.8304347826086956,2,BatchOverflowRelevance
1.968888196452724,0.8315217391304348,2,BatchOverflowRelevance
1.9706648999420597,0.8326086956521739,2,BatchOverflowRelevance
1.9797555267046987,0.8336956521739131,2,BatchOverflowRelevance
1.9945032234582314,0.8347826086956521,2,BatchOverflowRelevance
2.020346189975271,0.8358695652173913,2,BatchOverflowRelevance
2.021783374022565,0.8369565217391305,2,BatchOverflowRelevance
2.0445061138321012,0.8380434782608696,2,BatchOverflowRelevance
2.07224588201829,0.8391304347826087,2,BatchOverflowRelevance
2.087931579350731,0.8402173913043478,2,BatchOverflowRelevance
2.094255440913361,0.841304347826087,2,BatchOverflowRelevance
2.101049926681471,0.842391304347826,2,BatchOverflowRelevance
2.1132618434220376,0.8434782608695652,2,BatchOverflowRelevance
2.1298550911386505,0.8445652173913043,2,BatchOverflowRelevance
2.133745975607485,0.8456521739130435,2,BatchOverflowRelevance
2.1391303454022275,0.8467391304347827,2,BatchOverflowRelevance
2.16279709106729,0.8478260869565217,2,BatchOverflowRelevance
2.1642947730271365,0.8489130434782609,2,BatchOverflowRelevance
2.221330242606289,0.85,2,BatchOverflowRelevance
2.2379790572531775,0.8510869565217392,2,BatchOverflowRelevance
2.2402773388013464,0.8521739130434782,2,BatchOverflowRelevance
2.2630973312367653,0.8532608695652174,2,BatchOverflowRelevance
2.2735204605631587,0.8543478260869565,2,BatchOverflowRelevance
2.273654301846958,0.8554347826086957,2,BatchOverflowRelevance
2.278388788967373,0.8565217391304348,2,BatchOverflowRelevance
2.2920543477797555,0.8576086956521739,2,BatchOverflowRelevance
2.292246378707487,0.8586956521739131,2,BatchOverflowRelevance
2.3015951265516197,0.8597826086956522,2,BatchOverflowRelevance
2.322034133112318,0.8608695652173913,2,BatchOverflowRelevance
2.347523328461288,0.8619565217391304,2,BatchOverflowRelevance
2.358543976882153,0.8630434782608696,2,BatchOverflowRelevance
2.3625915519093255,0.8641304347826086,2,BatchOverflowRelevance
2.3717287939783063,0.8652173913043478,2,BatchOverflowRelevance
2.372914822608152,0.866304347826087,2,BatchOverflowRelevance
2.3830828359931466,0.8673913043478261,2,BatchOverflowRelevance
2.3831098477702994,0.8684782608695653,2,BatchOverflowRelevance
2.3850799226827766,0.8695652173913043,2,BatchOverflowRelevance
2.3876339670295597,0.8706521739130435,2,BatchOverflowRelevance
2.3933123706277595,0.8717391304347826,2,BatchOverflowRelevance
2.4007792578931344,0.8728260869565218,2,BatchOverflowRelevance
2.4021642766016074,0.8739130434782608,2,BatchOverflowRelevance
2.4107027509355916,0.875,2,BatchOverflowRelevance
2.418617309902782,0.8760869565217392,2,BatchOverflowRelevance
2.4220768324651893,0.8771739130434782,2,BatchOverflowRelevance
2.424247002048638,0.8782608695652174,2,BatchOverflowRelevance
2.4345727418437155,0.8793478260869565,2,BatchOverflowRelevance
2.487029656555089,0.8804347826086957,2,BatchOverflowRelevance
2.5036189825265964,0.8815217391304347,2,BatchOverflowRelevance
2.523243810228534,0.8826086956521739,2,BatchOverflowRelevance
2.532221923243929,0.883695652173913,2,BatchOverflowRelevance
2.5326399600996865,0.8847826086956522,2,BatchOverflowRelevance
2.5339169998098328,0.8858695652173914,2,BatchOverflowRelevance
2.537224253702586,0.8869565217391304,2,BatchOverflowRelevance
2.550913476635536,0.8880434782608696,2,BatchOverflowRelevance
2.5591719739034122,0.8891304347826087,2,BatchOverflowRelevance
2.573233122579952,0.8902173913043478,2,BatchOverflowRelevance
2.5776155365061832,0.8913043478260869,2,BatchOverflowRelevance
2.5799349486109158,0.8923913043478261,2,BatchOverflowRelevance
2.5888397214316363,0.8934782608695652,2,BatchOverflowRelevance
2.6072670225009578,0.8945652173913043,2,BatchOverflowRelevance
2.6106169552656526,0.8956521739130435,2,BatchOverflowRelevance
2.636853795126286,0.8967391304347826,2,BatchOverflowRelevance
2.6386391872949293,0.8978260869565218,2,BatchOverflowRelevance
2.6558881195486244,0.8989130434782608,2,BatchOverflowRelevance
2.6567762603946026,0.9,2,BatchOverflowRelevance
2.699258197754364,0.9010869565217391,2,BatchOverflowRelevance
2.7004823562159306,0.9021739130434783,2,BatchOverflowRelevance
2.7062560901525323,0.9032608695652173,2,BatchOverflowRelevance
2.7096080023575086,0.9043478260869565,2,BatchOverflowRelevance
2.720210967401268,0.9054347826086957,2,BatchOverflowRelevance
2.7386514212722104,0.9065217391304348,2,BatchOverflowRelevance
2.770252852311458,0.907608695652174,2,BatchOverflowRelevance
2.796957956203869,0.908695652173913,2,BatchOverflowRelevance
2.8277205907931453,0.9097826086956522,2,BatchOverflowRelevance
2.9392801135594055,0.9108695652173913,2,BatchOverflowRelevance
2.95125202348674,0.9119565217391304,2,BatchOverflowRelevance
2.988014116786948,0.9130434782608695,2,BatchOverflowRelevance
3.0116320263417773,0.9141304347826087,2,BatchOverflowRelevance
3.0165352583276235,0.9152173913043479,2,BatchOverflowRelevance
3.0184482450387096,0.9163043478260869,2,BatchOverflowRelevance
3.032852507477847,0.9173913043478261,2,BatchOverflowRelevance
3.0459299664345716,0.9184782608695652,2,BatchOverflowRelevance
3.0522420240461265,0.9195652173913044,2,BatchOverflowRelevance
3.0854889419618052,0.9206521739130434,2,BatchOverflowRelevance
3.0891192839596737,0.9217391304347826,2,BatchOverflowRelevance
3.091702157380304,0.9228260869565217,2,BatchOverflowRelevance
3.092125299620905,0.9239130434782609,2,BatchOverflowRelevance
3.0969250932119365,0.925,2,BatchOverflowRelevance
3.1044334923489174,0.9260869565217391,2,BatchOverflowRelevance
3.109925407545986,0.9271739130434783,2,BatchOverflowRelevance
3.1230639870318777,0.9282608695652174,2,BatchOverflowRelevance
3.130656320655346,0.9293478260869565,2,BatchOverflowRelevance
3.1402171882212757,0.9304347826086956,2,BatchOverflowRelevance
3.1434252729042287,0.9315217391304348,2,BatchOverflowRelevance
3.1439587373582043,0.9326086956521739,2,BatchOverflowRelevance
3.1556209439049905,0.933695652173913,2,BatchOverflowRelevance
3.157301184607533,0.9347826086956522,2,BatchOverflowRelevance
3.164014657264838,0.9358695652173913,2,BatchOverflowRelevance
3.1778574008742524,0.9369565217391305,2,BatchOverflowRelevance
3.178708253745004,0.9380434782608695,2,BatchOverflowRelevance
3.181400737933197,0.9391304347826087,2,BatchOverflowRelevance
3.1883502183356898,0.9402173913043478,2,BatchOverflowRelevance
3.1952112741838476,0.941304347826087,2,BatchOverflowRelevance
3.2319594211310037,0.9423913043478261,2,BatchOverflowRelevance
3.2347817135394727,0.9434782608695652,2,BatchOverflowRelevance
3.2679235738879253,0.9445652173913044,2,BatchOverflowRelevance
3.2784609790081127,0.9456521739130435,2,BatchOverflowRelevance
3.2821850706965066,0.9467391304347826,2,BatchOverflowRelevance
3.3116635769999334,0.9478260869565217,2,BatchOverflowRelevance
3.323178473333119,0.9489130434782609,2,BatchOverflowRelevance
3.382908688616048,0.95,2,BatchOverflowRelevance
3.4819820771981593,0.9510869565217391,2,BatchOverflowRelevance
3.539966964901606,0.9521739130434783,2,BatchOverflowRelevance
3.5846802615101403,0.9532608695652174,2,BatchOverflowRelevance
3.740815205519015,0.9543478260869566,2,BatchOverflowRelevance
3.8886264165381217,0.9554347826086956,2,BatchOverflowRelevance
3.9131734798269378,0.9565217391304348,2,BatchOverflowRelevance
3.9330226990326747,0.9576086956521739,2,BatchOverflowRelevance
3.9448580751429656,0.9586956521739131,2,BatchOverflowRelevance
3.9596912323606066,0.9597826086956521,2,BatchOverflowRelevance
3.9598068709243615,0.9608695652173913,2,BatchOverflowRelevance
3.968715305360039,0.9619565217391305,2,BatchOverflowRelevance
3.9873878981419733,0.9630434782608696,2,BatchOverflowRelevance
3.990395366118957,0.9641304347826087,2,BatchOverflowRelevance
3.997573043759969,0.9652173913043478,2,BatchOverflowRelevance
4.0320305613708545,0.966304347826087,2,BatchOverflowRelevance
4.185293813653569,0.967391304347826,2,BatchOverflowRelevance
4.4290288359081185,0.9684782608695652,2,BatchOverflowRelevance
4.459985960319935,0.9695652173913043,2,BatchOverflowRelevance
4.460337319625994,0.9706521739130435,2,BatchOverflowRelevance
4.50016866152802,0.9717391304347827,2,BatchOverflowRelevance
4.520832057551456,0.9728260869565217,2,BatchOverflowRelevance
4.625231938249206,0.9739130434782609,2,BatchOverflowRelevance
4.66588014650748,0.975,2,BatchOverflowRelevance
4.6678529462012435,0.9760869565217392,2,BatchOverflowRelevance
4.68489902972321,0.9771739130434782,2,BatchOverflowRelevance
4.737185746593013,0.9782608695652174,2,BatchOverflowRelevance
4.7732877304799946,0.9793478260869565,2,BatchOverflowRelevance
4.777316326761332,0.9804347826086957,2,BatchOverflowRelevance
4.782144956718543,0.9815217391304348,2,BatchOverflowRelevance
4.7968360856504475,0.9826086956521739,2,BatchOverflowRelevance
4.800726743952527,0.9836956521739131,2,BatchOverflowRelevance
4.805740166541039,0.9847826086956522,2,BatchOverflowRelevance
4.816513380070765,0.9858695652173913,2,BatchOverflowRelevance
4.817698064830512,0.9869565217391304,2,BatchOverflowRelevance
4.819137293703234,0.9880434782608696,2,BatchOverflowRelevance
4.8540425385450785,0.9891304347826086,2,BatchOverflowRelevance
4.879944644927788,0.9902173913043478,2,BatchOverflowRelevance
4.8810654023506865,0.991304347826087,2,BatchOverflowRelevance
4.884748165895358,0.9923913043478261,2,BatchOverflowRelevance
4.885714790843895,0.9934782608695653,2,BatchOverflowRelevance
4.893450982327012,0.9945652173913043,2,BatchOverflowRelevance
4.908867329977248,0.9956521739130435,2,BatchOverflowRelevance
4.920307828910822,0.9967391304347826,2,BatchOverflowRelevance
4.953656359979167,0.9978260869565218,2,BatchOverflowRelevance
4.964169686969774,0.9989130434782608,2,BatchOverflowRelevance
4.975079107983243,1.0,2,BatchOverflowRelevance
5.0,1.0,2,BatchOverflowRelevance
0.0002725267340211168,0.0010869565217391304,3,SoftKnapsack
0.00267581468744138,0.002173913043478261,3,SoftKnapsack
0.007251104677939324,0.003260869565217391,3,SoftKnapsack
0.008181167175077775,0.004347826086956522,3,SoftKnapsack
0.008998125303710802,0.005434782608695652,3,SoftKnapsack
0.009964239752520143,0.006521739130434782,3,SoftKnapsack
0.011779836638176278,0.007608695652173913,3,SoftKnapsack
0.013389153729438164,0.008695652173913044,3,SoftKnapsack
0.015209783832435875,0.009782608695652175,3,SoftKnapsack
0.019449181421109074,0.010869565217391304,3,SoftKnapsack
0.02188851708204176,0.011956521739130435,3,SoftKnapsack
0.026721700171258078,0.013043478260869565,3,SoftKnapsack
0.02872770869453234,0.014130434782608696,3,SoftKnapsack
0.03290292972497344,0.015217391304347827,3,SoftKnapsack
0.03511148723203661,0.016304347826086956,3,SoftKnapsack
0.03554041835367272,0.017391304347826087,3,SoftKnapsack
0.03894626318752703,0.01847826086956522,3,SoftKnapsack
0.041899925593050114,0.01956521739130435,3,SoftKnapsack
0.042352459863691294,0.020652173913043477,3,SoftKnapsack
0.04382169960568305,0.021739130434782608,3,SoftKnapsack
0.04469358839184423,0.02282608695652174,3,SoftKnapsack
0.04809226499951791,0.02391304347826087,3,SoftKnapsack
0.05693269107915988,0.025,3,SoftKnapsack
0.05746047356100803,0.02608695652173913,3,SoftKnapsack
0.058353917982996606,0.02717391304347826,3,SoftKnapsack
0.058597442702426505,0.02826086956521739,3,SoftKnapsack
0.05970421475854337,0.029347826086956522,3,SoftKnapsack
0.06135741977992737,0.030434782608695653,3,SoftKnapsack
0.06177160503812418,0.03152173913043478,3,SoftKnapsack
0.06417203448582676,0.03260869565217391,3,SoftKnapsack
0.06515998839876502,0.03369565217391304,3,SoftKnapsack
0.06744151762942252,0.034782608695652174,3,SoftKnapsack
0.06898113562775521,0.035869565217391305,3,SoftKnapsack
0.06987577636193976,0.03695652173913044,3,SoftKnapsack
0.07677210727400308,0.03804347826086957,3,SoftKnapsack
0.08064635139648502,0.0391304347826087,3,SoftKnapsack
0.08101137008626047,0.04021739130434782,3,SoftKnapsack
0.08257767647445746,0.041304347826086954,3,SoftKnapsack
0.0845198720128133,0.042391304347826085,3,SoftKnapsack
0.08560548713088068,0.043478260869565216,3,SoftKnapsack
0.08946005353551079,0.04456521739130435,3,SoftKnapsack
0.08971072481000597,0.04565217391304348,3,SoftKnapsack
0.09012926969276336,0.04673913043478261,3,SoftKnapsack
0.09287537951012403,0.04782608695652174,3,SoftKnapsack
0.09365892642947315,0.04891304347826087,3,SoftKnapsack
0.098005176198388,0.05,3,SoftKnapsack
0.09883561082824954,0.051086956521739134,3,SoftKnapsack
0.09944073950739174,0.05217391304347826,3,SoftKnapsack
0.10252413651515013,0.05326086956521739,3,SoftKnapsack
0.10271875076993453,0.05434782608695652,3,SoftKnapsack
0.10360635591516854,0.05543478260869565,3,SoftKnapsack
0.1040546507196245,0.05652173913043478,3,SoftKnapsack
0.10499711316930771,0.057608695652173914,3,SoftKnapsack
0.1056523694181486,0.058695652173913045,3,SoftKnapsack
0.10962952771772194,0.059782608695652176,3,SoftKnapsack
0.11247375936813597,0.06086956521739131,3,SoftKnapsack
0.11392942642824444,0.06195652173913044,3,SoftKnapsack
0.11492373765846864,0.06304347826086956,3,SoftKnapsack
0.11713028104433043,0.0641304347826087,3,SoftKnapsack
0.11952405276962708,0.06521739130434782,3,SoftKnapsack
0.12163360544758639,0.06630434782608696,3,SoftKnapsack
0.12179846690050988,0.06739130434782609,3,SoftKnapsack
0.12342277543147695,0.06847826086956521,3,SoftKnapsack
0.1253810277293752,0.06956521739130435,3,SoftKnapsack
0.12808317670210556,0.07065217391304347,3,SoftKnapsack
0.13141039799017307,0.07173913043478261,3,SoftKnapsack
0.13508358338020443,0.07282608695652174,3,SoftKnapsack
0.13519239319456133,0.07391304347826087,3,SoftKnapsack
0.13624090312184656,0.075,3,SoftKnapsack
0.13934174560576373,0.07608695652173914,3,SoftKnapsack
0.13965173754164617,0.07717391304347826,3,SoftKnapsack
0.14228721163763325,0.0782608695652174,3,SoftKnapsack
0.14456972512607535,0.07934782608695652,3,SoftKnapsack
0.14626921665650783,0.08043478260869565,3,SoftKnapsack
0.1470587839505786,0.08152173913043478,3,SoftKnapsack
0.14736050137685197,0.08260869565217391,3,SoftKnapsack
0.14972706378080858,0.08369565217391305,3,SoftKnapsack
0.1497800182261464,0.08478260869565217,3,SoftKnapsack
0.15085008882835638,0.08586956521739131,3,SoftKnapsack
0.15563279944053487,0.08695652173913043,3,SoftKnapsack
0.15712267698343574,0.08804347826086957,3,SoftKnapsack
0.16074488955862054,0.0891304347826087,3,SoftKnapsack
0.16105541307146964,0.09021739130434783,3,SoftKnapsack
0.16135894498906644,0.09130434782608696,3,SoftKnapsack
0.1618477739698101,0.09239130434782608,3,SoftKnapsack
0.16260756037317936,0.09347826086956522,3,SoftKnapsack
0.16400596146506707,0.09456521739130434,3,SoftKnapsack
0.1646407110446635,0.09565217391304348,3,SoftKnapsack
0.16738982770774413,0.0967391304347826,3,SoftKnapsack
0.16969494805104546,0.09782608695652174,3,SoftKnapsack
0.17935645384987353,0.09891304347826087,3,SoftKnapsack
0.18128727450909388,0.1,3,SoftKnapsack
0.18202882319390135,0.10108695652173913,3,SoftKnapsack
0.18339152881734933,0.10217391304347827,3,SoftKnapsack
0.18437382118957935,0.10326086956521739,3,SoftKnapsack
0.18514301874444072,0.10434782608695652,3,SoftKnapsack
0.18630490499230312,0.10543478260869565,3,SoftKnapsack
0.1890666189209398,0.10652173913043478,3,SoftKnapsack
0.18948638391548744,0.10760869565217392,3,SoftKnapsack
0.1925553391780177,0.10869565217391304,3,SoftKnapsack
0.1959479123753538,0.10978260869565218,3,SoftKnapsack
0.1964680740469369,0.1108695652173913,3,SoftKnapsack
0.1967012179278651,0.11195652173913044,3,SoftKnapsack
0.1975991100984995,0.11304347826086956,3,SoftKnapsack
0.19789911021104523,0.11413043478260869,3,SoftKnapsack
0.1986075050557612,0.11521739130434783,3,SoftKnapsack
0.20196060055180087,0.11630434782608695,3,SoftKnapsack
0.20417653038247963,0.11739130434782609,3,SoftKnapsack
0.2089818532373684,0.11847826086956521,3,SoftKnapsack
0.21112916170798712,0.11956521739130435,3,SoftKnapsack
0.21148968794923273,0.12065217391304348,3,SoftKnapsack
0.21313996645903277,0.12173913043478261,3,SoftKnapsack
0.2132127865037452,0.12282608695652174,3,SoftKnapsack
0.2139571725851237,0.12391304347826088,3,SoftKnapsack
0.21770548225491027,0.125,3,SoftKnapsack
0.2177669290941342,0.12608695652173912,3,SoftKnapsack
0.2185755202709263,0.12717391304347825,3,SoftKnapsack
0.2185806269500037,0.1282608695652174,3,SoftKnapsack
0.2193208325522331,0.12934782608695652,3,SoftKnapsack
0.2201760600688445,0.13043478260869565,3,SoftKnapsack
0.2225419950135219,0.13152173913043477,3,SoftKnapsack
0.22285729272251764,0.13260869565217392,3,SoftKnapsack
0.22342511998969883,0.13369565217391305,3,SoftKnapsack
0.22402050494252101,0.13478260869565217,3,SoftKnapsack
0.2240521006030889,0.1358695652173913,3,SoftKnapsack
0.22428374361022207,0.13695652173913042,3,SoftKnapsack
0.2243807678951768,0.13804347826086957,3,SoftKnapsack
0.2309332408080813,0.1391304347826087,3,SoftKnapsack
0.23242627181494058,0.14021739130434782,3,SoftKnapsack
0.2342674646702445,0.14130434782608695,3,SoftKnapsack
0.23610182515702505,0.1423913043478261,3,SoftKnapsack
0.2444327334427001,0.14347826086956522,3,SoftKnapsack
0.2460375918088502,0.14456521739130435,3,SoftKnapsack
0.2479001992479959,0.14565217391304347,3,SoftKnapsack
0.24973815214446482,0.14673913043478262,3,SoftKnapsack
0.2505027638769626,0.14782608695652175,3,SoftKnapsack
0.25105235320636243,0.14891304347826087,3,SoftKnapsack
0.25250296174155906,0.15,3,SoftKnapsack
0.2540428347115409,0.15108695652173912,3,SoftKnapsack
0.25517873950326475,0.15217391304347827,3,SoftKnapsack
0.25524703952823824,0.1532608695652174,3,SoftKnapsack
0.2555357844991235,0.15434782608695652,3,SoftKnapsack
0.26014967548372425,0.15543478260869564,3,SoftKnapsack
0.2602754346597216,0.1565217391304348,3,SoftKnapsack
0.26089289999053555,0.15760869565217392,3,SoftKnapsack
0.261205921606976,0.15869565217391304,3,SoftKnapsack
0.2626930666195024,0.15978260869565217,3,SoftKnapsack
0.2635029635786257,0.1608695652173913,3,SoftKnapsack
0.26500995126417237,0.16195652173913044,3,SoftKnapsack
0.2650406787774138,0.16304347826086957,3,SoftKnapsack
0.26562563888757396,0.1641304347826087,3,SoftKnapsack
0.26695170695663784,0.16521739130434782,3,SoftKnapsack
0.268133160523927,0.16630434782608697,3,SoftKnapsack
0.2707057220542488,0.1673913043478261,3,SoftKnapsack
0.2712814010185922,0.16847826086956522,3,SoftKnapsack
0.2776755955669472,0.16956521739130434,3,SoftKnapsack
0.27935798720887206,0.17065217391304346,3,SoftKnapsack
0.28116053336503466,0.17173913043478262,3,SoftKnapsack
0.2811912732299384,0.17282608695652174,3,SoftKnapsack
0.2831864665173559,0.17391304347826086,3,SoftKnapsack
0.28323384240816285,0.175,3,SoftKnapsack
0.284446195540319,0.17608695652173914,3,SoftKnapsack
0.287741447490081,0.17717391304347826,3,SoftKnapsack
0.2888842418167865,0.1782608695652174,3,SoftKnapsack
0.28913533867223506,0.1793478260869565,3,SoftKnapsack
0.2929478138830923,0.18043478260869567,3,SoftKnapsack
0.2941731805756769,0.1815217391304348,3,SoftKnapsack
0.2957265146873027,0.1826086956521739,3,SoftKnapsack
0.29588144214637513,0.18369565217391304,3,SoftKnapsack
0.29717560079695815,0.18478260869565216,3,SoftKnapsack
0.2974452071250564,0.1858695652173913,3,SoftKnapsack
0.3009540603387073,0.18695652173913044,3,SoftKnapsack
0.3024519589456194,0.18804347826086956,3,SoftKnapsack
0.30261931895362437,0.1891304347826087,3,SoftKnapsack
0.3047865195489674,0.19021739130434784,3,SoftKnapsack
0.30645090813471576,0.19130434782608696,3,SoftKnapsack
0.3115888639508202,0.1923913043478261,3,SoftKnapsack
0.311722716395078,0.1934782608695652,3,SoftKnapsack
0.31260279439706995,0.19456521739130433,3,SoftKnapsack
0.3155286788913507,0.1956521739130435,3,SoftKnapsack
0.3163288337318688,0.1967391304347826,3,SoftKnapsack
0.3245006815794369,0.19782608695652174,3,SoftKnapsack
0.3283544803436911,0.19891304347826086,3,SoftKnapsack
0.32871776682755627,0.2,3,SoftKnapsack
0.33315366255561507,0.20108695652173914,3,SoftKnapsack
0.3349629038493305,0.20217391304347826,3,SoftKnapsack
0.33611711673478517,0.20326086956521738,3,SoftKnapsack
0.33803900747847115,0.20434782608695654,3,SoftKnapsack
0.3390403866724352,0.20543478260869566,3,SoftKnapsack
0.34121515823714077,0.20652173913043478,3,SoftKnapsack
0.34300087113885525,0.2076086956521739,3,SoftKnapsack
0.34561167454916486,0.20869565217391303,3,SoftKnapsack
0.3467428446948704,0.20978260869565218,3,SoftKnapsack
0.348148082567608,0.2108695652173913,3,SoftKnapsack
0.3498077361761176,0.21195652173913043,3,SoftKnapsack
0.349814127099217,0.21304347826086956,3,SoftKnapsack
0.3498992913439847,0.2141304347826087,3,SoftKnapsack
0.35019211209885504,0.21521739130434783,3,SoftKnapsack
0.35147433932100647,0.21630434782608696,3,SoftKnapsack
0.35315597784570585,0.21739130434782608,3,SoftKnapsack
0.3543942359983401,0.2184782608695652,3,SoftKnapsack
0.3546590726553305,0.21956521739130436,3,SoftKnapsack
0.3557001613116899,0.22065217391304348,3,SoftKnapsack
0.3572627042148575,0.2217391304347826,3,SoftKnapsack
0.3594946097742664,0.22282608695652173,3,SoftKnapsack
0.3622027958122178,0.22391304347826088,3,SoftKnapsack
0.3636218501038275,0.225,3,SoftKnapsack
0.3680040417864401,0.22608695652173913,3,SoftKnapsack
0.3698274284545171,0.22717391304347825,3,SoftKnapsack
0.37175271993850956,0.22826086956521738,3,SoftKnapsack
0.37307763611831035,0.22934782608695653,3,SoftKnapsack
0.37509860522494876,0.23043478260869565,3,SoftKnapsack
0.37566020948416456,0.23152173913043478,3,SoftKnapsack
0.37746386957621114,0.2326086956521739,3,SoftKnapsack
0.3774678804735707,0.23369565217391305,3,SoftKnapsack
0.37933503751717534,0.23478260869565218,3,SoftKnapsack
0.38032094771291725,0.2358695652173913,3,SoftKnapsack
0.38382326964126445,0.23695652173913043,3,SoftKnapsack
0.3871567962231097,0.23804347826086958,3,SoftKnapsack
0.3892629871184514,0.2391304347826087,3,SoftKnapsack
0.3903261952746808,0.24021739130434783,3,SoftKnapsack
0.39037138383279846,0.24130434782608695,3,SoftKnapsack
0.3919192269156593,0.24239130434782608,3,SoftKnapsack
0.3930604671731377,0.24347826086956523,3,SoftKnapsack
0.3931344577354112,0.24456521739130435,3,SoftKnapsack
0.3940260417599397,0.24565217391304348,3,SoftKnapsack
0.3961071870011281,0.2467391304347826,3,SoftKnapsack
0.397971936979587,0.24782608695652175,3,SoftKnapsack
0.39950609405040716,0.24891304347826088,3,SoftKnapsack
0.3998249193189769,0.25,3,SoftKnapsack
0.4005736168778036,0.2510869565217391,3,SoftKnapsack
0.400775190356101,0.25217391304347825,3,SoftKnapsack
0.401691075691752,0.2532608695652174,3,SoftKnapsack
0.4018328868614631,0.2543478260869565,3,SoftKnapsack
0.40393266892309754,0.2554347826086957,3,SoftKnapsack
0.4053572855029408,0.2565217391304348,3,SoftKnapsack
0.40700526437628604,0.2576086956521739,3,SoftKnapsack
0.40713256836306044,0.25869565217391305,3,SoftKnapsack
0.4077849621839569,0.2597826086956522,3,SoftKnapsack
0.4093477534789951,0.2608695652173913,3,SoftKnapsack
0.4123558757058827,0.2619565217391304,3,SoftKnapsack
0.4138907155966136,0.26304347826086955,3,SoftKnapsack
0.4145914647304956,0.26413043478260867,3,SoftKnapsack
0.41476553885425105,0.26521739130434785,3,SoftKnapsack
0.41667424085300375,0.266304347826087,3,SoftKnapsack
0.4185368149274211,0.2673913043478261,3,SoftKnapsack
0.41895614599207853,0.2684782608695652,3,SoftKnapsack
0.4191360377921818,0.26956521739130435,3,SoftKnapsack
0.4194737819461771,0.27065217391304347,3,SoftKnapsack
0.41996152328500713,0.2717391304347826,3,SoftKnapsack
0.42106317847464325,0.2728260869565217,3,SoftKnapsack
0.4214939006568734,0.27391304347826084,3,SoftKnapsack
0.4247143190417031,0.275,3,SoftKnapsack
0.426912828474995,0.27608695652173915,3,SoftKnapsack
0.4283684855090364,0.27717391304347827,3,SoftKnapsack
0.43349122899780923,0.2782608695652174,3,SoftKnapsack
0.43402692845505975,0.2793478260869565,3,SoftKnapsack
0.43578832418820346,0.28043478260869564,3,SoftKnapsack
0.4386354292399002,0.28152173913043477,3,SoftKnapsack
0.4412400479083677,0.2826086956521739,3,SoftKnapsack
0.44174480096334,0.28369565217391307,3,SoftKnapsack
0.4451028262902028,0.2847826086956522,3,SoftKnapsack
0.4460204749029062,0.2858695652173913,3,SoftKnapsack
0.44726657278668824,0.28695652173913044,3,SoftKnapsack
0.4529423202576197,0.28804347826086957,3,SoftKnapsack
0.45821171241653147,0.2891304347826087,3,SoftKnapsack
0.45922007984792046,0.2902173913043478,3,SoftKnapsack
0.4592444400694706,0.29130434782608694,3,SoftKnapsack
0.45969771341055576,0.29239130434782606,3,SoftKnapsack
0.46099964606532495,0.29347826086956524,3,SoftKnapsack
0.4610742664661718,0.29456521739130437,3,SoftKnapsack
0.466461925535647,0.2956521739130435,3,SoftKnapsack
0.4674737695159017,0.2967391304347826,3,SoftKnapsack
0.4692289952097527,0.29782608695652174,3,SoftKnapsack
0.46991875378741454,0.29891304347826086,3,SoftKnapsack
0.47096392125083497,0.3,3,SoftKnapsack
0.4720247764641714,0.3010869565217391,3,SoftKnapsack
0.475267904278347,0.30217391304347824,3,SoftKnapsack
0.4758753903191497,0.3032608695652174,3,SoftKnapsack
0.4762667057673925,0.30434782608695654,3,SoftKnapsack
0.4771286701196793,0.30543478260869567,3,SoftKnapsack
0.47792725323167096,0.3065217391304348,3,SoftKnapsack
0.4792456740037174,0.3076086956521739,3,SoftKnapsack
0.48162705192421207,0.30869565217391304,3,SoftKnapsack
0.48408550417919116,0.30978260869565216,3,SoftKnapsack
0.4842100945487715,0.3108695652173913,3,SoftKnapsack
0.4855289314362441,0.3119565217391304,3,SoftKnapsack
0.4874973534964582,0.3130434782608696,3,SoftKnapsack
0.48841414264209604,0.3141304347826087,3,SoftKnapsack
0.49421632951336836,0.31521739130434784,3,SoftKnapsack
0.4949875601353917,0.31630434782608696,3,SoftKnapsack
0.4961029429979864,0.3173913043478261,3,SoftKnapsack
0.49841794481214663,0.3184782608695652,3,SoftKnapsack
0.4990176886660027,0.31956521739130433,3,SoftKnapsack
0.4999779053347453,0.32065217391304346,3,SoftKnapsack
0.5035865651183897,0.3217391304347826,3,SoftKnapsack
0.5065728678434702,0.32282608695652176,3,SoftKnapsack
0.5075883183119156,0.3239130434782609,3,SoftKnapsack
0.512586481696955,0.325,3,SoftKnapsack
0.5135780738430178,0.32608695652173914,3,SoftKnapsack
0.5136209452548766,0.32717391304347826,3,SoftKnapsack
0.5148557248195491,0.3282608695652174,3,SoftKnapsack
0.5195096150245107,0.3293478260869565,3,SoftKnapsack
0.520510540741641,0.33043478260869563,3,SoftKnapsack
0.5216776081278658,0.33152173913043476,3,SoftKnapsack
0.5260740156880903,0.33260869565217394,3,SoftKnapsack
0.5284103051681548,0.33369565217391306,3,SoftKnapsack
0.5289167398307129,0.3347826086956522,3,SoftKnapsack
0.5308533596272405,0.3358695652173913,3,SoftKnapsack
0.5314782361423127,0.33695652173913043,3,SoftKnapsack
0.53243929316859,0.33804347826086956,3,SoftKnapsack
0.5358423087430371,0.3391304347826087,3,SoftKnapsack
0.5406433334593794,0.3402173913043478,3,SoftKnapsack
0.5430553134318856,0.34130434782608693,3,SoftKnapsack
0.5444923231112444,0.3423913043478261,3,SoftKnapsack
0.5473898703743281,0.34347826086956523,3,SoftKnapsack
0.5513750536081581,0.34456521739130436,3,SoftKnapsack
0.5522966268000662,0.3456521739130435,3,SoftKnapsack
0.5525428131620602,0.3467391304347826,3,SoftKnapsack
0.5540686206799554,0.34782608695652173,3,SoftKnapsack
0.5552119970773512,0.34891304347826085,3,SoftKnapsack
0.5559614650318618,0.35,3,SoftKnapsack
0.5561710490171095,0.35108695652173916,3,SoftKnapsack
0.5575391829218681,0.3521739130434783,3,SoftKnapsack
0.5576886331457445,0.3532608695652174,3,SoftKnapsack
0.5581561432147293,0.35434782608695653,3,SoftKnapsack
0.5599274489894945,0.35543478260869565,3,SoftKnapsack
0.5623482798870967,0.3565217391304348,3,SoftKnapsack
0.5631722986306174,0.3576086956521739,3,SoftKnapsack
0.5644979192872448,0.358695652173913,3,SoftKnapsack
0.5677421476056059,0.35978260869565215,3,SoftKnapsack
0.5691734187392505,0.36086956521739133,3,SoftKnapsack
0.5697589505099074,0.36195652173913045,3,SoftKnapsack
0.573001329398096,0.3630434782608696,3,SoftKnapsack
0.5774602009529382,0.3641304347826087,3,SoftKnapsack
0.5775299993864333,0.3652173913043478,3,SoftKnapsack
0.580414492713679,0.36630434782608695,3,SoftKnapsack
0.5813846990811378,0.3673913043478261,3,SoftKnapsack
0.5828079449276142,0.3684782608695652,3,SoftKnapsack
0.5832426800321411,0.3695652173913043,3,SoftKnapsack
0.5855167106545416,0.3706521739130435,3,SoftKnapsack
0.5860247680997652,0.3717391304347826,3,SoftKnapsack
0.5874850792712873,0.37282608695652175,3,SoftKnapsack
0.5892866337563394,0.3739130434782609,3,SoftKnapsack
0.590117572893595,0.375,3,SoftKnapsack
0.5912478925315341,0.3760869565217391,3,SoftKnapsack
0.5914198604007721,0.37717391304347825,3,SoftKnapsack
0.5919347768621996,0.3782608695652174,3,SoftKnapsack
0.5922251541478083,0.3793478260869565,3,SoftKnapsack
0.5928703249947489,0.3804347826086957,3,SoftKnapsack
0.593907633972945,0.3815217391304348,3,SoftKnapsack
0.5964325880841663,0.3826086956521739,3,SoftKnapsack
0.5969464563875846,0.38369565217391305,3,SoftKnapsack
0.6017748560998797,0.3847826086956522,3,SoftKnapsack
0.6030356790881459,0.3858695652173913,3,SoftKnapsack
0.6031500240671548,0.3869565217391304,3,SoftKnapsack
0.6051100323230489,0.38804347826086955,3,SoftKnapsack
0.605633188461514,0.38913043478260867,3,SoftKnapsack
0.6080699017898432,0.39021739130434785,3,SoftKnapsack
0.6081297260991505,0.391304347826087,3,SoftKnapsack
0.6093307904122724,0.3923913043478261,3,SoftKnapsack
0.6096041534664671,0.3934782608695652,3,SoftKnapsack
0.6110221365100026,0.39456521739130435,3,SoftKnapsack
0.6154921372172959,0.39565217391304347,3,SoftKnapsack
0.6158003260682925,0.3967391304347826,3,SoftKnapsack
0.6164818239283516,0.3978260869565217,3,SoftKnapsack
0.6203877841279155,0.39891304347826084,3,SoftKnapsack
0.6255362493903256,0.4,3,SoftKnapsack
0.6269324033950774,0.40108695652173915,3,SoftKnapsack
0.6310409217387285,0.40217391304347827,3,SoftKnapsack
0.6327516927511816,0.4032608695652174,3,SoftKnapsack
0.6350155877676933,0.4043478260869565,3,SoftKnapsack
0.6350831247912341,0.40543478260869564,3,SoftKnapsack
0.6358330776322809,0.40652173913043477,3,SoftKnapsack
0.6400407492355953,0.4076086956521739,3,SoftKnapsack
0.6458859348264809,0.40869565217391307,3,SoftKnapsack
0.6474279674991514,0.4097826086956522,3,SoftKnapsack
0.6489241373115426,0.4108695652173913,3,SoftKnapsack
0.6530676313321742,0.41195652173913044,3,SoftKnapsack
0.6542292930756772,0.41304347826086957,3,SoftKnapsack
0.6563410986238623,0.4141304347826087,3,SoftKnapsack
0.6577925724383604,0.4152173913043478,3,SoftKnapsack
0.6582825262280849,0.41630434782608694,3,SoftKnapsack
0.6605608608557656,0.41739130434782606,3,SoftKnapsack
0.6622745450633207,0.41847826086956524,3,SoftKnapsack
0.6626840765005966,0.41956521739130437,3,SoftKnapsack
0.6637576485275183,0.4206521739130435,3,SoftKnapsack
0.6642840462278734,0.4217391304347826,3,SoftKnapsack
0.6674267653416583,0.42282608695652174,3,SoftKnapsack
0.6678084557594399,0.42391304347826086,3,SoftKnapsack
0.6698732753199419,0.425,3,SoftKnapsack
0.6702206477815755,0.4260869565217391,3,SoftKnapsack
0.670359151271473,0.42717391304347824,3,SoftKnapsack
0.6734589421447108,0.4282608695652174,3,SoftKnapsack
0.6767595199614398,0.42934782608695654,3,SoftKnapsack
0.6778059200981392,0.43043478260869567,3,SoftKnapsack
0.682047003235712,0.4315217391304348,3,SoftKnapsack
0.6847497292746056,0.4326086956521739,3,SoftKnapsack
0.6871595945948843,0.43369565217391304,3,SoftKnapsack
0.6873236051776637,0.43478260869565216,3,SoftKnapsack
0.6875959883156906,0.4358695652173913,3,SoftKnapsack
0.6875972966232737,0.4369565217391304,3,SoftKnapsack
0.6899102554373023,0.4380434782608696,3,SoftKnapsack
0.6919670531087587,0.4391304347826087,3,SoftKnapsack
0.6951707159781022,0.44021739130434784,3,SoftKnapsack
0.6955670453240757,0.44130434782608696,3,SoftKnapsack
0.6966249742373893,0.4423913043478261,3,SoftKnapsack
0.6970143326035707,0.4434782608695652,3,SoftKnapsack
0.69823941657841,0.44456521739130433,3,SoftKnapsack
0.7014579287992762,0.44565217391304346,3,SoftKnapsack
0.7018620180952952,0.4467391304347826,3,SoftKnapsack
0.7047213213629167,0.44782608695652176,3,SoftKnapsack
0.705739282259767,0.4489130434782609,3,SoftKnapsack
0.7084597927550647,0.45,3,SoftKnapsack
0.7098471859022921,0.45108695652173914,3,SoftKnapsack
0.7161287162767627,0.45217391304347826,3,SoftKnapsack
0.7168210104384309,0.4532608695652174,3,SoftKnapsack
0.717258675243396,0.4543478260869565,3,SoftKnapsack
0.7179458177471032,0.45543478260869563,3,SoftKnapsack
0.7184521369976014,0.45652173913043476,3,SoftKnapsack
0.7212828319304521,0.45760869565217394,3,SoftKnapsack
0.7236351869794362,0.45869565217391306,3,SoftKnapsack
0.7241782792130351,0.4597826086956522,3,SoftKnapsack
0.725334031049842,0.4608695652173913,3,SoftKnapsack
0.7272077471920362,0.46195652173913043,3,SoftKnapsack
0.7313237672669004,0.46304347826086956,3,SoftKnapsack
0.7331053230911269,0.4641304347826087,3,SoftKnapsack
0.733694763475853,0.4652173913043478,3,SoftKnapsack
0.733991089528649,0.46630434782608693,3,SoftKnapsack
0.7340451858726915,0.4673913043478261,3,SoftKnapsack
0.7355969445162636,0.46847826086956523,3,SoftKnapsack
0.7367710364266173,0.46956521739130436,3,SoftKnapsack
0.7374337397308643,0.4706521739130435,3,SoftKnapsack
0.7412912751931646,0.4717391304347826,3,SoftKnapsack
0.7416237251424587,0.47282608695652173,3,SoftKnapsack
0.7417399098732673,0.47391304347826085,3,SoftKnapsack
0.7418385324208561,0.475,3,SoftKnapsack
0.7436795030963324,0.47608695652173916,3,SoftKnapsack
0.7439013710559443,0.4771739130434783,3,SoftKnapsack
0.7450293534727894,0.4782608695652174,3,SoftKnapsack
0.7464303705981443,0.47934782608695653,3,SoftKnapsack
0.7490783683942333,0.48043478260869565,3,SoftKnapsack
0.7496817551808146,0.4815217391304348,3,SoftKnapsack
0.7517705162690103,0.4826086956521739,3,SoftKnapsack
0.7551107386678417,0.483695652173913,3,SoftKnapsack
0.7578561147055103,0.48478260869565215,3,SoftKnapsack
0.7585733082053179,0.48586956521739133,3,SoftKnapsack
0.7596275046441381,0.48695652173913045,3,SoftKnapsack
0.7609592545929971,0.4880434782608696,3,SoftKnapsack
0.7610828376964669,0.4891304347826087,3,SoftKnapsack
0.761208824152962,0.4902173913043478,3,SoftKnapsack
0.7620975013573172,0.49130434782608695,3,SoftKnapsack
0.7623351966310619,0.4923913043478261,3,SoftKnapsack
0.7645555710364249,0.4934782608695652,3,SoftKnapsack
0.7680280694009536,0.4945652173913043,3,SoftKnapsack
0.7680798165186031,0.4956521739130435,3,SoftKnapsack
0.7681423511580974,0.4967391304347826,3,SoftKnapsack
0.7693635702540558,0.49782608695652175,3,SoftKnapsack
0.7694284743931721,0.4989130434782609,3,SoftKnapsack
0.7723290262649982,0.5,3,SoftKnapsack
0.7742282744785952,0.5010869565217392,3,SoftKnapsack
0.7744960464420778,0.5021739130434782,3,SoftKnapsack
0.7760239588183353,0.5032608695652174,3,SoftKnapsack
0.77799677345239,0.5043478260869565,3,SoftKnapsack
0.7786189786159952,0.5054347826086957,3,SoftKnapsack
0.7805173128050136,0.5065217391304347,3,SoftKnapsack
0.7825751329523412,0.5076086956521739,3,SoftKnapsack
0.7828815654681414,0.508695652173913,3,SoftKnapsack
0.7836371489656244,0.5097826086956522,3,SoftKnapsack
0.7840277918630338,0.5108695652173914,3,SoftKnapsack
0.7840537019057603,0.5119565217391304,3,SoftKnapsack
0.7857786198040151,0.5130434782608696,3,SoftKnapsack
0.7860936048022162,0.5141304347826087,3,SoftKnapsack
0.7869268916297756,0.5152173913043478,3,SoftKnapsack
0.7895826322281625,0.5163043478260869,3,SoftKnapsack
0.7902746724875289,0.5173913043478261,3,SoftKnapsack
0.7912253237868114,0.5184782608695652,3,SoftKnapsack
0.7926375967785901,0.5195652173913043,3,SoftKnapsack
0.7954222398389668,0.5206521739130435,3,SoftKnapsack
0.797626249471941,0.5217391304347826,3,SoftKnapsack
0.798310402325038,0.5228260869565218,3,SoftKnapsack
0.7983108050367704,0.5239130434782608,3,SoftKnapsack
0.7984072681445986,0.525,3,SoftKnapsack
0.8005686241009764,0.5260869565217391,3,SoftKnapsack
0.8011927196649893,0.5271739130434783,3,SoftKnapsack
0.8051245292209046,0.5282608695652173,3,SoftKnapsack
0.8067598057309322,0.5293478260869565,3,SoftKnapsack
0.8071547185406436,0.5304347826086957,3,SoftKnapsack
0.8083752502911778,0.5315217391304348,3,SoftKnapsack
0.8109052841739706,0.532608695652174,3,SoftKnapsack
0.8136533843422775,0.533695652173913,3,SoftKnapsack
0.8145629616426717,0.5347826086956522,3,SoftKnapsack
0.8149067334710001,0.5358695652173913,3,SoftKnapsack
0.815243934363763,0.5369565217391304,3,SoftKnapsack
0.8172117961568244,0.5380434782608695,3,SoftKnapsack
0.8177832418197113,0.5391304347826087,3,SoftKnapsack
0.8185358226187187,0.5402173913043479,3,SoftKnapsack
0.8206276500502909,0.5413043478260869,3,SoftKnapsack
0.8225220237871307,0.5423913043478261,3,SoftKnapsack
0.8251120877501945,0.5434782608695652,3,SoftKnapsack
0.8267491635631199,0.5445652173913044,3,SoftKnapsack
0.8278941879096671,0.5456521739130434,3,SoftKnapsack
0.8286962475165236,0.5467391304347826,3,SoftKnapsack
0.8322368068454047,0.5478260869565217,3,SoftKnapsack
0.8336548281196823,0.5489130434782609,3,SoftKnapsack
0.8342674975841629,0.55,3,SoftKnapsack
0.8367310669949433,0.5510869565217391,3,SoftKnapsack
0.8387550516117308,0.5521739130434783,3,SoftKnapsack
0.8392878821845193,0.5532608695652174,3,SoftKnapsack
0.8436172646457436,0.5543478260869565,3,SoftKnapsack
0.8436882493910627,0.5554347826086956,3,SoftKnapsack
0.8446562139501417,0.5565217391304348,3,SoftKnapsack
0.8447774545471098,0.5576086956521739,3,SoftKnapsack
0.846964509083814,0.558695652173913,3,SoftKnapsack
0.8483209047972906,0.5597826086956522,3,SoftKnapsack
0.8501137508236418,0.5608695652173913,3,SoftKnapsack
0.8524848470656075,0.5619565217391305,3,SoftKnapsack
0.8549588413682212,0.5630434782608695,3,SoftKnapsack
0.86025180170558,0.5641304347826087,3,SoftKnapsack
0.8620993402470414,0.5652173913043478,3,SoftKnapsack
0.8628092259721066,0.566304347826087,3,SoftKnapsack
0.8646222578771763,0.5673913043478261,3,SoftKnapsack
0.8654068114715444,0.5684782608695652,3,SoftKnapsack
0.866935164011533,0.5695652173913044,3,SoftKnapsack
0.8671137261622208,0.5706521739130435,3,SoftKnapsack
0.8674963681463268,0.5717391304347826,3,SoftKnapsack
0.8676366408382066,0.5728260869565217,3,SoftKnapsack
0.8684461068047089,0.5739130434782609,3,SoftKnapsack
0.868802745450985,0.575,3,SoftKnapsack
0.8693606350758385,0.5760869565217391,3,SoftKnapsack
0.8731391671961486,0.5771739130434783,3,SoftKnapsack
0.8750261122469927,0.5782608695652174,3,SoftKnapsack
0.8772282024181468,0.5793478260869566,3,SoftKnapsack
0.8781916211979702,0.5804347826086956,3,SoftKnapsack
0.8791180325548034,0.5815217391304348,3,SoftKnapsack
0.8818295373913578,0.5826086956521739,3,SoftKnapsack
0.8840864717544719,0.5836956521739131,3,SoftKnapsack
0.885890840811717,0.5847826086956521,3,SoftKnapsack
0.8881426207571912,0.5858695652173913,3,SoftKnapsack
0.8901997514309485,0.5869565217391305,3,SoftKnapsack
0.891951347912133,0.5880434782608696,3,SoftKnapsack
0.8944658947009323,0.5891304347826087,3,SoftKnapsack
0.8947615755856191,0.5902173913043478,3,SoftKnapsack
0.8984741756500112,0.591304347826087,3,SoftKnapsack
0.9016265406066069,0.592391304347826,3,SoftKnapsack
0.904144028096346,0.5934782608695652,3,SoftKnapsack
0.9052895249073822,0.5945652173913043,3,SoftKnapsack
0.9058211610575295,0.5956521739130435,3,SoftKnapsack
0.9068997885409544,0.5967391304347827,3,SoftKnapsack
0.9070454523709621,0.5978260869565217,3,SoftKnapsack
0.9074327824962403,0.5989130434782609,3,SoftKnapsack
0.9079317592647556,0.6,3,SoftKnapsack
0.9087518852380585,0.6010869565217392,3,SoftKnapsack
0.911574690404569,0.6021739130434782,3,SoftKnapsack
0.9130729648829412,0.6032608695652174,3,SoftKnapsack
0.9148930017897854,0.6043478260869565,3,SoftKnapsack
0.9158122500166508,0.6054347826086957,3,SoftKnapsack
0.9171697362675513,0.6065217391304348,3,SoftKnapsack
0.9174109269265938,0.6076086956521739,3,SoftKnapsack
0.9200419512538289,0.6086956521739131,3,SoftKnapsack
0.920609755029183,0.6097826086956522,3,SoftKnapsack
0.9221280789188668,0.6108695652173913,3,SoftKnapsack
0.9231852917489469,0.6119565217391304,3,SoftKnapsack
0.923481784204055,0.6130434782608696,3,SoftKnapsack
0.9243187568696829,0.6141304347826086,3,SoftKnapsack
0.9262440705415189,0.6152173913043478,3,SoftKnapsack
0.9264142242683446,0.616304347826087,3,SoftKnapsack
0.9266681062295277,0.6173913043478261,3,SoftKnapsack
0.9320664373645338,0.6184782608695653,3,SoftKnapsack
0.9374407553167874,0.6195652173913043,3,SoftKnapsack
0.9382871479302848,0.6206521739130435,3,SoftKnapsack
0.9391589626752628,0.6217391304347826,3,SoftKnapsack
0.9400880852947076,0.6228260869565218,3,SoftKnapsack
0.9445242673039642,0.6239130434782608,3,SoftKnapsack
0.9447480476761978,0.625,3,SoftKnapsack
0.9480777586807125,0.6260869565217392,3,SoftKnapsack
0.9482993061616245,0.6271739130434782,3,SoftKnapsack
0.9484246326505428,0.6282608695652174,3,SoftKnapsack
0.9497956260256863,0.6293478260869565,3,SoftKnapsack
0.9502062320211864,0.6304347826086957,3,SoftKnapsack
0.9518538452519696,0.6315217391304347,3,SoftKnapsack
0.9556693922683177,0.6326086956521739,3,SoftKnapsack
0.9572325616565713,0.633695652173913,3,SoftKnapsack
0.9590419822184266,0.6347826086956522,3,SoftKnapsack
0.9597465891287378,0.6358695652173914,3,SoftKnapsack
0.9601153435868426,0.6369565217391304,3,SoftKnapsack
0.9602289754216571,0.6380434782608696,3,SoftKnapsack
0.9623812002822894,0.6391304347826087,3,SoftKnapsack
0.9624664905240827,0.6402173913043478,3,SoftKnapsack
0.9632844533868683,0.6413043478260869,3,SoftKnapsack
0.9649051779063234,0.6423913043478261,3,SoftKnapsack
0.965234870970539,0.6434782608695652,3,SoftKnapsack
0.9669034433016783,0.6445652173913043,3,SoftKnapsack
0.9685407232797294,0.6456521739130435,3,SoftKnapsack
0.9713687145118168,0.6467391304347826,3,SoftKnapsack
0.9713956287615382,0.6478260869565218,3,SoftKnapsack
0.9717654473590684,0.6489130434782608,3,SoftKnapsack
0.9726439290911237,0.65,3,SoftKnapsack
0.9734362155550293,0.6510869565217391,3,SoftKnapsack
0.9744226413733692,0.6521739130434783,3,SoftKnapsack
0.9745109537596752,0.6532608695652173,3,SoftKnapsack
0.9766149935911557,0.6543478260869565,3,SoftKnapsack
0.9774378982763778,0.6554347826086957,3,SoftKnapsack
0.9788158953633816,0.6565217391304348,3,SoftKnapsack
0.9791432576165509,0.657608695652174,3,SoftKnapsack
0.9798482225864653,0.658695652173913,3,SoftKnapsack
0.9803591653200119,0.6597826086956522,3,SoftKnapsack
0.9834570287747315,0.6608695652173913,3,SoftKnapsack
0.9856535599674663,0.6619565217391304,3,SoftKnapsack
0.987631460371535,0.6630434782608695,3,SoftKnapsack
0.9878751157242105,0.6641304347826087,3,SoftKnapsack
0.9883046648182754,0.6652173913043479,3,SoftKnapsack
0.9891398939023404,0.6663043478260869,3,SoftKnapsack
0.990814971322096,0.6673913043478261,3,SoftKnapsack
0.9922884030623287,0.6684782608695652,3,SoftKnapsack
0.9936277800312254,0.6695652173913044,3,SoftKnapsack
0.9944351008866836,0.6706521739130434,3,SoftKnapsack
0.9971887304047105,0.6717391304347826,3,SoftKnapsack
0.9985570893589049,0.6728260869565217,3,SoftKnapsack
0.9992530933493491,0.6739130434782609,3,SoftKnapsack
0.9997191673200057,0.675,3,SoftKnapsack
0.9997974805853005,0.6760869565217391,3,SoftKnapsack
1.0,0.6771739130434783,3,SoftKnapsack
1.0112114234079788,0.6782608695652174,3,SoftKnapsack
1.0190116039093828,0.6793478260869565,3,SoftKnapsack
1.0349911677990207,0.6804347826086956,3,SoftKnapsack
1.03695592164933,0.6815217391304348,3,SoftKnapsack
1.0389290566311011,0.6826086956521739,3,SoftKnapsack
1.0542395604260903,0.683695652173913,3,SoftKnapsack
1.0595452302874793,0.6847826086956522,3,SoftKnapsack
1.0970122944917922,0.6858695652173913,3,SoftKnapsack
1.09796979566444,0.6869565217391305,3,SoftKnapsack
1.10757153032581,0.6880434782608695,3,SoftKnapsack
1.116277067673476,0.6891304347826087,3,SoftKnapsack
1.1243481905261619,0.6902173913043478,3,SoftKnapsack
1.137679084547262,0.691304347826087,3,SoftKnapsack
1.1469788299416503,0.6923913043478261,3,SoftKnapsack
1.1479111389181567,0.6934782608695652,3,SoftKnapsack
1.1592159964536286,0.6945652173913044,3,SoftKnapsack
1.1611965322077271,0.6956521739130435,3,SoftKnapsack
1.1644346338712346,0.6967391304347826,3,SoftKnapsack
1.1651674406909378,0.6978260869565217,3,SoftKnapsack
1.166498537549285,0.6989130434782609,3,SoftKnapsack
1.1689637751931485,0.7,3,SoftKnapsack
1.1755705500166211,0.7010869565217391,3,SoftKnapsack
1.180892315324484,0.7021739130434783,3,SoftKnapsack
1.1948482215658025,0.7032608695652174,3,SoftKnapsack
1.2296806166525762,0.7043478260869566,3,SoftKnapsack
1.2435685077026335,0.7054347826086956,3,SoftKnapsack
1.2438225074248939,0.7065217391304348,3,SoftKnapsack
1.2489628773093369,0.7076086956521739,3,SoftKnapsack
1.2569319701790356,0.7086956521739131,3,SoftKnapsack
1.2651481751813503,0.7097826086956521,3,SoftKnapsack
1.2747093420392805,0.7108695652173913,3,SoftKnapsack
1.2750688636144378,0.7119565217391305,3,SoftKnapsack
1.2875954006034447,0.7130434782608696,3,SoftKnapsack
1.2881886157920288,0.7141304347826087,3,SoftKnapsack
1.3023767424055102,0.7152173913043478,3,SoftKnapsack
1.305793643389805,0.716304347826087,3,SoftKnapsack
1.3078325024968667,0.717391304347826,3,SoftKnapsack
1.3145384472350479,0.7184782608695652,3,SoftKnapsack
1.3159544678705286,0.7195652173913043,3,SoftKnapsack
1.3177512498635346,0.7206521739130435,3,SoftKnapsack
1.3385455102631996,0.7217391304347827,3,SoftKnapsack
1.3449391688577421,0.7228260869565217,3,SoftKnapsack
1.3452057602755652,0.7239130434782609,3,SoftKnapsack
1.3576643732788582,0.725,3,SoftKnapsack
1.358877097215382,0.7260869565217392,3,SoftKnapsack
1.3640126937344679,0.7271739130434782,3,SoftKnapsack
1.3745521036828983,0.7282608695652174,3,SoftKnapsack
1.3857237504078572,0.7293478260869565,3,SoftKnapsack
1.3858733538369563,0.7304347826086957,3,SoftKnapsack
1.3912292206468706,0.7315217391304348,3,SoftKnapsack
1.3926157526727447,0.7326086956521739,3,SoftKnapsack
1.3973501878353218,0.7336956521739131,3,SoftKnapsack
1.402876170801365,0.7347826086956522,3,SoftKnapsack
1.4258959880280315,0.7358695652173913,3,SoftKnapsack
1.4455326512920426,0.7369565217391304,3,SoftKnapsack
1.4487600203766888,0.7380434782608696,3,SoftKnapsack
1.4598305919418504,0.7391304347826086,3,SoftKnapsack
1.4605091016534342,0.7402173913043478,3,SoftKnapsack
1.4701950953728584,0.741304347826087,3,SoftKnapsack
1.4729863962377618,0.7423913043478261,3,SoftKnapsack
1.4792345505089193,0.7434782608695653,3,SoftKnapsack
1.5016075361855776,0.7445652173913043,3,SoftKnapsack
1.5136400561822896,0.7456521739130435,3,SoftKnapsack
1.5221538518117068,0.7467391304347826,3,SoftKnapsack
1.5238150478862575,0.7478260869565218,3,SoftKnapsack
1.5355604114757178,0.7489130434782608,3,SoftKnapsack
1.5370278264136843,0.75,3,SoftKnapsack
1.5579309810980462,0.7510869565217392,3,SoftKnapsack
1.5719699845857766,0.7521739130434782,3,SoftKnapsack
1.5750644195328753,0.7532608695652174,3,SoftKnapsack
1.5779685371931667,0.7543478260869565,3,SoftKnapsack
1.5830217638717201,0.7554347826086957,3,SoftKnapsack
1.5969707054228106,0.7565217391304347,3,SoftKnapsack
1.6047471223937944,0.7576086956521739,3,SoftKnapsack
1.605004995892891,0.758695652173913,3,SoftKnapsack
1.617976902999807,0.7597826086956522,3,SoftKnapsack
1.620835749593227,0.7608695652173914,3,SoftKnapsack
1.6212663718595506,0.7619565217391304,3,SoftKnapsack
1.6239310874631698,0.7630434782608696,3,SoftKnapsack
1.628980352037713,0.7641304347826087,3,SoftKnapsack
1.642742074104408,0.7652173913043478,3,SoftKnapsack
1.6480255118685267,0.7663043478260869,3,SoftKnapsack
1.6483193553296438,0.7673913043478261,3,SoftKnapsack
1.6533070812284478,0.7684782608695652,3,SoftKnapsack
1.6570060430420952,0.7695652173913043,3,SoftKnapsack
1.663146219458314,0.7706521739130435,3,SoftKnapsack
1.667661108383637,0.7717391304347826,3,SoftKnapsack
1.6837002754829928,0.7728260869565218,3,SoftKnapsack
1.6849582598500108,0.7739130434782608,3,SoftKnapsack
1.6899432920078326,0.775,3,SoftKnapsack
1.6903639947745166,0.7760869565217391,3,SoftKnapsack
1.690608596365637,0.7771739130434783,3,SoftKnapsack
1.696023730040852,0.7782608695652173,3,SoftKnapsack
1.7039293236938722,0.7793478260869565,3,SoftKnapsack
1.7117624993465892,0.7804347826086957,3,SoftKnapsack
1.7135092636563325,0.7815217391304348,3,SoftKnapsack
1.7149937549723884,0.782608695652174,3,SoftKnapsack
1.7285526191676492,0.783695652173913,3,SoftKnapsack
1.7323994361364958,0.7847826086956522,3,SoftKnapsack
1.7434401132837458,0.7858695652173913,3,SoftKnapsack
1.7453801372170723,0.7869565217391304,3,SoftKnapsack
1.746093899166897,0.7880434782608695,3,SoftKnapsack
1.7498111997182058,0.7891304347826087,3,SoftKnapsack
1.758702498978245,0.7902173913043479,3,SoftKnapsack
1.766987363511215,0.7913043478260869,3,SoftKnapsack
1.7706252912219966,0.7923913043478261,3,SoftKnapsack
1.7716896703833225,0.7934782608695652,3,SoftKnapsack
1.7789077985397945,0.7945652173913044,3,SoftKnapsack
1.7869626364976106,0.7956521739130434,3,SoftKnapsack
1.7875971470049592,0.7967391304347826,3,SoftKnapsack
1.7911151326166523,0.7978260869565217,3,SoftKnapsack
1.7946476406830811,0.7989130434782609,3,SoftKnapsack
1.7959814885659142,0.8,3,SoftKnapsack
1.806500521930607,0.8010869565217391,3,SoftKnapsack
1.810473135601498,0.8021739130434783,3,SoftKnapsack
1.8248680475088968,0.8032608695652174,3,SoftKnapsack
1.8267952820172724,0.8043478260869565,3,SoftKnapsack
1.8283902436855897,0.8054347826086956,3,SoftKnapsack
1.8321088025355614,0.8065217391304348,3,SoftKnapsack
1.833290654101825,0.8076086956521739,3,SoftKnapsack
1.8433575456132547,0.808695652173913,3,SoftKnapsack
1.8540096085785294,0.8097826086956522,3,SoftKnapsack
1.8734700379532292,0.8108695652173913,3,SoftKnapsack
1.8896868320772828,0.8119565217391305,3,SoftKnapsack
1.8989119007578783,0.8130434782608695,3,SoftKnapsack
1.8995791758453335,0.8141304347826087,3,SoftKnapsack
1.899946388920167,0.8152173913043478,3,SoftKnapsack
1.9045299872430101,0.816304347826087,3,SoftKnapsack
1.9124963430054027,0.8173913043478261,3,SoftKnapsack
1.9136323111649034,0.8184782608695652,3,SoftKnapsack
1.9143177878841202,0.8195652173913044,3,SoftKnapsack
1.9169635817442074,0.8206521739130435,3,SoftKnapsack
1.9276516999465159,0.8217391304347826,3,SoftKnapsack
1.9349112919067375,0.8228260869565217,3,SoftKnapsack
1.9363116377641907,0.8239130434782609,3,SoftKnapsack
1.943571802263788,0.825,3,SoftKnapsack
1.9463034926020306,0.8260869565217391,3,SoftKnapsack
1.9470493231733172,0.8271739130434783,3,SoftKnapsack
1.9477106182456687,0.8282608695652174,3,SoftKnapsack
1.9561471930558074,0.8293478260869566,3,SoftKnapsack
1.964776298165276,0.8304347826086956,3,SoftKnapsack
1.968888196452724,0.8315217391304348,3,SoftKnapsack
1.9706648999420597,0.8326086956521739,3,SoftKnapsack
1.9797555267046987,0.8336956521739131,3,SoftKnapsack
1.9945032234582314,0.8347826086956521,3,SoftKnapsack
2.020346189975271,0.8358695652173913,3,SoftKnapsack
2.021783374022565,0.8369565217391305,3,SoftKnapsack
2.0445061138321012,0.8380434782608696,3,SoftKnapsack
2.07224588201829,0.8391304347826087,3,SoftKnapsack
2.087931579350731,0.8402173913043478,3,SoftKnapsack
2.094255440913361,0.841304347826087,3,SoftKnapsack
2.101049926681471,0.842391304347826,3,SoftKnapsack
2.1132618434220376,0.8434782608695652,3,SoftKnapsack
2.1298550911386505,0.8445652173913043,3,SoftKnapsack
2.133745975607485,0.8456521739130435,3,SoftKnapsack
2.1391303454022275,0.8467391304347827,3,SoftKnapsack
2.16279709106729,0.8478260869565217,3,SoftKnapsack
2.1642947730271365,0.8489130434782609,3,SoftKnapsack
2.221330242606289,0.85,3,SoftKnapsack
2.2379790572531775,0.8510869565217392,3,SoftKnapsack
2.2402773388013464,0.8521739130434782,3,SoftKnapsack
2.2630973312367653,0.8532608695652174,3,SoftKnapsack
2.2735204605631587,0.8543478260869565,3,SoftKnapsack
2.273654301846958,0.8554347826086957,3,SoftKnapsack
2.278388788967373,0.8565217391304348,3,SoftKnapsack
2.2821850706965066,0.8576086956521739,3,SoftKnapsack
2.2920543477797555,0.8586956521739131,3,SoftKnapsack
2.292246378707487,0.8597826086956522,3,SoftKnapsack
2.3015951265516197,0.8608695652173913,3,SoftKnapsack
2.322034133112318,0.8619565217391304,3,SoftKnapsack
2.347523328461288,0.8630434782608696,3,SoftKnapsack
2.358543976882153,0.8641304347826086,3,SoftKnapsack
2.3625915519093255,0.8652173913043478,3,SoftKnapsack
2.3717287939783063,0.866304347826087,3,SoftKnapsack
2.372914822608152,0.8673913043478261,3,SoftKnapsack
2.3830828359931466,0.8684782608695653,3,SoftKnapsack
2.3831098477702994,0.8695652173913043,3,SoftKnapsack
2.3850799226827766,0.8706521739130435,3,SoftKnapsack
2.3876339670295597,0.8717391304347826,3,SoftKnapsack
2.3933123706277595,0.8728260869565218,3,SoftKnapsack
2.4007792578931344,0.8739130434782608,3,SoftKnapsack
2.4021642766016074,0.875,3,SoftKnapsack
2.4107027509355916,0.8760869565217392,3,SoftKnapsack
2.418617309902782,0.8771739130434782,3,SoftKnapsack
2.4220768324651893,0.8782608695652174,3,SoftKnapsack
2.424247002048638,0.8793478260869565,3,SoftKnapsack
2.4345727418437155,0.8804347826086957,3,SoftKnapsack
2.487029656555089,0.8815217391304347,3,SoftKnapsack
2.5036189825265964,0.8826086956521739,3,SoftKnapsack
2.523243810228534,0.883695652173913,3,SoftKnapsack
2.532221923243929,0.8847826086956522,3,SoftKnapsack
2.5326399600996865,0.8858695652173914,3,SoftKnapsack
2.5339169998098328,0.8869565217391304,3,SoftKnapsack
2.537224253702586,0.8880434782608696,3,SoftKnapsack
2.550913476635536,0.8891304347826087,3,SoftKnapsack
2.5591719739034122,0.8902173913043478,3,SoftKnapsack
2.573233122579952,0.8913043478260869,3,SoftKnapsack
2.5776155365061832,0.8923913043478261,3,SoftKnapsack
2.5799349486109158,0.8934782608695652,3,SoftKnapsack
2.5888397214316363,0.8945652173913043,3,SoftKnapsack
2.6072670225009578,0.8956521739130435,3,SoftKnapsack
2.6106169552656526,0.8967391304347826,3,SoftKnapsack
2.636853795126286,0.8978260869565218,3,SoftKnapsack
2.6386391872949293,0.8989130434782608,3,SoftKnapsack
2.6558881195486244,0.9,3,SoftKnapsack
2.6567762603946026,0.9010869565217391,3,SoftKnapsack
2.699258197754364,0.9021739130434783,3,SoftKnapsack
2.7004823562159306,0.9032608695652173,3,SoftKnapsack
2.7062560901525323,0.9043478260869565,3,SoftKnapsack
2.7096080023575086,0.9054347826086957,3,SoftKnapsack
2.720210967401268,0.9065217391304348,3,SoftKnapsack
2.7386514212722104,0.907608695652174,3,SoftKnapsack
2.770252852311458,0.908695652173913,3,SoftKnapsack
2.796957956203869,0.9097826086956522,3,SoftKnapsack
2.8277205907931453,0.9108695652173913,3,SoftKnapsack
2.9392801135594055,0.9119565217391304,3,SoftKnapsack
2.95125202348674,0.9130434782608695,3,SoftKnapsack
2.988014116786948,0.9141304347826087,3,SoftKnapsack
3.0116320263417773,0.9152173913043479,3,SoftKnapsack
3.0165352583276235,0.9163043478260869,3,SoftKnapsack
3.0184482450387096,0.9173913043478261,3,SoftKnapsack
3.032852507477847,0.9184782608695652,3,SoftKnapsack
3.0459299664345716,0.9195652173913044,3,SoftKnapsack
3.0522420240461265,0.9206521739130434,3,SoftKnapsack
3.0854889419618052,0.9217391304347826,3,SoftKnapsack
3.0891192839596737,0.9228260869565217,3,SoftKnapsack
3.091702157380304,0.9239130434782609,3,SoftKnapsack
3.092125299620905,0.925,3,SoftKnapsack
3.0969250932119365,0.9260869565217391,3,SoftKnapsack
3.1044334923489174,0.9271739130434783,3,SoftKnapsack
3.109925407545986,0.9282608695652174,3,SoftKnapsack
3.1230639870318777,0.9293478260869565,3,SoftKnapsack
3.130656320655346,0.9304347826086956,3,SoftKnapsack
3.1402171882212757,0.9315217391304348,3,SoftKnapsack
3.1434252729042287,0.9326086956521739,3,SoftKnapsack
3.1439587373582043,0.933695652173913,3,SoftKnapsack
3.1556209439049905,0.9347826086956522,3,SoftKnapsack
3.157301184607533,0.9358695652173913,3,SoftKnapsack
3.164014657264838,0.9369565217391305,3,SoftKnapsack
3.1778574008742524,0.9380434782608695,3,SoftKnapsack
3.178708253745004,0.9391304347826087,3,SoftKnapsack
3.181400737933197,0.9402173913043478,3,SoftKnapsack
3.1883502183356898,0.941304347826087,3,SoftKnapsack
3.1952112741838476,0.9423913043478261,3,SoftKnapsack
3.2319594211310037,0.9434782608695652,3,SoftKnapsack
3.2347817135394727,0.9445652173913044,3,SoftKnapsack
3.2679235738879253,0.9456521739130435,3,SoftKnapsack
3.2784609790081127,0.9467391304347826,3,SoftKnapsack
3.3116635769999334,0.9478260869565217,3,SoftKnapsack
3.323178473333119,0.9489130434782609,3,SoftKnapsack
3.382908688616048,0.95,3,SoftKnapsack
3.4819820771981593,0.9510869565217391,3,SoftKnapsack
3.539966964901606,0.9521739130434783,3,SoftKnapsack
3.5846802615101403,0.9532608695652174,3,SoftKnapsack
3.740815205519015,0.9543478260869566,3,SoftKnapsack
3.8886264165381217,0.9554347826086956,3,SoftKnapsack
3.9131734798269378,0.9565217391304348,3,SoftKnapsack
3.9330226990326747,0.9576086956521739,3,SoftKnapsack
3.9448580751429656,0.9586956521739131,3,SoftKnapsack
3.9596912323606066,0.9597826086956521,3,SoftKnapsack
3.9598068709243615,0.9608695652173913,3,SoftKnapsack
3.968715305360039,0.9619565217391305,3,SoftKnapsack
3.9873878981419733,0.9630434782608696,3,SoftKnapsack
3.990395366118957,0.9641304347826087,3,SoftKnapsack
3.997573043759969,0.9652173913043478,3,SoftKnapsack
4.0320305613708545,0.966304347826087,3,SoftKnapsack
4.185293813653569,0.967391304347826,3,SoftKnapsack
4.4290288359081185,0.9684782608695652,3,SoftKnapsack
4.459985960319935,0.9695652173913043,3,SoftKnapsack
4.460337319625994,0.9706521739130435,3,SoftKnapsack
4.50016866152802,0.9717391304347827,3,SoftKnapsack
4.520832057551456,0.9728260869565217,3,SoftKnapsack
4.625231938249206,0.9739130434782609,3,SoftKnapsack
4.66588014650748,0.975,3,SoftKnapsack
4.6678529462012435,0.9760869565217392,3,SoftKnapsack
4.68489902972321,0.9771739130434782,3,SoftKnapsack
4.737185746593013,0.9782608695652174,3,SoftKnapsack
4.7732877304799946,0.9793478260869565,3,SoftKnapsack
4.777316326761332,0.9804347826086957,3,SoftKnapsack
4.782144956718543,0.9815217391304348,3,SoftKnapsack
4.7968360856504475,0.9826086956521739,3,SoftKnapsack
4.800726743952527,0.9836956521739131,3,SoftKnapsack
4.805740166541039,0.9847826086956522,3,SoftKnapsack
4.816513380070765,0.9858695652173913,3,SoftKnapsack
4.817698064830512,0.9869565217391304,3,SoftKnapsack
4.819137293703234,0.9880434782608696,3,SoftKnapsack
4.8540425385450785,0.9891304347826086,3,SoftKnapsack
4.879944644927788,0.9902173913043478,3,SoftKnapsack
4.8810654023506865,0.991304347826087,3,SoftKnapsack
4.884748165895358,0.9923913043478261,3,SoftKnapsack
4.885714790843895,0.9934782608695653,3,SoftKnapsack
4.893450982327012,0.9945652173913043,3,SoftKnapsack
4.908867329977248,0.9956521739130435,3,SoftKnapsack
4.920307828910822,0.9967391304347826,3,SoftKnapsack
4.953656359979167,0.9978260869565218,3,SoftKnapsack
4.964169686969774,0.9989130434782608,3,SoftKnapsack
4.975079107983243,1.0,3,SoftKnapsack
5.0,1.0,3,SoftKnapsack
4.19512538285538e-05,0.0011049723756906078,4,Original DPF
8.80852948874633e-05,0.0022099447513812156,4,Original DPF
0.00011757289331093546,0.0033149171270718232,4,Original DPF
0.0001496754838541392,0.004419889502762431,4,Original DPF
0.0002062320211870805,0.0055248618784530384,4,Original DPF
0.00022064778148500608,0.0066298342541436465,4,Original DPF
0.00022897542167754636,0.0077348066298342545,4,Original DPF
0.0002518017053656507,0.008839779005524863,4,Original DPF
0.0002725267339798165,0.009944751381215469,4,Original DPF
0.0002754346595796875,0.011049723756906077,4,Original DPF
0.00032094771286317325,0.012154696132596685,4,Original DPF
0.0003261952746269614,0.013259668508287293,4,Original DPF
0.0003591653198640188,0.014364640883977901,4,Original DPF
0.0003713838327867869,0.015469613259668509,4,Original DPF
0.0004144927135012466,0.016574585635359115,4,Original DPF
0.0005105407416321484,0.017679558011049725,4,Original DPF
0.0005173128047548659,0.01878453038674033,4,Original DPF
0.0005736168776646622,0.019889502762430938,4,Original DPF
0.0006276500508022309,0.020994475138121547,4,Original DPF
0.00064635139695568,0.022099447513812154,4,Original DPF
0.0007057220546897724,0.023204419889502764,4,Original DPF
0.0007751903560473394,0.02430939226519337,4,Original DPF
0.0008500888283471397,0.02541436464088398,4,Original DPF
0.0008533596270616783,0.026519337016574586,4,Original DPF
0.0008928999903083934,0.027624309392265192,4,Original DPF
0.00090528417394653,0.028729281767955802,4,Original DPF
0.0009332408083722044,0.02983425414364641,4,Original DPF
0.0009592545927805674,0.030939226519337018,4,Original DPF
0.0009639212509320316,0.032044198895027624,4,Original DPF
0.0010409217385092262,0.03314917127071823,4,Original DPF
0.0010631784752170859,0.03425414364640884,4,Original DPF
0.0010828376963569752,0.03535911602209945,4,Original DPF
0.0011352727294493548,0.036464088397790057,4,Original DPF
0.00119271966479495,0.03756906077348066,4,Original DPF
0.0012059216072621837,0.03867403314917127,4,Original DPF
0.0012151582375707903,0.039779005524861875,4,Original DPF
0.0012400479083679583,0.04088397790055249,4,Original DPF
0.0012478925312926492,0.041988950276243095,4,Original DPF
0.0012814010185566715,0.0430939226519337,4,Original DPF
0.001282831930822681,0.04419889502762431,4,Original DPF
0.0013237672674257794,0.045303867403314914,4,Original DPF
0.0013574197802448396,0.04640883977900553,4,Original DPF
0.0013687145115621746,0.04751381215469613,4,Original DPF
0.001375053608711596,0.04861878453038674,4,Original DPF
0.0014103979899005026,0.049723756906077346,4,Original DPF
0.0014579287992289025,0.05082872928176796,4,Original DPF
0.0014896879492340975,0.051933701657458566,4,Original DPF
0.0014939006574472558,0.05303867403314917,4,Original DPF
0.0015746904043982823,0.05414364640883978,4,Original DPF
0.00162705192403223,0.055248618784530384,4,Original DPF
0.0016356538056623293,0.056353591160221,4,Original DPF
0.0016570056623681495,0.057458563535911604,4,Original DPF
0.0017399098732417961,0.05856353591160221,4,Original DPF
0.001752719938263425,0.05966850828729282,4,Original DPF
0.0017716050381247905,0.06077348066298342,4,Original DPF
0.0017984669004711407,0.061878453038674036,4,Original DPF
0.001832886862040084,0.06298342541436464,4,Original DPF
0.001853845251693187,0.06408839779005525,4,Original DPF
0.001888517081809482,0.06519337016574586,4,Original DPF
0.001899925593214391,0.06629834254143646,4,Original DPF
0.0019192269153709418,0.06740331491712707,4,Original DPF
0.001934776862434262,0.06850828729281767,4,Original DPF
0.0019513479121107125,0.06961325966850829,4,Original DPF
0.0019670531087588317,0.0707182320441989,4,Original DPF
0.0020975013570367906,0.0718232044198895,4,Original DPF
0.002099340247039727,0.07292817679558011,4,Original DPF
0.0022027958119714697,0.07403314917127071,4,Original DPF
0.002287211637552744,0.07513812154696133,4,Original DPF
0.0022966267998238976,0.07624309392265194,4,Original DPF
0.002329026265048384,0.07734806629834254,4,Original DPF
0.0023351966309093086,0.07845303867403315,4,Original DPF
0.002348279887335991,0.07955801104972375,4,Original DPF
0.0023524598635020766,0.08066298342541436,4,Original DPF
0.002355875705807975,0.08176795580110498,4,Original DPF
0.002426271815075154,0.08287292817679558,4,Original DPF
0.0024664905239557555,0.08397790055248619,4,Original DPF
0.0024737593679482472,0.08508287292817679,4,Original DPF
0.002484847065478135,0.0861878453038674,4,Original DPF
0.0025029617421594708,0.08729281767955802,4,Original DPF
0.002541995013272569,0.08839779005524862,4,Original DPF
0.00254281316205196,0.08950276243093923,4,Original DPF
0.002555339177938265,0.09060773480662983,4,Original DPF
0.00258648169681841,0.09171270718232044,4,Original DPF
0.002602794397014385,0.09281767955801105,4,Original DPF
0.00260756037305665,0.09392265193370165,4,Original DPF
0.0026193189534833294,0.09502762430939227,4,Original DPF
0.002637596778544804,0.09613259668508287,4,Original DPF
0.0026758146874420463,0.09723756906077348,4,Original DPF
0.0028572927224388422,0.09834254143646409,4,Original DPF
0.002875379509829301,0.09944751381215469,4,Original DPF
0.0029029297248905905,0.1005524861878453,4,Original DPF
0.003000871138672423,0.10165745856353592,4,Original DPF
0.0030356790880112783,0.10276243093922652,4,Original DPF
0.0030676313322430815,0.10386740331491713,4,Original DPF
0.003077636118110405,0.10497237569060773,4,Original DPF
0.00310532309110112,0.10607734806629834,4,Original DPF
0.0031399664589324416,0.10718232044198896,4,Original DPF
0.003150024067155033,0.10828729281767956,4,Original DPF
0.003155977846290625,0.10939226519337017,4,Original DPF
0.0031722986306175205,0.11049723756906077,4,Original DPF
0.0031864665173563234,0.11160220994475138,4,Original DPF
0.003233842408064014,0.112707182320442,4,Original DPF
0.0032426800320060067,0.1138121546961326,4,Original DPF
0.0032765949441522224,0.11491712707182321,4,Original DPF
0.0033891537300760888,0.11602209944751381,4,Original DPF
0.0033915288172057245,0.11712707182320442,4,Original DPF
0.0034251199894068662,0.11823204419889503,4,Original DPF
0.0034362155548173234,0.11933701657458563,4,Original DPF
0.0034570287744557504,0.12044198895027625,4,Original DPF
0.0035029635783345725,0.12154696132596685,4,Original DPF
0.003578073843018892,0.12265193370165746,4,Original DPF
0.003617264645464857,0.12375690607734807,4,Original DPF
0.003635186979181526,0.12486187845303867,4,Original DPF
0.003637148965536241,0.12596685082872927,4,Original DPF
0.0036533843426340695,0.1270718232044199,4,Original DPF
0.0036548281194033194,0.1281767955801105,4,Original DPF
0.0036947634759094683,0.1292817679558011,4,Original DPF
0.003757648527898283,0.13038674033149172,4,Original DPF
0.0038216996063162867,0.13149171270718232,4,Original DPF
0.0039013710557487258,0.13259668508287292,4,Original DPF
0.003932668923674498,0.13370165745856355,4,Original DPF
0.003957172584852842,0.13480662983425415,4,Original DPF
0.004005961465068486,0.13591160220994475,4,Original DPF
0.004020504942335634,0.13701657458563535,4,Original DPF
0.0040260417600492815,0.13812154696132597,4,Original DPF
0.004026928454857526,0.13922651933701657,4,Original DPF
0.0040428347121412855,0.14033149171270717,4,Original DPF
0.004052100603225028,0.1414364640883978,4,Original DPF
0.0040855041791814095,0.1425414364640884,4,Original DPF
0.0040864717544718265,0.143646408839779,4,Original DPF
0.0041440280963460085,0.14475138121546963,4,Original DPF
0.004172034485616649,0.14585635359116023,4,Original DPF
0.004173180575556934,0.14696132596685083,4,Original DPF
0.004176530382357768,0.14806629834254142,4,Original DPF
0.004216329513337502,0.14917127071823205,4,Original DPF
0.004229293075678209,0.15027624309392265,4,Original DPF
0.004267497584033109,0.15138121546961325,4,Original DPF
0.004422641373857061,0.15248618784530388,4,Original DPF
0.004432733442600423,0.15359116022099448,4,Original DPF
0.004465894700807382,0.15469613259668508,4,Original DPF
0.004492323110959262,0.1558011049723757,4,Original DPF
0.0044979192870240325,0.1569060773480663,4,Original DPF
0.004500681579870047,0.1580110497237569,4,Original DPF
0.004519872012773707,0.1591160220994475,4,Original DPF
0.004555571036632955,0.16022099447513813,4,Original DPF
0.004591464730314243,0.16132596685082873,4,Original DPF
0.004622257877047176,0.16243093922651933,4,Original DPF
0.004659072655169183,0.16353591160220995,4,Original DPF
0.004693588391803782,0.16464088397790055,4,Original DPF
0.004721321362917585,0.16574585635359115,4,Original DPF
0.004748047675921185,0.16685082872928178,4,Original DPF
0.00474972927457884,0.16795580110497238,4,Original DPF
0.0047615755856504904,0.16906077348066298,4,Original DPF
0.004765538854357487,0.17016574585635358,4,Original DPF
0.00477745454691636,0.1712707182320442,4,Original DPF
0.0048557248192633296,0.1723756906077348,4,Original DPF
0.004857360752486883,0.1734806629834254,4,Original DPF
0.004906733470763314,0.17458563535911603,4,Original DPF
0.004962903849136779,0.17569060773480663,4,Original DPF
0.00500995126398962,0.17679558011049723,4,Original DPF
0.005015587767559282,0.17790055248618786,4,Original DPF
0.005026112246991232,0.17900552486187846,4,Original DPF
0.0050293534726577604,0.18011049723756906,4,Original DPF
0.005040678778012619,0.18121546961325966,4,Original DPF
0.005083124791164018,0.18232044198895028,4,Original DPF
0.005083583379995815,0.18342541436464088,4,Original DPF
0.00511208775008587,0.18453038674033148,4,Original DPF
0.0051245292206374415,0.1856353591160221,4,Original DPF
0.005143018744895755,0.1867403314917127,4,Original DPF
0.005170715978096929,0.1878453038674033,4,Original DPF
0.005178739503239882,0.18895027624309393,4,Original DPF
0.005209783832448522,0.19005524861878453,4,Original DPF
0.0052348709703267104,0.19116022099447513,4,Original DPF
0.005243934363718061,0.19226519337016573,4,Original DPF
0.005247039528202269,0.19337016574585636,4,Original DPF
0.005267904278166924,0.19447513812154696,4,Original DPF
0.005334031049645915,0.19558011049723756,4,Original DPF
0.005357285503048814,0.19668508287292819,4,Original DPF
0.005406811471544398,0.19779005524861878,4,Original DPF
0.005422239838857479,0.19889502762430938,4,Original DPF
0.005516710655090407,0.2,4,Original DPF
0.005528678891785432,0.2011049723756906,4,Original DPF
0.005528931436245221,0.2022099447513812,4,Original DPF
0.005536249390868164,0.20331491712707184,4,Original DPF
0.005540418353568555,0.20441988950276244,4,Original DPF
0.005567045323857656,0.20552486187845304,4,Original DPF
0.005611674549109935,0.20662983425414364,4,Original DPF
0.005625638887703843,0.20773480662983426,4,Original DPF
0.005632799440454583,0.20883977900552486,4,Original DPF
0.005633188461485528,0.20994475138121546,4,Original DPF
0.0056602094841524675,0.2110497237569061,4,Original DPF
0.0057265146871152695,0.2121546961325967,4,Original DPF
0.005739282259515477,0.2132596685082873,4,Original DPF
0.005793643389514713,0.2143646408839779,4,Original DPF
0.005821161057337321,0.2154696132596685,4,Original DPF
0.00583307763214691,0.2165745856353591,4,Original DPF
0.005875390319090457,0.2176795580110497,4,Original DPF
0.005881442146255189,0.21878453038674034,4,Original DPF
0.005885934826304506,0.21988950276243094,4,Original DPF
0.00589084081167357,0.22099447513812154,4,Original DPF
0.005947912375316555,0.22209944751381216,4,Original DPF
0.0060204749028955895,0.22320441988950276,4,Original DPF
0.006023958818140329,0.22430939226519336,4,Original DPF
0.006037591808670584,0.225414364640884,4,Original DPF
0.006101825156846985,0.2265193370165746,4,Original DPF
0.006128716276694313,0.2276243093922652,4,Original DPF
0.006240903121595309,0.2287292817679558,4,Original DPF
0.006244070541455038,0.22983425414364642,4,Original DPF
0.006269216656509258,0.23093922651933702,4,Original DPF
0.006328833731834127,0.23204419889502761,4,Original DPF
0.006432588084088309,0.23314917127071824,4,Original DPF
0.006461925535381496,0.23425414364640884,4,Original DPF
0.006481823928195851,0.23535911602209944,4,Original DPF
0.006614993590986273,0.23646408839779007,4,Original DPF
0.006672473950043667,0.23756906077348067,4,Original DPF
0.006721700171089751,0.23867403314917127,4,Original DPF
0.0067428446948576415,0.23977900552486187,4,Original DPF
0.006749163563011251,0.2408839779005525,4,Original DPF
0.006759519961327953,0.2419889502762431,4,Original DPF
0.006899788540671636,0.2430939226519337,4,Original DPF
0.006932403394921849,0.24419889502762432,4,Original DPF
0.006932691078970876,0.24530386740331492,4,Original DPF
0.00695170695649594,0.24640883977900552,4,Original DPF
0.006964509083790649,0.24751381215469614,4,Original DPF
0.007005264376040543,0.24861878453038674,4,Original DPF
0.007014332603501927,0.24972375690607734,4,Original DPF
0.007045452370812555,0.25082872928176797,4,Original DPF
0.0070587839503062355,0.25193370165745854,4,Original DPF
0.00712867011946372,0.25303867403314917,4,Original DPF
0.007130281044078757,0.2541436464088398,4,Original DPF
0.007132568363481084,0.25524861878453037,4,Original DPF
0.007156796222908213,0.256353591160221,4,Original DPF
0.007159594594878804,0.2574585635359116,4,Original DPF
0.007169736267401916,0.2585635359116022,4,Original DPF
0.007211796156630257,0.2596685082872928,4,Original DPF
0.007232561656572045,0.26077348066298345,4,Original DPF
0.00725110467777057,0.261878453038674,4,Original DPF
0.007258675243369872,0.26298342541436465,4,Original DPF
0.0073898703742578675,0.2640883977900553,4,Original DPF
0.007410926926594508,0.26519337016574585,4,Original DPF
0.007426765341567609,0.2662983425414365,4,Original DPF
0.0074279674989092825,0.2674033149171271,4,Original DPF
0.007432782496133328,0.26850828729281767,4,Original DPF
0.007433739730732469,0.2696132596685083,4,Original DPF
0.0074602009531758995,0.27071823204419887,4,Original DPF
0.0074638695761777285,0.2718232044198895,4,Original DPF
0.007485079271173589,0.2729281767955801,4,Original DPF
0.007496368146206578,0.2740331491712707,4,Original DPF
0.007497353496241033,0.2751381215469613,4,Original DPF
0.007529999386191477,0.27624309392265195,4,Original DPF
0.00753918292164002,0.2773480662983425,4,Original DPF
0.00758831831180018,0.27845303867403315,4,Original DPF
0.007595988315621582,0.2795580110497238,4,Original DPF
0.007597296623494287,0.28066298342541435,4,Original DPF
0.00763664083801352,0.281767955801105,4,Original DPF
0.007688633145744694,0.2828729281767956,4,Original DPF
0.007742147605534377,0.2839779005524862,4,Original DPF
0.007784962183908561,0.2850828729281768,4,Original DPF
0.0077925724381628925,0.2861878453038674,4,Original DPF
0.007805920097899488,0.287292817679558,4,Original DPF
0.007808455759285238,0.2883977900552486,4,Original DPF
0.007856114705511175,0.28950276243093925,4,Original DPF
0.007894187909709416,0.2906077348066298,4,Original DPF
0.007899110210880522,0.29171270718232045,4,Original DPF
0.00790019924799723,0.292817679558011,4,Original DPF
0.007917396204927485,0.29392265193370165,4,Original DPF
0.007927253231639675,0.2950276243093923,4,Original DPF
0.00793175926475631,0.29613259668508285,4,Original DPF
0.007971936979587313,0.2972375690607735,4,Original DPF
0.008039007478471527,0.2983425414364641,4,Original DPF
0.008069901789601985,0.2994475138121547,4,Original DPF
0.008083176701944694,0.3005524861878453,4,Original DPF
0.008092264999838505,0.30165745856353593,4,Original DPF
0.0081297260996962,0.3027624309392265,4,Original DPF
0.008133160523928318,0.30386740331491713,4,Original DPF
0.008142351158149097,0.30497237569060776,4,Original DPF
0.00814262075716865,0.3060773480662983,4,Original DPF
0.008148082567361215,0.30718232044198895,4,Original DPF
0.00818116717497297,0.3082872928176796,4,Original DPF
0.008239416578316394,0.30939226519337015,4,Original DPF
0.0082825262286228,0.3104972375690608,4,Original DPF
0.008299306161411835,0.3116022099447514,4,Original DPF
0.008304664818276075,0.312707182320442,4,Original DPF
0.00831040232484348,0.3138121546961326,4,Original DPF
0.008314346501308023,0.3149171270718232,4,Original DPF
0.008320904797329831,0.3160220994475138,4,Original DPF
0.008368485509141266,0.31712707182320443,4,Original DPF
0.008375250291223324,0.318232044198895,4,Original DPF
0.008407268144574154,0.31933701657458563,4,Original DPF
0.008410305167933174,0.32044198895027626,4,Original DPF
0.008417944812084244,0.32154696132596683,4,Original DPF
0.008424632650722685,0.32265193370165746,4,Original DPF
0.008452136997596504,0.3237569060773481,4,Original DPF
0.008536814927239789,0.32486187845303865,4,Original DPF
0.008573308205313879,0.3259668508287293,4,Original DPF
0.008575520270698078,0.3270718232044199,4,Original DPF
0.00858062694998818,0.3281767955801105,4,Original DPF
0.00860750505572394,0.3292817679558011,4,Original DPF
0.008618978615714923,0.33038674033149174,4,Original DPF
0.008635429239719272,0.3314917127071823,4,Original DPF
0.008717766827557538,0.33259668508287293,4,Original DPF
0.008815895363340154,0.33370165745856356,4,Original DPF
0.008835610828249685,0.33480662983425413,4,Original DPF
0.008956145991875886,0.33591160220994476,4,Original DPF
0.00898113562760372,0.3370165745856354,4,Original DPF
0.008981853237225224,0.33812154696132596,4,Original DPF
0.008998125303712134,0.3392265193370166,4,Original DPF
0.009040386672145573,0.34033149171270716,4,Original DPF
0.009066618920925862,0.3414364640883978,4,Original DPF
0.009078368394600744,0.3425414364640884,4,Original DPF
0.009135338672029647,0.343646408839779,4,Original DPF
0.009136037792000451,0.3447513812154696,4,Original DPF
0.009173418739051087,0.34585635359116024,4,Original DPF
0.009220079847864326,0.3469613259668508,4,Original DPF
0.009228995209752955,0.34806629834254144,4,Original DPF
0.009286633756161677,0.34917127071823206,4,Original DPF
0.009287882184495722,0.35027624309392263,4,Original DPF
0.00934775347874961,0.35138121546961326,4,Original DPF
0.009356453849580504,0.3524861878453039,4,Original DPF
0.009360635075815527,0.35359116022099446,4,Original DPF
0.009428474393172154,0.3546961325966851,4,Original DPF
0.009449181421747,0.3558011049723757,4,Original DPF
0.00946005353551227,0.3569060773480663,4,Original DPF
0.009486383915386476,0.3580110497237569,4,Original DPF
0.009494609774694851,0.35911602209944754,4,Original DPF
0.009506094050353298,0.3602209944751381,4,Original DPF
0.009524052769396718,0.36132596685082874,4,Original DPF
0.009604153467012821,0.3624309392265193,4,Original DPF
0.009629527717564201,0.36353591160220994,4,Original DPF
0.00968175518072556,0.36464088397790057,4,Original DPF
0.009682405392030802,0.36574585635359114,4,Original DPF
0.009704214758354368,0.36685082872928176,4,Original DPF
0.00971072480973234,0.3679558011049724,4,Original DPF
0.009795626025709936,0.36906077348066296,4,Original DPF
0.00982491931897811,0.3701657458563536,4,Original DPF
0.00982742845444129,0.3712707182320442,4,Original DPF
0.009847185902293054,0.3723756906077348,4,Original DPF
0.009873275319659314,0.3734806629834254,4,Original DPF
0.009875776361750965,0.37458563535911604,4,Original DPF
0.009899291343985928,0.3756906077348066,4,Original DPF
0.009910255437302451,0.37679558011049724,4,Original DPF
0.009918753787127699,0.37790055248618787,4,Original DPF
0.009961523284800933,0.37900552486187844,4,Original DPF
0.01011534358733357,0.38011049723756907,4,Original DPF
0.010129269693390341,0.3812154696132597,4,Original DPF
0.010176060068552317,0.38232044198895027,4,Original DPF
0.010387784127653177,0.3834254143646409,4,Original DPF
0.010532665914166017,0.38453038674033146,4,Original DPF
0.010568624100909751,0.3856353591160221,4,Original DPF
0.01076119672067577,0.3867403314917127,4,Original DPF
0.011074266466012617,0.3878453038674033,4,Original DPF
0.011744800963180424,0.3889502762430939,4,Original DPF
0.011779836638346808,0.39005524861878454,4,Original DPF
0.011847773969811515,0.3911602209944751,4,Original DPF
0.012274545063080566,0.39226519337016574,4,Original DPF
0.012288403062266084,0.39337016574585637,4,Original DPF
0.012439293168835519,0.39447513812154694,4,Original DPF
0.01271875076968243,0.39558011049723757,4,Original DPF
0.01306046717287046,0.3966850828729282,4,Original DPF
0.013679503096333256,0.39779005524861877,4,Original DPF
0.013991089528516909,0.3988950276243094,4,Original DPF
0.014210094548761543,0.4,4,Original DPF
0.01444619554029103,0.4011049723756906,4,Original DPF
0.0145109537596122,0.4022099447513812,4,Original DPF
0.015380234832345963,0.40331491712707185,4,Original DPF
0.015492137217246515,0.4044198895027624,4,Original DPF
0.01553578449956916,0.40552486187845305,4,Original DPF
0.01565355996736084,0.4066298342541437,4,Original DPF
0.015800326068093895,0.40773480662983425,4,Original DPF
0.01609360480221711,0.4088397790055249,4,Original DPF
0.01617104901735189,0.40994475138121544,4,Original DPF
0.016185808197571205,0.41104972375690607,4,Original DPF
0.016304904992074043,0.4121546961325967,4,Original DPF
0.016674240852736943,0.41325966850828727,4,Original DPF
0.016926891629669427,0.4143646408839779,4,Original DPF
0.016946456387385567,0.4154696132596685,4,Original DPF
0.01717560079688063,0.4165745856353591,4,Original DPF
0.01720774719177598,0.4176795580110497,4,Original DPF
0.017389827708203853,0.41878453038674035,4,Original DPF
0.017460473560754863,0.4198895027624309,4,Original DPF
0.017599110098249326,0.42099447513812155,4,Original DPF
0.01778324181945301,0.4220994475138122,4,Original DPF
0.017996773452285453,0.42320441988950275,4,Original DPF
0.01815614321450809,0.4243093922651934,4,Original DPF
0.01821171241678954,0.425414364640884,4,Original DPF
0.01831080503659699,0.4265193370165746,4,Original DPF
0.018557089358904908,0.4276243093922652,4,Original DPF
0.019017688665801558,0.4287292817679558,4,Original DPF
0.01975895050987786,0.4298342541436464,4,Original DPF
0.01979748058500519,0.430939226519337,4,Original DPF
0.019807736175934565,0.4320441988950276,4,Original DPF
0.020113750823838927,0.4331491712707182,4,Original DPF
0.020274672487397893,0.43425414364640885,4,Original DPF
0.021011370085986414,0.4353591160220994,4,Original DPF
0.02120882415296202,0.43646408839779005,4,Original DPF
0.021358944988879358,0.4375690607734807,4,Original DPF
0.022028823193714686,0.43867403314917125,4,Original DPF
0.022066437364448355,0.4397790055248619,4,Original DPF
0.022693066619487556,0.4408839779005525,4,Original DPF
0.022809225972106606,0.4419889502762431,4,Original DPF
0.023586565118295155,0.4430939226519337,4,Original DPF
0.023627780031088008,0.44419889502762433,4,Original DPF
0.023823269641209954,0.4453038674033149,4,Original DPF
0.023953243302937466,0.44640883977900553,4,Original DPF
0.024053701905586422,0.44751381215469616,4,Original DPF
0.024178279213096232,0.4486187845303867,4,Original DPF
0.024496046441974784,0.44972375690607735,4,Original DPF
0.02498756013539194,0.450828729281768,4,Original DPF
0.0251100323229565,0.45193370165745855,4,Original DPF
0.025917867177332354,0.4530386740331492,4,Original DPF
0.026771036426520567,0.45414364640883975,4,Original DPF
0.027188730404519745,0.4552486187845304,4,Original DPF
0.027437898276271966,0.456353591160221,4,Original DPF
0.02744075531665935,0.4574585635359116,4,Original DPF
0.02744520712495735,0.4585635359116022,4,Original DPF
0.027741447489896487,0.45966850828729283,4,Original DPF
0.027945817747013102,0.4607734806629834,4,Original DPF
0.02800517619839127,0.46187845303867403,4,Original DPF
0.02965173754162853,0.46298342541436466,4,Original DPF
0.029727063780514484,0.46408839779005523,4,Original DPF
0.02996423975285012,0.46519337016574586,4,Original DPF
0.03004074923582678,0.4662983425414365,4,Original DPF
0.03138469908122232,0.46740331491712706,4,Original DPF
0.031419860400679234,0.4685082872928177,4,Original DPF
0.03169107569165508,0.4696132596685083,4,Original DPF
0.033658926429946945,0.4707182320441989,4,Original DPF
0.03392942642803476,0.4718232044198895,4,Original DPF
0.03519239319471623,0.47292817679558014,4,Original DPF
0.03690344330144413,0.4740331491712707,4,Original DPF
0.03715471854061869,0.47513812154696133,4,Original DPF
0.038696247516371685,0.47624309392265196,4,Original DPF
0.03911803255458857,0.47734806629834253,4,Original DPF
0.039262987118247494,0.47845303867403316,4,Original DPF
0.0393350375170991,0.47955801104972373,4,Original DPF
0.0393417456057652,0.48066298342541436,4,Original DPF
0.03950961502491879,0.481767955801105,4,Original DPF
0.03981412709921828,0.48287292817679556,4,Original DPF
0.04,0.4839779005524862,4,Original DPF
0.04074488955862199,0.4850828729281768,4,Original DPF
0.040954060338437515,0.4861878453038674,4,Original DPF
0.041160533364913654,0.487292817679558,4,Original DPF
0.0412253237865734,0.48839779005524864,4,Original DPF
0.04257767647493438,0.4895027624309392,4,Original DPF
0.042947813882801,0.49060773480662984,4,Original DPF
0.04328445338682574,0.49171270718232046,4,Original DPF
0.04345894214442758,0.49281767955801103,4,Original DPF
0.043620945254717824,0.49392265193370166,4,Original DPF
0.043688249390847034,0.4950276243093923,4,Original DPF
0.043907633972660065,0.49613259668508286,4,Original DPF
0.04431875686951159,0.4972375690607735,4,Original DPF
0.04560548713060619,0.4983425414364641,4,Original DPF
0.04578832418817047,0.4994475138121547,4,Original DPF
0.04596146503164,0.5005524861878453,4,Original DPF
0.046450908134467284,0.5016574585635359,4,Original DPF
0.04693516401131781,0.5027624309392266,4,Original DPF
0.04746788047351558,0.5038674033149171,4,Original DPF
0.04771319587302614,0.5049723756906077,4,Original DPF
0.047875115724147044,0.5060773480662983,4,Original DPF
0.04875505161160021,0.507182320441989,4,Original DPF
0.04969494805094321,0.5082872928176796,4,Original DPF
0.05035915127136015,0.5093922651933702,4,Original DPF
0.05060975502894749,0.5104972375690607,4,Original DPF
0.050814971322096,0.5116022099447514,4,Original DPF
0.05105541307146666,0.512707182320442,4,Original DPF
0.05158886395080575,0.5138121546961326,4,Original DPF
0.05264392909146309,0.5149171270718232,4,Original DPF
0.05268407650067175,0.5160220994475138,4,Original DPF
0.05288156546804146,0.5171270718232044,4,Original DPF
0.05321278650370731,0.518232044198895,4,Original DPF
0.05406862067986129,0.5193370165745856,4,Original DPF
0.055842308742921176,0.5204419889502763,4,Original DPF
0.05611711673460107,0.5215469613259669,4,Original DPF
0.05626670576739279,0.5226519337016574,4,Original DPF
0.056701217927571435,0.523756906077348,4,Original DPF
0.0567310669953045,0.5248618784530387,4,Original DPF
0.05726270421469515,0.5259668508287293,4,Original DPF
0.05732360517740176,0.5270718232044199,4,Original DPF
0.05736050137716475,0.5281767955801105,4,Original DPF
0.05807981651851346,0.5292817679558011,4,Original DPF
0.05904198221861279,0.5303867403314917,4,Original DPF
0.06102213650988819,0.5314917127071823,4,Original DPF
0.06139562876125382,0.532596685082873,4,Original DPF
0.06389071559661397,0.5337016574585636,4,Original DPF
0.06492373765830095,0.5348066298342542,4,Original DPF
0.06570016131163392,0.5359116022099447,4,Original DPF
0.06800404178623509,0.5370165745856353,4,Original DPF
0.06807775868045596,0.538121546961326,4,Original DPF
0.06859744270212964,0.5392265193370166,4,Original DPF
0.06971916731992067,0.5403314917127072,4,Original DPF
0.06973815214419332,0.5414364640883977,4,Original DPF
0.06984822258633727,0.5425414364640884,4,Original DPF
0.06997790533474646,0.543646408839779,4,Original DPF
0.0714782361420685,0.5447513812154696,4,Original DPF
0.07167760812783408,0.5458563535911602,4,Original DPF
0.07176544735909829,0.5469613259668509,4,Original DPF
0.07212807891906081,0.5480662983425414,4,Original DPF
0.07313916719586899,0.549171270718232,4,Original DPF
0.07342277543118136,0.5502762430939226,4,Original DPF
0.07452426730389927,0.5513812154696133,4,Original DPF
0.07528952490733776,0.5524861878453039,4,Original DPF
0.0755969445161302,0.5535911602209945,4,Original DPF
0.07566939226803981,0.554696132596685,4,Original DPF
0.07641422426825795,0.5558011049723757,4,Original DPF
0.07646807404685596,0.5569060773480663,4,Original DPF
0.07675980573086427,0.5580110497237569,4,Original DPF
0.07677210727432993,0.5591160220994476,4,Original DPF
0.07711372616211154,0.5602209944751381,4,Original DPF
0.07844610680470976,0.5613259668508287,4,Original DPF
0.07888424181664355,0.5624309392265193,4,Original DPF
0.07894626318742137,0.56353591160221,4,Original DPF
0.08177485610043789,0.5646408839779006,4,Original DPF
0.08196060055174126,0.5657458563535912,4,Original DPF
0.08252202378708429,0.5668508287292817,4,Original DPF
0.08456972512601446,0.5679558011049723,4,Original DPF
0.08657286784388774,0.569060773480663,4,Original DPF
0.08915896267526358,0.5701657458563536,4,Original DPF
0.08962750464394098,0.5712707182320442,4,Original DPF
0.09162654060649444,0.5723756906077349,4,Original DPF
0.09172271639487128,0.5734806629834254,4,Original DPF
0.09318529174867507,0.574585635359116,4,Original DPF
0.09447518120987475,0.5756906077348066,4,Original DPF
0.09471431904147742,0.5767955801104973,4,Original DPF
0.09474712239361516,0.5779005524861879,4,Original DPF
0.09776692909398932,0.5790055248618785,4,Original DPF
0.09901160390936115,0.580110497237569,4,Original DPF
0.09914325761633691,0.5812154696132596,4,Original DPF
0.10019211209885548,0.5823204419889503,4,Original DPF
0.10186201809520323,0.5834254143646409,4,Original DPF
0.10404518587260725,0.5845303867403315,4,Original DPF
0.10405465071956232,0.585635359116022,4,Original DPF
0.10511073866759801,0.5867403314917127,4,Original DPF
0.10581225001658456,0.5878453038674033,4,Original DPF
0.10691282847474781,0.5889502762430939,4,Original DPF
0.10802806940090548,0.5900552486187846,4,Original DPF
0.10891673983066141,0.5911602209944752,4,Original DPF
0.11064333345928379,0.5922651933701657,4,Original DPF
0.1110523532062393,0.5933701657458563,4,Original DPF
0.11119127322992206,0.594475138121547,4,Original DPF
0.11128727450894793,0.5955801104972376,4,Original DPF
0.11439423599817644,0.5966850828729282,4,Original DPF
0.11662497423738172,0.5977900552486188,4,Original DPF
0.11828714793028228,0.5988950276243094,4,Original DPF
0.11841414264193517,0.6,4,Original DPF
0.11978001822614792,0.6011049723756906,4,Original DPF
0.12056086085562967,0.6022099447513812,4,Original DPF
0.12478651954890907,0.6033149171270719,4,Original DPF
0.126565204417469,0.6044198895027625,4,Original DPF
0.12835391798284768,0.605524861878453,4,Original DPF
0.12924567400367692,0.6066298342541436,4,Original DPF
0.1292530933492415,0.6077348066298343,4,Original DPF
0.1311291617078627,0.6088397790055249,4,Original DPF
0.13222515414837588,0.6099447513812155,4,Original DPF
0.13294232025774022,0.611049723756906,4,Original DPF
0.13362185010377026,0.6121546961325967,4,Original DPF
0.13610294299798764,0.6132596685082873,4,Original DPF
0.1394737819459504,0.6143646408839779,4,Original DPF
0.1442674646699711,0.6154696132596685,4,Original DPF
0.1443738211893475,0.6165745856353592,4,Original DPF
0.14465621394985995,0.6176795580110497,4,Original DPF
0.14521199707723387,0.6187845303867403,4,Original DPF
0.14845979275499133,0.6198895027624309,4,Original DPF
0.1493307904125274,0.6209944751381216,4,Original DPF
0.1501997514311597,0.6220994475138122,4,Original DPF
0.1512114234079558,0.6232044198895028,4,Original DPF
0.15202477646415824,0.6243093922651933,4,Original DPF
0.15315366255542884,0.625414364640884,4,Original DPF
0.15464071104451627,0.6265193370165746,4,Original DPF
0.1625241365149801,0.6276243093922652,4,Original DPF
0.16489300178952604,0.6287292817679558,4,Original DPF
0.1657786198040161,0.6298342541436464,4,Original DPF
0.16643037059792398,0.630939226519337,4,Original DPF
0.16666810622952388,0.6320441988950276,4,Original DPF
0.16762624947191318,0.6331491712707182,4,Original DPF
0.1699425520321789,0.6342541436464089,4,Original DPF
0.17183853242085712,0.6353591160220995,4,Original DPF
0.17747376951587057,0.63646408839779,4,Original DPF
0.1776755955667806,0.6375690607734806,4,Original DPF
0.17853582261871237,0.6386740331491713,4,Original DPF
0.1788027454507457,0.6397790055248619,4,Original DPF
0.18238120028228946,0.6408839779005525,4,Original DPF
0.18307296488272407,0.6419889502762431,4,Original DPF
0.18516744069089652,0.6430939226519337,4,Original DPF
0.18968683207710768,0.6441988950276243,4,Original DPF
0.19147433932084112,0.6453038674033149,4,Original DPF
0.19280794492738984,0.6464088397790055,4,Original DPF
0.19634109862372462,0.6475138121546962,4,Original DPF
0.20099964606576748,0.6486187845303868,4,Original DPF
0.201623725142408,0.6497237569060773,4,Original DPF
0.20163360544730935,0.6508287292817679,4,Original DPF
0.2024519589453888,0.6519337016574586,4,Original DPF
0.2043481905261193,0.6530386740331492,4,Original DPF
0.2056523694186474,0.6541436464088398,4,Original DPF
0.20610718700089947,0.6552486187845303,4,Original DPF
0.2095452302874352,0.656353591160221,4,Original DPF
0.21557055001638759,0.6574585635359116,4,Original DPF
0.2171226769832444,0.6585635359116022,4,Original DPF
0.21944073950722043,0.6596685082872928,4,Original DPF
0.2218295373915815,0.6607734806629835,4,Original DPF
0.22722820241792796,0.661878453038674,4,Original DPF
0.22932083255195757,0.6629834254143646,4,Original DPF
0.23050276387712998,0.6640883977900552,4,Original DPF
0.23770548225539656,0.6651933701657459,4,Original DPF
0.23835448034416018,0.6662983425414365,4,Original DPF
0.239927448990084,0.6674033149171271,4,Original DPF
0.24538102772918258,0.6685082872928176,4,Original DPF
0.2469788299414155,0.6696132596685083,4,Original DPF
0.24936357025379152,0.6707182320441989,4,Original DPF
0.2497465891286268,0.6718232044198895,4,Original DPF
0.25177051626880953,0.6729281767955801,4,Original DPF
0.2595826322279198,0.6740331491712708,4,Original DPF
0.264958841368065,0.6751381215469613,4,Original DPF
0.26511148723184164,0.6762430939226519,4,Original DPF
0.26598148856575676,0.6773480662983425,4,Original DPF
0.2728703249944804,0.6784530386740332,4,Original DPF
0.2751028262906594,0.6795580110497238,4,Original DPF
0.2776314603713814,0.6806629834254143,4,Original DPF
0.279357987208682,0.6817679558011049,4,Original DPF
0.2811965322076624,0.6828729281767956,4,Original DPF
0.2834817842040552,0.6839779005524862,4,Original DPF
0.28360635591497463,0.6850828729281768,4,Original DPF
0.28470934203926035,0.6861878453038674,4,Original DPF
0.2912912751929415,0.687292817679558,4,Original DPF
0.2972665727868353,0.6883977900552486,4,Original DPF
0.29969771341117024,0.6895027624309392,4,Original DPF
0.3330553134324923,0.6906077348066298,4,Original DPF
0.3334912289984331,0.6917127071823205,4,Original DPF
0.33791113891809044,0.6928176795580111,4,Original DPF
0.3431344577353923,0.6939226519337016,4,Original DPF
0.3542840462281518,0.6950276243093922,4,Original DPF
0.3585407232796589,0.6961325966850829,4,Original DPF
0.3684741756500114,0.6972375690607735,4,Original DPF
0.370363994774376,0.6983425414364641,4,Original DPF
0.37595446787046516,0.6994475138121546,4,Original DPF
0.3760740156878821,0.7005524861878453,4,Original DPF
0.3940277918628947,0.7016574585635359,4,Original DPF
0.40257513295226577,0.7027624309392265,4,Original DPF
0.4079309810983496,0.7038674033149172,4,Original DPF
0.41682101043833253,0.7049723756906078,4,Original DPF
0.4188770972151694,0.7060773480662983,4,Original DPF
0.4273501878350672,0.7071823204419889,4,Original DPF
0.4347762981656764,0.7082872928176795,4,Original DPF
0.43892413731183666,0.7093922651933702,4,Original DPF
0.44490517790625095,0.7104972375690608,4,Original DPF
0.4487518852379848,0.7116022099447514,4,Original DPF
0.45223680684567213,0.712707182320442,4,Original DPF
0.45924444006925924,0.7138121546961326,4,Original DPF
0.47506886361417955,0.7149171270718232,4,Original DPF
0.47520576027530836,0.7160220994475138,4,Original DPF
0.5076790845470001,0.7171270718232045,4,Original DPF
0.5089637751932159,0.7182320441988951,4,Original DPF
0.5264985375491724,0.7193370165745856,4,Original DPF
0.5375715303256108,0.7204419889502762,4,Original DPF
0.5451481751810903,0.7215469613259669,4,Original DPF
0.5469319701789246,0.7226519337016575,4,Original DPF
0.5579697956641763,0.7237569060773481,4,Original DPF
0.5585455102631114,0.7248618784530386,4,Original DPF
0.5608923153244771,0.7259668508287292,4,Original DPF
0.562376742405565,0.7270718232044199,4,Original DPF
0.5692159964537069,0.7281767955801105,4,Original DPF
0.5745521036829437,0.7292817679558011,4,Original DPF
0.5749911677987765,0.7303867403314918,4,Original DPF
0.5842395604261874,0.7314917127071823,4,Original DPF
0.5862770676735636,0.7325966850828729,4,Original DPF
0.5870122944915916,0.7337016574585635,4,Original DPF
0.5977512498634452,0.7348066298342542,4,Original DPF
0.5989628773092459,0.7359116022099448,4,Original DPF
0.6079685371930825,0.7370165745856354,4,Original DPF
0.6121538518116214,0.7381215469613259,4,Original DPF
0.6145629616426547,0.7392265193370166,4,Original DPF
0.6157237504077475,0.7403314917127072,4,Original DPF
0.6205091016533473,0.7414364640883978,4,Original DPF
0.6213302426066782,0.7425414364640884,4,Original DPF
0.6320470032356296,0.7436464088397791,4,Original DPF
0.636955921649438,0.7447513812154696,4,Original DPF
0.6416075361859264,0.7458563535911602,4,Original DPF
0.6442282744785958,0.7469613259668508,4,Original DPF
0.6517624993464857,0.7480662983425415,4,Original DPF
0.6538225074248016,0.7491712707182321,4,Original DPF
0.6781886157920298,0.7502762430939226,4,Original DPF
0.6876643732788592,0.7513812154696132,4,Original DPF
0.6881916211979707,0.7524861878453039,4,Original DPF
0.7078325024967107,0.7535911602209945,4,Original DPF
0.7319699845856684,0.7546961325966851,4,Original DPF
0.73797690299984,0.7558011049723757,4,Original DPF
0.7458959880284084,0.7569060773480663,4,Original DPF
0.750195095372705,0.7580110497237569,4,Original DPF
0.7598305919416539,0.7591160220994475,4,Original DPF
0.7628761708011673,0.7602209944751381,4,Original DPF
0.7769873635112157,0.7613259668508288,4,Original DPF
0.7855326512918879,0.7624309392265194,4,Original DPF
0.7930217638715682,0.7635359116022099,4,Original DPF
0.8039293236937652,0.7646408839779005,4,Original DPF
0.804435100886685,0.7657458563535912,4,Original DPF
0.808929056630916,0.7668508287292818,4,Original DPF
0.8287024989782457,0.7679558011049724,4,Original DPF
0.8440126937342249,0.7690607734806629,4,Original DPF
0.8446476406831032,0.7701657458563536,4,Original DPF
0.8650049958931021,0.7712707182320442,4,Original DPF
0.8729863962377333,0.7723756906077348,4,Original DPF
0.8744346338710507,0.7734806629834254,4,Original DPF
0.876093899166898,0.7745856353591161,4,Original DPF
0.8812663718595514,0.7756906077348066,4,Original DPF
0.9285526191676501,0.7767955801104972,4,Original DPF
0.9308357495932218,0.7779005524861878,4,Original DPF
0.946023730040848,0.7790055248618785,4,Original DPF
0.9616896703833198,0.7801104972375691,4,Original DPF
0.9645384472348653,0.7812154696132597,4,Original DPF
0.983509263656158,0.7823204419889502,4,Original DPF
1.003571802263788,0.7834254143646409,4,Original DPF
1.018911900757877,0.7845303867403315,4,Original DPF
1.0199432920076568,0.7856353591160221,4,Original DPF
1.0299463889200453,0.7867403314917127,4,Original DPF
1.0406252912217404,0.7878453038674034,4,Original DPF
1.0469579562043911,0.7889502762430939,4,Original DPF
1.050210967401803,0.7900552486187845,4,Original DPF
1.0776611083833956,0.7911602209944751,4,Original DPF
1.0950644195331272,0.7922651933701658,4,Original DPF
1.0953801372168321,0.7933701657458564,4,Original DPF
1.096500521930368,0.7944751381215469,4,Original DPF
1.1087600203766548,0.7955801104972375,4,Original DPF
1.1092801135599153,0.7966850828729282,4,Original DPF
1.1131462194581356,0.7977900552486188,4,Original DPF
1.1163116377640607,0.7988950276243094,4,Original DPF
1.1324963430051653,0.8,4,Original DPF
1.1545032234579953,0.8011049723756906,4,Original DPF
1.1627420741042283,0.8022099447513812,4,Original DPF
1.1723994361363603,0.8033149171270718,4,Original DPF
1.1769707054226295,0.8044198895027624,4,Original DPF
1.207595400603405,0.8055248618784531,4,Original DPF
1.263470037953148,0.8066298342541437,4,Original DPF
1.2798111997179902,0.8077348066298342,4,Original DPF
1.2870493231730347,0.8088397790055248,4,Original DPF
1.2906648999418415,0.8099447513812155,4,Original DPF
1.3037459756074825,0.8110497237569061,4,Original DPF
1.3145299872429606,0.8121546961325967,4,Original DPF
1.3170278264139768,0.8132596685082873,4,Original DPF
1.318319355329546,0.8143646408839779,4,Original DPF
1.3198550911385416,0.8154696132596685,4,Original DPF
1.377651699946444,0.8165745856353591,4,Original DPF
1.390608596365496,0.8176795580110497,4,Original DPF
1.4067952820170486,0.8187845303867404,4,Original DPF
1.409234550508816,0.8198895027624309,4,Original DPF
1.443916999809833,0.8209944751381215,4,Original DPF
1.4536543018469135,0.8220994475138121,4,Original DPF
1.5040096085784889,0.8232044198895028,4,Original DPF
1.5049937549722134,0.8243093922651934,4,Original DPF
1.508025511868233,0.825414364640884,4,Original DPF
1.5136323111646153,0.8265193370165745,4,Original DPF
1.524255440913353,0.8276243093922652,4,Original DPF
1.5379315793506168,0.8287292817679558,4,Original DPF
1.5536400561826227,0.8298342541436464,4,Original DPF
1.5695791758452784,0.830939226519337,4,Original DPF
1.5717833740223632,0.8320441988950277,4,Original DPF
1.5733070812282808,0.8331491712707182,4,Original DPF
1.5749112919067252,0.8342541436464088,4,Original DPF
1.5789077985395448,0.8353591160220994,4,Original DPF
1.587224253702452,0.8364640883977901,4,Original DPF
1.588888196452606,0.8375690607734807,4,Original DPF
1.5889803520375665,0.8386740331491712,4,Original DPF
1.5921088025352912,0.8397790055248618,4,Original DPF
1.606303492601869,0.8408839779005525,4,Original DPF
1.6150799226826882,0.8419889502762431,4,Original DPF
1.624317787884043,0.8430939226519337,4,Original DPF
1.62759714700473,0.8441988950276244,4,Original DPF
1.6297555267047,0.8453038674033149,4,Original DPF
1.6534401132837473,0.8464088397790055,4,Original DPF
1.654958259849928,0.8475138121546961,4,Original DPF
1.6711151326165288,0.8486187845303867,4,Original DPF
1.6720543477795164,0.8497237569060774,4,Original DPF
1.6776339670293847,0.850828729281768,4,Original DPF
1.6869626364975927,0.8519337016574585,4,Original DPF
1.6883902436857383,0.8530386740331491,4,Original DPF
1.6991719739032831,0.8541436464088398,4,Original DPF
1.703097331236715,0.8552486187845304,4,Original DPF
1.7033123706276658,0.856353591160221,4,Original DPF
1.7061471930556014,0.8574585635359117,4,Original DPF
1.7137002754828021,0.8585635359116022,4,Original DPF
1.7226399600997304,0.8596685082872928,4,Original DPF
1.7242470020490117,0.8607734806629834,4,Original DPF
1.7439310874628902,0.861878453038674,4,Original DPF
1.766256090152277,0.8629834254143647,4,Original DPF
1.7707027509353512,0.8640883977900552,4,Original DPF
1.773357545613194,0.8651933701657458,4,Original DPF
1.7915951265515258,0.8662983425414365,4,Original DPF
1.7917287939780433,0.8674033149171271,4,Original DPF
1.8006169552655864,0.8685082872928177,4,Original DPF
1.801049926681415,0.8696132596685083,4,Original DPF
1.8285439768822407,0.8707182320441988,4,Original DPF
1.844868047508621,0.8718232044198895,4,Original DPF
1.8522219232437749,0.8729281767955801,4,Original DPF
1.8702528523112232,0.8740331491712707,4,Original DPF
1.8870296565549545,0.8751381215469614,4,Original DPF
1.898651421272187,0.876243093922652,4,Original DPF
1.9027970910670202,0.8773480662983425,4,Original DPF
1.9267762603943854,0.8784530386740331,4,Original DPF
1.9269635817439958,0.8795580110497238,4,Original DPF
1.928639187294733,0.8806629834254144,4,Original DPF
1.9329148226085664,0.881767955801105,4,Original DPF
1.9477205907933346,0.8828729281767956,4,Original DPF
1.9530828359930936,0.8839779005524862,4,Original DPF
1.969130345402215,0.8850828729281768,4,Original DPF
1.9804823562156493,0.8861878453038674,4,Original DPF
2.0031098477700535,0.887292817679558,4,Original DPF
2.00450611383204,0.8883977900552487,4,Original DPF
2.0145727418435557,0.8895027624309392,4,Original DPF
2.0232331225798803,0.8906077348066298,4,Original DPF
2.0283887889672734,0.8917127071823204,4,Original DPF
2.0358881195488543,0.8928176795580111,4,Original DPF
2.0520341331124463,0.8939226519337017,4,Original DPF
2.0532438102283113,0.8950276243093923,4,Original DPF
2.062164276601467,0.8961325966850828,4,Original DPF
2.0722458820180147,0.8972375690607735,4,Original DPF
2.0842947730269907,0.8983425414364641,4,Original DPF
2.1296080023574797,0.8994475138121547,4,Original DPF
2.132076832465112,0.9005524861878453,4,Original DPF
2.14870825374517,0.901657458563536,4,Original DPF
2.1572670225006707,0.9027624309392265,4,Original DPF
2.1722463787072357,0.9038674033149171,4,Original DPF
2.1825915519097805,0.9049723756906077,4,Original DPF
2.187523328461123,0.9060773480662984,4,Original DPF
2.2052112741837426,0.907182320441989,4,Original DPF
2.2102773388012635,0.9082872928176795,4,Original DPF
2.2273011846080273,0.9093922651933701,4,Original DPF
2.228839721431907,0.9104972375690608,4,Original DPF
2.25285250747778,0.9116022099447514,4,Original DPF
2.2716320263414964,0.912707182320442,4,Original DPF
2.2879790572529437,0.9138121546961326,4,Original DPF
2.293618982526368,0.9149171270718232,4,Original DPF
2.320656320655088,0.9160220994475138,4,Original DPF
2.3609134766352433,0.9171270718232044,4,Original DPF
2.3639587373584092,0.918232044198895,4,Original DPF
2.3722420240466597,0.9193370165745857,4,Original DPF
2.3792581977543295,0.9204419889502763,4,Original DPF
2.3921850706963355,0.9215469613259668,4,Original DPF
2.413425272904118,0.9226519337016574,4,Original DPF
2.4183502183356014,0.9237569060773481,4,Original DPF
2.4440146572646846,0.9248618784530387,4,Original DPF
2.470779257892847,0.9259668508287293,4,Original DPF
2.479934948611227,0.9270718232044199,4,Original DPF
2.487857400874013,0.9281767955801105,4,Original DPF
2.5429086886164,0.9292817679558011,4,Original DPF
2.5484482450385935,0.9303867403314917,4,Original DPF
2.5669250932121805,0.9314917127071823,4,Original DPF
2.5768537951262465,0.932596685082873,4,Original DPF
2.629119283959408,0.9337016574585635,4,Original DPF
2.653178473332872,0.9348066298342541,4,Original DPF
2.6714007379331033,0.9359116022099447,4,Original DPF
2.6802171882211168,0.9370165745856354,4,Original DPF
2.681982077198114,0.938121546961326,4,Original DPF
2.7256209439047456,0.9392265193370166,4,Original DPF
2.731663577000326,0.9403314917127071,4,Original DPF
2.738460979008062,0.9414364640883978,4,Original DPF
2.7759299664344725,0.9425414364640884,4,Original DPF
2.7879235738877455,0.943646408839779,4,Original DPF
2.811702157380248,0.9447513812154696,4,Original DPF
2.8247817135392665,0.9458563535911603,4,Original DPF
2.8308152055189932,0.9469613259668508,4,Original DPF
2.8930639870316925,0.9480662983425414,4,Original DPF
2.9099254075458214,0.949171270718232,4,Original DPF
2.934433492348667,0.9502762430939227,4,Original DPF
2.9612520234865993,0.9513812154696133,4,Original DPF
2.9880141167867578,0.9524861878453039,4,Original DPF
2.996535258327519,0.9535911602209944,4,Original DPF
3.0654889419617435,0.9546961325966851,4,Original DPF
3.069806870924233,0.9558011049723757,4,Original DPF
3.081959421130838,0.9569060773480663,4,Original DPF
3.1121252996207147,0.958011049723757,4,Original DPF
3.207573043759753,0.9591160220994475,4,Original DPF
3.239966964901571,0.9602209944751381,4,Original DPF
3.295293813653444,0.9613259668508287,4,Original DPF
3.40203056137077,0.9624309392265193,4,Original DPF
3.4446802615099106,0.96353591160221,4,Original DPF
3.457387898142061,0.9646408839779006,4,Original DPF
3.523173479826891,0.9657458563535911,4,Original DPF
3.584858075142762,0.9668508287292817,4,Original DPF
3.653022699032533,0.9679558011049724,4,Original DPF
3.7603373196259473,0.969060773480663,4,Original DPF
3.7896912323605267,0.9701657458563536,4,Original DPF
3.8668360856507853,0.9712707182320443,4,Original DPF
3.888715305359744,0.9723756906077348,4,Original DPF
3.910395366119584,0.9734806629834254,4,Original DPF
3.92404253854526,0.974585635359116,4,Original DPF
3.980832057551213,0.9756906077348066,4,Original DPF
3.990307828911316,0.9767955801104973,4,Original DPF
4.048626416537843,0.9779005524861878,4,Original DPF
4.105079107983114,0.9790055248618784,4,Original DPF
4.109944644927571,0.980110497237569,4,Original DPF
4.114899029723118,0.9812154696132597,4,Original DPF
4.123450982327062,0.9823204419889503,4,Original DPF
4.15523193824899,0.9834254143646409,4,Original DPF
4.207316326761175,0.9845303867403314,4,Original DPF
4.245880146507406,0.9856353591160221,4,Original DPF
4.337852946201675,0.9867403314917127,4,Original DPF
4.359985960319875,0.9878453038674033,4,Original DPF
4.42072674395226,0.988950276243094,4,Original DPF
4.474748165895177,0.9900552486187846,4,Original DPF
4.48651338007104,0.9911602209944751,4,Original DPF
4.501065402350483,0.9922651933701657,4,Original DPF
4.53365635997905,0.9933701657458563,4,Original DPF
4.54769806483037,0.994475138121547,4,Original DPF
4.578867329977836,0.9955801104972376,4,Original DPF
4.579137293702942,0.9966850828729282,4,Original DPF
4.63574016654081,0.9977900552486187,4,Original DPF
4.725714790844041,0.9988950276243094,4,Original DPF
4.934169686969783,1.0,4,Original DPF
5.0,1.0,4,Original DPF


==> results/online_batched_mixed_curves/delay_cdf_unlocked_T1.csv <==
delay,fraction,id,scheduler_metric
0.0002725267340211168,0.0014749262536873156,0,DominantShares
0.00267581468744138,0.0029498525073746312,0,DominantShares
0.007251104677939324,0.004424778761061947,0,DominantShares
0.008181167175077775,0.0058997050147492625,0,DominantShares
0.00998800851975945,0.007374631268436578,0,DominantShares
0.01163202634177729,0.008849557522123894,0,DominantShares
0.011779836638176278,0.01032448377581121,0,DominantShares
0.015209783832435875,0.011799410029498525,0,DominantShares
0.01653525832762348,0.01327433628318584,0,DominantShares
0.018448245038709565,0.014749262536873156,0,DominantShares
0.021783374022565027,0.016224188790560472,0,DominantShares
0.03203056137085447,0.017699115044247787,0,DominantShares
0.03285250747784696,0.019174041297935103,0,DominantShares
0.03511148723203661,0.02064896755162242,0,DominantShares
0.03554041835367272,0.022123893805309734,0,DominantShares
0.03894626318752703,0.02359882005899705,0,DominantShares
0.041899925593050114,0.025073746312684365,0,DominantShares
0.042352459863691294,0.02654867256637168,0,DominantShares
0.044506113832101235,0.028023598820058997,0,DominantShares
0.04469358839184423,0.029498525073746312,0,DominantShares
0.04592996643457159,0.030973451327433628,0,DominantShares
0.04809226499951791,0.032448377581120944,0,DominantShares
0.052242024046126545,0.03392330383480826,0,DominantShares
0.05693269107915988,0.035398230088495575,0,DominantShares
0.05746047356100803,0.03687315634218289,0,DominantShares
0.058353917982996606,0.038348082595870206,0,DominantShares
0.058597442702426505,0.03982300884955752,0,DominantShares
0.06177160503812418,0.04129793510324484,0,DominantShares
0.06417203448582676,0.04277286135693215,0,DominantShares
0.06898113562775521,0.04424778761061947,0,DominantShares
0.06987577636193976,0.045722713864306784,0,DominantShares
0.07224588201829008,0.0471976401179941,0,DominantShares
0.07677210727400308,0.048672566371681415,0,DominantShares
0.08101137008626047,0.05014749262536873,0,DominantShares
0.0845198720128133,0.051622418879056046,0,DominantShares
0.08548894196180501,0.05309734513274336,0,DominantShares
0.08560548713088068,0.05457227138643068,0,DominantShares
0.08793157935073115,0.05604719764011799,0,DominantShares
0.08911928395967372,0.05752212389380531,0,DominantShares
0.08946005353551079,0.058997050147492625,0,DominantShares
0.08971072481000597,0.06047197640117994,0,DominantShares
0.0917021573803043,0.061946902654867256,0,DominantShares
0.09212529962090521,0.06342182890855458,0,DominantShares
0.09287537951012403,0.06489675516224189,0,DominantShares
0.09425544091336102,0.06637168141592921,0,DominantShares
0.09692509321193654,0.06784660766961652,0,DominantShares
0.09944073950739174,0.06932153392330384,0,DominantShares
0.10104992668147084,0.07079646017699115,0,DominantShares
0.10252413651515013,0.07227138643067847,0,DominantShares
0.10271875076993453,0.07374631268436578,0,DominantShares
0.10360635591516854,0.0752212389380531,0,DominantShares
0.1040546507196245,0.07669616519174041,0,DominantShares
0.10443349234891741,0.07817109144542773,0,DominantShares
0.1099254075459859,0.07964601769911504,0,DominantShares
0.11392942642824444,0.08112094395280237,0,DominantShares
0.11492373765846864,0.08259587020648967,0,DominantShares
0.11713028104433043,0.084070796460177,0,DominantShares
0.11790680091194972,0.0855457227138643,0,DominantShares
0.11952405276962708,0.08702064896755163,0,DominantShares
0.12179846690050988,0.08849557522123894,0,DominantShares
0.1229065275220016,0.08997050147492626,0,DominantShares
0.12306398703187771,0.09144542772861357,0,DominantShares
0.12342277543147695,0.09292035398230089,0,DominantShares
0.1253810277293752,0.0943952802359882,0,DominantShares
0.12808317670210556,0.09587020648967552,0,DominantShares
0.12985509113865046,0.09734513274336283,0,DominantShares
0.13065632065534594,0.09882005899705015,0,DominantShares
0.13141039799017307,0.10029498525073746,0,DominantShares
0.1337459756074847,0.10176991150442478,0,DominantShares
0.13508358338020443,0.10324483775811209,0,DominantShares
0.13519239319456133,0.10471976401179942,0,DominantShares
0.13624090312184656,0.10619469026548672,0,DominantShares
0.13913034540222746,0.10766961651917405,0,DominantShares
0.13965173754164617,0.10914454277286136,0,DominantShares
0.1402171882212757,0.11061946902654868,0,DominantShares
0.14228721163763325,0.11209439528023599,0,DominantShares
0.14342527290422868,0.11356932153392331,0,DominantShares
0.1439587373582043,0.11504424778761062,0,DominantShares
0.14456972512607535,0.11651917404129794,0,DominantShares
0.14626921665650783,0.11799410029498525,0,DominantShares
0.14697882994165035,0.11946902654867257,0,DominantShares
0.1470587839505786,0.12094395280235988,0,DominantShares
0.14736050137685197,0.1224188790560472,0,DominantShares
0.14972706378080858,0.12389380530973451,0,DominantShares
0.1497800182261464,0.12536873156342182,0,DominantShares
0.15085008882835638,0.12684365781710916,0,DominantShares
0.15562094390499048,0.12831858407079647,0,DominantShares
0.15563279944053487,0.12979351032448377,0,DominantShares
0.15712267698343574,0.13126843657817108,0,DominantShares
0.15730118460753317,0.13274336283185842,0,DominantShares
0.16105541307146964,0.13421828908554573,0,DominantShares
0.16260756037317936,0.13569321533923304,0,DominantShares
0.16279709106729,0.13716814159292035,0,DominantShares
0.1627973448747726,0.13864306784660768,0,DominantShares
0.164014657264838,0.140117994100295,0,DominantShares
0.16429477302713646,0.1415929203539823,0,DominantShares
0.1646407110446635,0.1430678466076696,0,DominantShares
0.16969494805104546,0.14454277286135694,0,DominantShares
0.17557055001662114,0.14601769911504425,0,DominantShares
0.1778574008742524,0.14749262536873156,0,DominantShares
0.178708253745004,0.14896755162241887,0,DominantShares
0.17935645384987353,0.1504424778761062,0,DominantShares
0.18128727450909388,0.15191740412979352,0,DominantShares
0.18140073793319722,0.15339233038348082,0,DominantShares
0.18202882319390135,0.15486725663716813,0,DominantShares
0.18339152881734933,0.15634218289085547,0,DominantShares
0.18437382118957935,0.15781710914454278,0,DominantShares
0.18529381365356912,0.1592920353982301,0,DominantShares
0.18835021833568977,0.1607669616519174,0,DominantShares
0.1890666189209398,0.16224188790560473,0,DominantShares
0.18948638391548744,0.16371681415929204,0,DominantShares
0.19521127418384765,0.16519174041297935,0,DominantShares
0.1959479123753538,0.16666666666666666,0,DominantShares
0.1964680740469369,0.168141592920354,0,DominantShares
0.1967012179278651,0.1696165191740413,0,DominantShares
0.1975991100984995,0.1710914454277286,0,DominantShares
0.1986075050557612,0.17256637168141592,0,DominantShares
0.19931494783661163,0.17404129793510326,0,DominantShares
0.20196060055180087,0.17551622418879056,0,DominantShares
0.20417653038247963,0.17699115044247787,0,DominantShares
0.20956323322248593,0.17846607669616518,0,DominantShares
0.21313996645903277,0.17994100294985252,0,DominantShares
0.2132127865037452,0.18141592920353983,0,DominantShares
0.2139571725851237,0.18289085545722714,0,DominantShares
0.2177669290941342,0.18436578171091444,0,DominantShares
0.2185755202709263,0.18584070796460178,0,DominantShares
0.2185806269500037,0.1873156342182891,0,DominantShares
0.2193208325522331,0.1887905604719764,0,DominantShares
0.2201760600688445,0.1902654867256637,0,DominantShares
0.2225419950135219,0.19174041297935104,0,DominantShares
0.22285729272251764,0.19321533923303835,0,DominantShares
0.22342511998969883,0.19469026548672566,0,DominantShares
0.22402050494252101,0.19616519174041297,0,DominantShares
0.2240521006030889,0.1976401179941003,0,DominantShares
0.23195942113100365,0.19911504424778761,0,DominantShares
0.2321458339231448,0.20058997050147492,0,DominantShares
0.23242627181494058,0.20206489675516223,0,DominantShares
0.2342674646702445,0.20353982300884957,0,DominantShares
0.23478171353947275,0.20501474926253688,0,DominantShares
0.23610182515702505,0.20648967551622419,0,DominantShares
0.23797905725317747,0.2079646017699115,0,DominantShares
0.24027733880134639,0.20943952802359883,0,DominantShares
0.2444327334427001,0.21091445427728614,0,DominantShares
0.24973815214446482,0.21238938053097345,0,DominantShares
0.25517873950326475,0.21386430678466076,0,DominantShares
0.25524703952823824,0.2153392330383481,0,DominantShares
0.26014967548372425,0.2168141592920354,0,DominantShares
0.2602754346597216,0.2182890855457227,0,DominantShares
0.26089289999053555,0.21976401179941002,0,DominantShares
0.261205921606976,0.22123893805309736,0,DominantShares
0.26309733123676526,0.22271386430678466,0,DominantShares
0.2635029635786257,0.22418879056047197,0,DominantShares
0.26500995126417237,0.22566371681415928,0,DominantShares
0.26562563888757396,0.22713864306784662,0,DominantShares
0.2679235738879253,0.22861356932153393,0,DominantShares
0.268133160523927,0.23008849557522124,0,DominantShares
0.2712814010185922,0.23156342182890854,0,DominantShares
0.27365430184695816,0.23303834808259588,0,DominantShares
0.2776755955669472,0.2345132743362832,0,DominantShares
0.27838878896737285,0.2359882005899705,0,DominantShares
0.27846097900811295,0.2374631268436578,0,DominantShares
0.27860949800129475,0.23893805309734514,0,DominantShares
0.27935798720887206,0.24041297935103245,0,DominantShares
0.28116053336503466,0.24188790560471976,0,DominantShares
0.2811912732299384,0.24336283185840707,0,DominantShares
0.2813189626591376,0.2448377581120944,0,DominantShares
0.28218507069650656,0.24631268436578171,0,DominantShares
0.28323384240816285,0.24778761061946902,0,DominantShares
0.284446195540319,0.24926253687315633,0,DominantShares
0.2875954006034447,0.25073746312684364,0,DominantShares
0.287741447490081,0.252212389380531,0,DominantShares
0.2888842418167865,0.2536873156342183,0,DominantShares
0.28913533867223506,0.2551622418879056,0,DominantShares
0.2920543477797555,0.25663716814159293,0,DominantShares
0.29224637870748715,0.2581120943952802,0,DominantShares
0.2929478138830923,0.25958702064896755,0,DominantShares
0.2941731805756769,0.2610619469026549,0,DominantShares
0.2957265146873027,0.26253687315634217,0,DominantShares
0.2965890354507277,0.2640117994100295,0,DominantShares
0.29717560079695815,0.26548672566371684,0,DominantShares
0.2974452071250564,0.2669616519174041,0,DominantShares
0.3015951265516197,0.26843657817109146,0,DominantShares
0.3024519589456194,0.26991150442477874,0,DominantShares
0.30261931895362437,0.2713864306784661,0,DominantShares
0.3047865195489674,0.2728613569321534,0,DominantShares
0.30645090813471576,0.2743362831858407,0,DominantShares
0.3115888639508202,0.275811209439528,0,DominantShares
0.3116635769999334,0.27728613569321536,0,DominantShares
0.311722716395078,0.27876106194690264,0,DominantShares
0.31260279439706995,0.28023598820059,0,DominantShares
0.3163288337318688,0.28171091445427726,0,DominantShares
0.322034133112318,0.2831858407079646,0,DominantShares
0.3231784733331189,0.28466076696165193,0,DominantShares
0.32871776682755627,0.2861356932153392,0,DominantShares
0.33315366255561507,0.28761061946902655,0,DominantShares
0.3349629038493305,0.2890855457227139,0,DominantShares
0.33611711673478517,0.29056047197640117,0,DominantShares
0.3390403866724352,0.2920353982300885,0,DominantShares
0.34300087113885525,0.2935103244837758,0,DominantShares
0.34561167454916486,0.2949852507374631,0,DominantShares
0.3475233284612882,0.29646017699115046,0,DominantShares
0.348148082567608,0.29793510324483774,0,DominantShares
0.3498077361761176,0.2994100294985251,0,DominantShares
0.3498992913439847,0.3008849557522124,0,DominantShares
0.35019211209885504,0.3023598820058997,0,DominantShares
0.35147433932100647,0.30383480825958703,0,DominantShares
0.3543942359983401,0.3053097345132743,0,DominantShares
0.3546590726553305,0.30678466076696165,0,DominantShares
0.3557001613116899,0.308259587020649,0,DominantShares
0.3572627042148575,0.30973451327433627,0,DominantShares
0.358543976882153,0.3112094395280236,0,DominantShares
0.3622027958122178,0.31268436578171094,0,DominantShares
0.36259155190932546,0.3141592920353982,0,DominantShares
0.3636218501038275,0.31563421828908556,0,DominantShares
0.3680040417864401,0.31710914454277284,0,DominantShares
0.3698274284545171,0.3185840707964602,0,DominantShares
0.37172879397830627,0.3200589970501475,0,DominantShares
0.37175271993850956,0.3215339233038348,0,DominantShares
0.372914822608152,0.3230088495575221,0,DominantShares
0.37307763611831035,0.32448377581120946,0,DominantShares
0.37746386957621114,0.32595870206489674,0,DominantShares
0.3774678804735707,0.3274336283185841,0,DominantShares
0.38032094771291725,0.32890855457227136,0,DominantShares
0.3829086886160482,0.3303834808259587,0,DominantShares
0.38308283599314663,0.33185840707964603,0,DominantShares
0.38310984777029944,0.3333333333333333,0,DominantShares
0.38382326964126445,0.33480825958702065,0,DominantShares
0.3850799226827766,0.336283185840708,0,DominantShares
0.38763396702955966,0.33775811209439527,0,DominantShares
0.3892629871184514,0.3392330383480826,0,DominantShares
0.3903261952746808,0.3407079646017699,0,DominantShares
0.3930604671731377,0.3421828908554572,0,DominantShares
0.3933123706277595,0.34365781710914456,0,DominantShares
0.3940260417599397,0.34513274336283184,0,DominantShares
0.3961071870011281,0.3466076696165192,0,DominantShares
0.397971936979587,0.3480825958702065,0,DominantShares
0.3998249193189769,0.3495575221238938,0,DominantShares
0.4005736168778036,0.35103244837758113,0,DominantShares
0.400775190356101,0.3525073746312684,0,DominantShares
0.4007792578931344,0.35398230088495575,0,DominantShares
0.401691075691752,0.3554572271386431,0,DominantShares
0.40216427660160736,0.35693215339233036,0,DominantShares
0.4053572855029408,0.3584070796460177,0,DominantShares
0.40700526437628604,0.35988200589970504,0,DominantShares
0.4077849621839569,0.3613569321533923,0,DominantShares
0.4093477534789951,0.36283185840707965,0,DominantShares
0.4107027509355916,0.36430678466076694,0,DominantShares
0.4138907155966136,0.36578171091445427,0,DominantShares
0.4145914647304956,0.3672566371681416,0,DominantShares
0.41476553885425105,0.3687315634218289,0,DominantShares
0.41667424085300375,0.3702064896755162,0,DominantShares
0.4185368149274211,0.37168141592920356,0,DominantShares
0.41895614599207853,0.37315634218289084,0,DominantShares
0.4191360377921818,0.3746312684365782,0,DominantShares
0.4194737819461771,0.37610619469026546,0,DominantShares
0.41996152328500713,0.3775811209439528,0,DominantShares
0.42207683246518934,0.37905604719764013,0,DominantShares
0.42424700204863797,0.3805309734513274,0,DominantShares
0.4247143190417031,0.38200589970501475,0,DominantShares
0.426912828474995,0.3834808259587021,0,DominantShares
0.4283684855090364,0.38495575221238937,0,DominantShares
0.42902883590811847,0.3864306784660767,0,DominantShares
0.43402692845505975,0.387905604719764,0,DominantShares
0.4345727418437155,0.3893805309734513,0,DominantShares
0.43578832418820346,0.39085545722713866,0,DominantShares
0.4386354292399002,0.39233038348082594,0,DominantShares
0.4412400479083677,0.3938053097345133,0,DominantShares
0.44759205345687114,0.3952802359882006,0,DominantShares
0.44876002037668883,0.3967551622418879,0,DominantShares
0.4495654345314186,0.39823008849557523,0,DominantShares
0.4529423202576197,0.3997050147492625,0,DominantShares
0.45922007984792046,0.40117994100294985,0,DominantShares
0.4599859603199353,0.4026548672566372,0,DominantShares
0.46033731962599456,0.40412979351032446,0,DominantShares
0.466461925535647,0.4056047197640118,0,DominantShares
0.4674737695159017,0.40707964601769914,0,DominantShares
0.4692289952097527,0.4085545722713864,0,DominantShares
0.46991875378741454,0.41002949852507375,0,DominantShares
0.47096392125083497,0.41150442477876104,0,DominantShares
0.47298639623776184,0.41297935103244837,0,DominantShares
0.475267904278347,0.4144542772861357,0,DominantShares
0.4758753903191497,0.415929203539823,0,DominantShares
0.4771286701196793,0.4174041297935103,0,DominantShares
0.47792725323167096,0.41887905604719766,0,DominantShares
0.4792345505089193,0.42035398230088494,0,DominantShares
0.4792456740037174,0.4218289085545723,0,DominantShares
0.48162705192421207,0.42330383480825956,0,DominantShares
0.4817281927490171,0.4247787610619469,0,DominantShares
0.4819820771981591,0.42625368731563423,0,DominantShares
0.48408550417919116,0.4277286135693215,0,DominantShares
0.4870296565550891,0.42920353982300885,0,DominantShares
0.4874973534964582,0.4306784660766962,0,DominantShares
0.48841414264209604,0.43215339233038347,0,DominantShares
0.49421632951336836,0.4336283185840708,0,DominantShares
0.4949875601353917,0.4351032448377581,0,DominantShares
0.4961029429979864,0.4365781710914454,0,DominantShares
0.49841794481214663,0.43805309734513276,0,DominantShares
0.4990176886660027,0.43952802359882004,0,DominantShares
0.4999779053347453,0.4410029498525074,0,DominantShares
0.5001686615280203,0.4424778761061947,0,DominantShares
0.5035865651183897,0.443952802359882,0,DominantShares
0.5036189825265964,0.44542772861356933,0,DominantShares
0.5075883183119156,0.4469026548672566,0,DominantShares
0.51242181457404,0.44837758112094395,0,DominantShares
0.5135780738430178,0.4498525073746313,0,DominantShares
0.5136209452548766,0.45132743362831856,0,DominantShares
0.5136400561822896,0.4528023598820059,0,DominantShares
0.5148557248195491,0.45427728613569324,0,DominantShares
0.520510540741641,0.4557522123893805,0,DominantShares
0.5208320575514556,0.45722713864306785,0,DominantShares
0.5216776081278658,0.45870206489675514,0,DominantShares
0.523243810228534,0.46017699115044247,0,DominantShares
0.5284103051681548,0.4616519174041298,0,DominantShares
0.5289167398307129,0.4631268436578171,0,DominantShares
0.5308533596272405,0.4646017699115044,0,DominantShares
0.5314782361423127,0.46607669616519176,0,DominantShares
0.5322219232439291,0.46755162241887904,0,DominantShares
0.5326399600996865,0.4690265486725664,0,DominantShares
0.5339169998098328,0.47050147492625366,0,DominantShares
0.5358423087430371,0.471976401179941,0,DominantShares
0.5370278264136843,0.47345132743362833,0,DominantShares
0.5372242537025862,0.4749262536873156,0,DominantShares
0.5394130846168022,0.47640117994100295,0,DominantShares
0.5399669649016057,0.4778761061946903,0,DominantShares
0.5406433334593794,0.47935103244837757,0,DominantShares
0.5444923231112444,0.4808259587020649,0,DominantShares
0.5473898703743281,0.4823008849557522,0,DominantShares
0.5509134766355359,0.4837758112094395,0,DominantShares
0.5522966268000662,0.48525073746312686,0,DominantShares
0.5540686206799554,0.48672566371681414,0,DominantShares
0.5575391829218681,0.4882005899705015,0,DominantShares
0.5576886331457445,0.4896755162241888,0,DominantShares
0.5581561432147293,0.4911504424778761,0,DominantShares
0.5591719739034122,0.49262536873156343,0,DominantShares
0.5623482798870967,0.4941002949852507,0,DominantShares
0.5631722986306174,0.49557522123893805,0,DominantShares
0.5644979192872448,0.4970501474926254,0,DominantShares
0.5691734187392505,0.49852507374631266,0,DominantShares
0.5697589505099074,0.5,0,DominantShares
0.5732331225799521,0.5014749262536873,0,DominantShares
0.5750644195328753,0.5029498525073747,0,DominantShares
0.5765363599891593,0.504424778761062,0,DominantShares
0.5775299993864333,0.5058997050147492,0,DominantShares
0.5799349486109158,0.5073746312684366,0,DominantShares
0.580414492713679,0.5088495575221239,0,DominantShares
0.5813846990811378,0.5103244837758112,0,DominantShares
0.5828079449276142,0.5117994100294986,0,DominantShares
0.5832426800321411,0.5132743362831859,0,DominantShares
0.5846802615101403,0.5147492625368731,0,DominantShares
0.5874850792712873,0.5162241887905604,0,DominantShares
0.5888397214316363,0.5176991150442478,0,DominantShares
0.5892866337563394,0.5191740412979351,0,DominantShares
0.590117572893595,0.5206489675516224,0,DominantShares
0.5912478925315341,0.5221238938053098,0,DominantShares
0.5914198604007721,0.523598820058997,0,DominantShares
0.5919347768621996,0.5250737463126843,0,DominantShares
0.593907633972945,0.5265486725663717,0,DominantShares
0.5964325880841663,0.528023598820059,0,DominantShares
0.5969464563875846,0.5294985250737463,0,DominantShares
0.5984990809997832,0.5309734513274337,0,DominantShares
0.6030356790881459,0.532448377581121,0,DominantShares
0.6050049958928909,0.5339233038348082,0,DominantShares
0.6051100323230489,0.5353982300884956,0,DominantShares
0.605633188461514,0.5368731563421829,0,DominantShares
0.6072670225009578,0.5383480825958702,0,DominantShares
0.6080699017898432,0.5398230088495575,0,DominantShares
0.6093307904122724,0.5412979351032449,0,DominantShares
0.6106169552656526,0.5427728613569321,0,DominantShares
0.6110221365100026,0.5442477876106194,0,DominantShares
0.6154921372172959,0.5457227138643068,0,DominantShares
0.6158003260682925,0.5471976401179941,0,DominantShares
0.6173042616390276,0.5486725663716814,0,DominantShares
0.6203877841279155,0.5501474926253688,0,DominantShares
0.6239310874631698,0.551622418879056,0,DominantShares
0.6252319382492058,0.5530973451327433,0,DominantShares
0.6269324033950774,0.5545722713864307,0,DominantShares
0.6274692886795803,0.556047197640118,0,DominantShares
0.6278514316672679,0.5575221238938053,0,DominantShares
0.6289803520377131,0.5589970501474927,0,DominantShares
0.6310409217387285,0.56047197640118,0,DominantShares
0.6350831247912341,0.5619469026548672,0,DominantShares
0.6358330776322809,0.5634218289085545,0,DominantShares
0.6368537951262863,0.5648967551622419,0,DominantShares
0.6386391872949293,0.5663716814159292,0,DominantShares
0.6400407492355953,0.5678466076696165,0,DominantShares
0.6458859348264809,0.5693215339233039,0,DominantShares
0.6474279674991514,0.5707964601769911,0,DominantShares
0.6480255118685267,0.5722713864306784,0,DominantShares
0.6483193553296438,0.5737463126843658,0,DominantShares
0.649270118634389,0.5752212389380531,0,DominantShares
0.6507321410648608,0.5766961651917404,0,DominantShares
0.6530676313321742,0.5781710914454278,0,DominantShares
0.6533070812284478,0.5796460176991151,0,DominantShares
0.6542292930756772,0.5811209439528023,0,DominantShares
0.6558881195486244,0.5825958702064897,0,DominantShares
0.6563410986238623,0.584070796460177,0,DominantShares
0.6567762603946026,0.5855457227138643,0,DominantShares
0.6577925724383604,0.5870206489675516,0,DominantShares
0.6605608608557656,0.588495575221239,0,DominantShares
0.6622745450633207,0.5899705014749262,0,DominantShares
0.6626840765005966,0.5914454277286135,0,DominantShares
0.6637576485275183,0.5929203539823009,0,DominantShares
0.6658801465074806,0.5943952802359882,0,DominantShares
0.6674267653416583,0.5958702064896755,0,DominantShares
0.6678529462012435,0.5973451327433629,0,DominantShares
0.6698732753199419,0.5988200589970502,0,DominantShares
0.6702206477815755,0.6002949852507374,0,DominantShares
0.6734589421447108,0.6017699115044248,0,DominantShares
0.6767595199614398,0.6032448377581121,0,DominantShares
0.6778059200981392,0.6047197640117994,0,DominantShares
0.6807221706225839,0.6061946902654868,0,DominantShares
0.6826177019681499,0.6076696165191741,0,DominantShares
0.6837002754829928,0.6091445427728613,0,DominantShares
0.6847497292746056,0.6106194690265486,0,DominantShares
0.6848990297232107,0.612094395280236,0,DominantShares
0.6849582598500108,0.6135693215339233,0,DominantShares
0.6873236051776637,0.6150442477876106,0,DominantShares
0.6875959883156906,0.616519174041298,0,DominantShares
0.6875972966232737,0.6179941002949852,0,DominantShares
0.6899102554373023,0.6194690265486725,0,DominantShares
0.690608596365637,0.6209439528023599,0,DominantShares
0.6906736951925652,0.6224188790560472,0,DominantShares
0.691412931105635,0.6238938053097345,0,DominantShares
0.6955670453240757,0.6253687315634219,0,DominantShares
0.6966249742373893,0.6268436578171092,0,DominantShares
0.69823941657841,0.6283185840707964,0,DominantShares
0.6992581977543639,0.6297935103244838,0,DominantShares
0.7004823562159306,0.6312684365781711,0,DominantShares
0.7014579287992762,0.6327433628318584,0,DominantShares
0.7018620180952952,0.6342182890855457,0,DominantShares
0.705739282259767,0.6356932153392331,0,DominantShares
0.7062560901525323,0.6371681415929203,0,DominantShares
0.7084597927550647,0.6386430678466076,0,DominantShares
0.7096080023575086,0.640117994100295,0,DominantShares
0.7098471859022921,0.6415929203539823,0,DominantShares
0.7124907653172201,0.6430678466076696,0,DominantShares
0.7149937549723884,0.644542772861357,0,DominantShares
0.7161287162767627,0.6460176991150443,0,DominantShares
0.717258675243396,0.6474926253687315,0,DominantShares
0.7179458177471032,0.6489675516224189,0,DominantShares
0.7184521369976014,0.6504424778761062,0,DominantShares
0.722367827736532,0.6519174041297935,0,DominantShares
0.7236351869794362,0.6533923303834809,0,DominantShares
0.7241782792130351,0.6548672566371682,0,DominantShares
0.725334031049842,0.6563421828908554,0,DominantShares
0.7272077471920362,0.6578171091445427,0,DominantShares
0.7323994361364958,0.6592920353982301,0,DominantShares
0.7331053230911269,0.6607669616519174,0,DominantShares
0.733694763475853,0.6622418879056047,0,DominantShares
0.7340451858726915,0.6637168141592921,0,DominantShares
0.7355969445162636,0.6651917404129793,0,DominantShares
0.7367710364266173,0.6666666666666666,0,DominantShares
0.7371857465930134,0.668141592920354,0,DominantShares
0.7386514212722104,0.6696165191740413,0,DominantShares
0.740815205519015,0.6710914454277286,0,DominantShares
0.7412912751931646,0.672566371681416,0,DominantShares
0.7417399098732673,0.6740412979351033,0,DominantShares
0.7418385324208561,0.6755162241887905,0,DominantShares
0.7434401132837458,0.6769911504424779,0,DominantShares
0.7439013710559443,0.6784660766961652,0,DominantShares
0.7450293534727894,0.6799410029498525,0,DominantShares
0.7464303705981443,0.6814159292035398,0,DominantShares
0.746930889825431,0.6828908554572272,0,DominantShares
0.7496817551808146,0.6843657817109144,0,DominantShares
0.7498111997182058,0.6858407079646017,0,DominantShares
0.751679172968247,0.6873156342182891,0,DominantShares
0.7517705162690103,0.6887905604719764,0,DominantShares
0.7551107386678417,0.6902654867256637,0,DominantShares
0.7585733082053179,0.6917404129793511,0,DominantShares
0.7596275046441381,0.6932153392330384,0,DominantShares
0.7609592545929971,0.6946902654867256,0,DominantShares
0.7610828376964669,0.696165191740413,0,DominantShares
0.7620975013573172,0.6976401179941003,0,DominantShares
0.7623351966310619,0.6991150442477876,0,DominantShares
0.7645555710364249,0.700589970501475,0,DominantShares
0.7680280694009536,0.7020648967551623,0,DominantShares
0.7680798165186031,0.7035398230088495,0,DominantShares
0.7681423511580974,0.7050147492625368,0,DominantShares
0.7693635702540558,0.7064896755162242,0,DominantShares
0.7694284743931721,0.7079646017699115,0,DominantShares
0.770252852311458,0.7094395280235988,0,DominantShares
0.7706252912219966,0.7109144542772862,0,DominantShares
0.7723290262649982,0.7123893805309734,0,DominantShares
0.7732877304799946,0.7138643067846607,0,DominantShares
0.7744960464420778,0.7153392330383481,0,DominantShares
0.7760239588183353,0.7168141592920354,0,DominantShares
0.7773163267613317,0.7182890855457227,0,DominantShares
0.77799677345239,0.7197640117994101,0,DominantShares
0.7786189786159952,0.7212389380530974,0,DominantShares
0.7789077985397945,0.7227138643067846,0,DominantShares
0.7805173128050136,0.724188790560472,0,DominantShares
0.7807419436413694,0.7256637168141593,0,DominantShares
0.7821449567185432,0.7271386430678466,0,DominantShares
0.7828815654681414,0.7286135693215339,0,DominantShares
0.7840537019057603,0.7300884955752213,0,DominantShares
0.7857786198040151,0.7315634218289085,0,DominantShares
0.7869268916297756,0.7330383480825958,0,DominantShares
0.7869626364976106,0.7345132743362832,0,DominantShares
0.7875971470049592,0.7359882005899705,0,DominantShares
0.7895826322281625,0.7374631268436578,0,DominantShares
0.7911151326166523,0.7389380530973452,0,DominantShares
0.7912253237868114,0.7404129793510325,0,DominantShares
0.7921021836262581,0.7418879056047197,0,DominantShares
0.7926375967785901,0.7433628318584071,0,DominantShares
0.7940237979557274,0.7448377581120944,0,DominantShares
0.7954222398389668,0.7463126843657817,0,DominantShares
0.7954259311955862,0.7477876106194691,0,DominantShares
0.7956880530025661,0.7492625368731564,0,DominantShares
0.7968360856504475,0.7507374631268436,0,DominantShares
0.797626249471941,0.7522123893805309,0,DominantShares
0.798310402325038,0.7536873156342183,0,DominantShares
0.7983108050367704,0.7551622418879056,0,DominantShares
0.7984072681445986,0.7566371681415929,0,DominantShares
0.8007267439525272,0.7581120943952803,0,DominantShares
0.8011927196649893,0.7595870206489675,0,DominantShares
0.8051245292209046,0.7610619469026548,0,DominantShares
0.8057401665410389,0.7625368731563422,0,DominantShares
0.8067598057309322,0.7640117994100295,0,DominantShares
0.8071547185406436,0.7654867256637168,0,DominantShares
0.8083752502911778,0.7669616519174042,0,DominantShares
0.8109052841739706,0.7684365781710915,0,DominantShares
0.8149067334710001,0.7699115044247787,0,DominantShares
0.815243934363763,0.7713864306784661,0,DominantShares
0.8165133800707647,0.7728613569321534,0,DominantShares
0.8172117961568244,0.7743362831858407,0,DominantShares
0.8176980648305117,0.775811209439528,0,DominantShares
0.8177832418197113,0.7772861356932154,0,DominantShares
0.8185358226187187,0.7787610619469026,0,DominantShares
0.8191372937032337,0.7802359882005899,0,DominantShares
0.8225220237871307,0.7817109144542773,0,DominantShares
0.8248680475088968,0.7831858407079646,0,DominantShares
0.8251120877501945,0.7846607669616519,0,DominantShares
0.8267491635631199,0.7861356932153393,0,DominantShares
0.8267952820172724,0.7876106194690266,0,DominantShares
0.8277205907931453,0.7890855457227138,0,DominantShares
0.8278941879096671,0.7905604719764012,0,DominantShares
0.8283902436855897,0.7920353982300885,0,DominantShares
0.8286962475165236,0.7935103244837758,0,DominantShares
0.8321088025355614,0.7949852507374632,0,DominantShares
0.8336548281196823,0.7964601769911505,0,DominantShares
0.8387550516117308,0.7979351032448377,0,DominantShares
0.8392878821845193,0.799410029498525,0,DominantShares
0.8433575456132547,0.8008849557522124,0,DominantShares
0.8436172646457436,0.8023598820058997,0,DominantShares
0.8436882493910627,0.803834808259587,0,DominantShares
0.8447774545471098,0.8053097345132744,0,DominantShares
0.846964509083814,0.8067846607669616,0,DominantShares
0.8483209047972906,0.8082595870206489,0,DominantShares
0.8501137508236418,0.8097345132743363,0,DominantShares
0.8524848470656075,0.8112094395280236,0,DominantShares
0.8540096085785294,0.8126843657817109,0,DominantShares
0.8540425385450785,0.8141592920353983,0,DominantShares
0.8598925118460574,0.8156342182890856,0,DominantShares
0.86025180170558,0.8171091445427728,0,DominantShares
0.8628092259721066,0.8185840707964602,0,DominantShares
0.8646222578771763,0.8200589970501475,0,DominantShares
0.8654068114715444,0.8215339233038348,0,DominantShares
0.866935164011533,0.8230088495575221,0,DominantShares
0.8671137261622208,0.8244837758112095,0,DominantShares
0.8674963681463268,0.8259587020648967,0,DominantShares
0.8676366408382066,0.827433628318584,0,DominantShares
0.8684461068047089,0.8289085545722714,0,DominantShares
0.868802745450985,0.8303834808259587,0,DominantShares
0.8693606350758385,0.831858407079646,0,DominantShares
0.8731391671961486,0.8333333333333334,0,DominantShares
0.8734700379532292,0.8348082595870207,0,DominantShares
0.8750261122469927,0.8362831858407079,0,DominantShares
0.8772282024181468,0.8377581120943953,0,DominantShares
0.8791180325548034,0.8392330383480826,0,DominantShares
0.8799446449277877,0.8407079646017699,0,DominantShares
0.8810654023506865,0.8421828908554573,0,DominantShares
0.8840864717544719,0.8436578171091446,0,DominantShares
0.884748165895358,0.8451327433628318,0,DominantShares
0.8857147908438954,0.8466076696165191,0,DominantShares
0.885890840811717,0.8480825958702065,0,DominantShares
0.8881426207571912,0.8495575221238938,0,DominantShares
0.8886264165381217,0.8510324483775811,0,DominantShares
0.891951347912133,0.8525073746312685,0,DominantShares
0.8934509823270123,0.8539823008849557,0,DominantShares
0.8944658947009323,0.855457227138643,0,DominantShares
0.8947615755856191,0.8569321533923304,0,DominantShares
0.8995791758453335,0.8584070796460177,0,DominantShares
0.8999463889201671,0.859882005899705,0,DominantShares
0.904144028096346,0.8613569321533924,0,DominantShares
0.9045299872430101,0.8628318584070797,0,DominantShares
0.9052895249073822,0.8643067846607669,0,DominantShares
0.9058211610575295,0.8657817109144543,0,DominantShares
0.9068997885409544,0.8672566371681416,0,DominantShares
0.9070454523709621,0.8687315634218289,0,DominantShares
0.9074327824962403,0.8702064896755162,0,DominantShares
0.9079317592647556,0.8716814159292036,0,DominantShares
0.9088673299772481,0.8731563421828908,0,DominantShares
0.9108768775071852,0.8746312684365781,0,DominantShares
0.911574690404569,0.8761061946902655,0,DominantShares
0.9130729648829412,0.8775811209439528,0,DominantShares
0.9131734798269378,0.8790560471976401,0,DominantShares
0.9136323111649034,0.8805309734513275,0,DominantShares
0.9143177878841202,0.8820058997050148,0,DominantShares
0.9148930017897854,0.883480825958702,0,DominantShares
0.9158122500166508,0.8849557522123894,0,DominantShares
0.9169635817442074,0.8864306784660767,0,DominantShares
0.9171697362675513,0.887905604719764,0,DominantShares
0.9174109269265938,0.8893805309734514,0,DominantShares
0.9200419512538289,0.8908554572271387,0,DominantShares
0.920307828910822,0.8923303834808259,0,DominantShares
0.920609755029183,0.8938053097345132,0,DominantShares
0.9221280789188668,0.8952802359882006,0,DominantShares
0.9231852917489469,0.8967551622418879,0,DominantShares
0.9243187568696829,0.8982300884955752,0,DominantShares
0.9262440705415189,0.8997050147492626,0,DominantShares
0.9264142242683446,0.9011799410029498,0,DominantShares
0.9266681062295277,0.9026548672566371,0,DominantShares
0.9276516999465159,0.9041297935103245,0,DominantShares
0.9315071230340024,0.9056047197640118,0,DominantShares
0.9320664373645338,0.9070796460176991,0,DominantShares
0.9330226990326747,0.9085545722713865,0,DominantShares
0.9349112919067375,0.9100294985250738,0,DominantShares
0.9363116377641907,0.911504424778761,0,DominantShares
0.9382871479302848,0.9129793510324484,0,DominantShares
0.9391589626752628,0.9144542772861357,0,DominantShares
0.9400880852947076,0.915929203539823,0,DominantShares
0.9445242673039642,0.9174041297935103,0,DominantShares
0.9447480476761978,0.9188790560471977,0,DominantShares
0.9448580751429656,0.9203539823008849,0,DominantShares
0.9463034926020306,0.9218289085545722,0,DominantShares
0.9470493231733172,0.9233038348082596,0,DominantShares
0.9480777586807125,0.9247787610619469,0,DominantShares
0.9482993061616245,0.9262536873156342,0,DominantShares
0.9484246326505428,0.9277286135693216,0,DominantShares
0.9497956260256863,0.9292035398230089,0,DominantShares
0.9502062320211864,0.9306784660766961,0,DominantShares
0.9512520234867399,0.9321533923303835,0,DominantShares
0.9518538452519696,0.9336283185840708,0,DominantShares
0.9536563599791674,0.9351032448377581,0,DominantShares
0.9556693922683177,0.9365781710914455,0,DominantShares
0.9561471930558074,0.9380530973451328,0,DominantShares
0.9572325616565713,0.93952802359882,0,DominantShares
0.9590419822184266,0.9410029498525073,0,DominantShares
0.9596912323606066,0.9424778761061947,0,DominantShares
0.9598068709243615,0.943952802359882,0,DominantShares
0.9602289754216571,0.9454277286135693,0,DominantShares
0.9624664905240827,0.9469026548672567,0,DominantShares
0.9632844533868683,0.948377581120944,0,DominantShares
0.9641696869697736,0.9498525073746312,0,DominantShares
0.965234870970539,0.9513274336283186,0,DominantShares
0.9669034433016783,0.9528023598820059,0,DominantShares
0.968715305360039,0.9542772861356932,0,DominantShares
0.9688881964527241,0.9557522123893806,0,DominantShares
0.9706648999420597,0.9572271386430679,0,DominantShares
0.9713687145118168,0.9587020648967551,0,DominantShares
0.9713956287615382,0.9601769911504425,0,DominantShares
0.9717654473590684,0.9616519174041298,0,DominantShares
0.9734362155550293,0.9631268436578171,0,DominantShares
0.9745109537596752,0.9646017699115044,0,DominantShares
0.9750791079832428,0.9660766961651918,0,DominantShares
0.9766149935911557,0.967551622418879,0,DominantShares
0.9774378982763778,0.9690265486725663,0,DominantShares
0.9788158953633816,0.9705014749262537,0,DominantShares
0.9791432576165509,0.971976401179941,0,DominantShares
0.9797555267046987,0.9734513274336283,0,DominantShares
0.9798482225864653,0.9749262536873157,0,DominantShares
0.9803591653200119,0.976401179941003,0,DominantShares
0.9834570287747315,0.9778761061946902,0,DominantShares
0.9856535599674663,0.9793510324483776,0,DominantShares
0.9873878981419733,0.9808259587020649,0,DominantShares
0.9878751157242105,0.9823008849557522,0,DominantShares
0.9880141167869478,0.9837758112094396,0,DominantShares
0.9883046648182754,0.9852507374631269,0,DominantShares
0.9903953661189568,0.9867256637168141,0,DominantShares
0.990814971322096,0.9882005899705014,0,DominantShares
0.9922884030623287,0.9896755162241888,0,DominantShares
0.9936277800312254,0.9911504424778761,0,DominantShares
0.9971887304047105,0.9926253687315634,0,DominantShares
0.997573043759969,0.9941002949852508,0,DominantShares
0.9985570893589049,0.995575221238938,0,DominantShares
0.9997191673200057,0.9970501474926253,0,DominantShares
0.9997974805853005,0.9985250737463127,0,DominantShares
1.0,1.0,0,DominantShares
5.0,1.0,0,DominantShares
0.0002725267340211168,0.0011890606420927466,1,DynamicFlatRelevance
0.00267581468744138,0.0023781212841854932,1,DynamicFlatRelevance
0.007251104677939324,0.0035671819262782403,1,DynamicFlatRelevance
0.008181167175077775,0.0047562425683709865,1,DynamicFlatRelevance
0.008998125303710802,0.005945303210463734,1,DynamicFlatRelevance
0.009964239752520143,0.007134363852556481,1,DynamicFlatRelevance
0.01121142340797876,0.008323424494649227,1,DynamicFlatRelevance
0.01163202634177729,0.009512485136741973,1,DynamicFlatRelevance
0.011779836638176278,0.01070154577883472,1,DynamicFlatRelevance
0.015209783832435875,0.011890606420927468,1,DynamicFlatRelevance
0.01653525832762348,0.013079667063020214,1,DynamicFlatRelevance
0.018448245038709565,0.014268727705112961,1,DynamicFlatRelevance
0.019011603909382835,0.015457788347205707,1,DynamicFlatRelevance
0.021783374022565027,0.016646848989298454,1,DynamicFlatRelevance
0.02188851708204176,0.0178359096313912,1,DynamicFlatRelevance
0.026721700171258078,0.019024970273483946,1,DynamicFlatRelevance
0.03203056137085447,0.020214030915576695,1,DynamicFlatRelevance
0.03285250747784696,0.02140309155766944,1,DynamicFlatRelevance
0.03290292972497344,0.022592152199762187,1,DynamicFlatRelevance
0.03499116779902067,0.023781212841854936,1,DynamicFlatRelevance
0.03511148723203661,0.02497027348394768,1,DynamicFlatRelevance
0.03554041835367272,0.026159334126040427,1,DynamicFlatRelevance
0.03892905663110113,0.027348394768133173,1,DynamicFlatRelevance
0.03894626318752703,0.028537455410225922,1,DynamicFlatRelevance
0.041899925593050114,0.029726516052318668,1,DynamicFlatRelevance
0.042352459863691294,0.030915576694411414,1,DynamicFlatRelevance
0.044506113832101235,0.03210463733650416,1,DynamicFlatRelevance
0.04469358839184423,0.03329369797859691,1,DynamicFlatRelevance
0.04592996643457159,0.034482758620689655,1,DynamicFlatRelevance
0.04809226499951791,0.0356718192627824,1,DynamicFlatRelevance
0.052242024046126545,0.036860879904875146,1,DynamicFlatRelevance
0.05693269107915988,0.03804994054696789,1,DynamicFlatRelevance
0.05746047356100803,0.039239001189060645,1,DynamicFlatRelevance
0.058353917982996606,0.04042806183115339,1,DynamicFlatRelevance
0.058597442702426505,0.041617122473246136,1,DynamicFlatRelevance
0.05970421475854337,0.04280618311533888,1,DynamicFlatRelevance
0.06135741977992737,0.04399524375743163,1,DynamicFlatRelevance
0.06177160503812418,0.04518430439952437,1,DynamicFlatRelevance
0.06417203448582676,0.04637336504161712,1,DynamicFlatRelevance
0.06898113562775521,0.04756242568370987,1,DynamicFlatRelevance
0.06987577636193976,0.04875148632580262,1,DynamicFlatRelevance
0.07224588201829008,0.04994054696789536,1,DynamicFlatRelevance
0.07677210727400308,0.05112960760998811,1,DynamicFlatRelevance
0.08064635139648502,0.052318668252080855,1,DynamicFlatRelevance
0.08101137008626047,0.0535077288941736,1,DynamicFlatRelevance
0.0845198720128133,0.054696789536266346,1,DynamicFlatRelevance
0.08548894196180501,0.0558858501783591,1,DynamicFlatRelevance
0.08560548713088068,0.057074910820451845,1,DynamicFlatRelevance
0.08793157935073115,0.05826397146254459,1,DynamicFlatRelevance
0.08911928395967372,0.059453032104637336,1,DynamicFlatRelevance
0.08946005353551079,0.06064209274673008,1,DynamicFlatRelevance
0.08971072481000597,0.06183115338882283,1,DynamicFlatRelevance
0.0917021573803043,0.06302021403091558,1,DynamicFlatRelevance
0.09212529962090521,0.06420927467300833,1,DynamicFlatRelevance
0.09287537951012403,0.06539833531510107,1,DynamicFlatRelevance
0.09365892642947315,0.06658739595719382,1,DynamicFlatRelevance
0.09425544091336102,0.06777645659928656,1,DynamicFlatRelevance
0.09692509321193654,0.06896551724137931,1,DynamicFlatRelevance
0.09701229449179216,0.07015457788347206,1,DynamicFlatRelevance
0.09796979566444008,0.0713436385255648,1,DynamicFlatRelevance
0.098005176198388,0.07253269916765755,1,DynamicFlatRelevance
0.09883561082824954,0.07372175980975029,1,DynamicFlatRelevance
0.09944073950739174,0.07491082045184304,1,DynamicFlatRelevance
0.10104992668147084,0.07609988109393578,1,DynamicFlatRelevance
0.10252413651515013,0.07728894173602854,1,DynamicFlatRelevance
0.10271875076993453,0.07847800237812129,1,DynamicFlatRelevance
0.10360635591516854,0.07966706302021404,1,DynamicFlatRelevance
0.1040546507196245,0.08085612366230678,1,DynamicFlatRelevance
0.10443349234891741,0.08204518430439953,1,DynamicFlatRelevance
0.10757153032581002,0.08323424494649227,1,DynamicFlatRelevance
0.1099254075459859,0.08442330558858502,1,DynamicFlatRelevance
0.11247375936813597,0.08561236623067776,1,DynamicFlatRelevance
0.11392942642824444,0.08680142687277051,1,DynamicFlatRelevance
0.11492373765846864,0.08799048751486326,1,DynamicFlatRelevance
0.11713028104433043,0.089179548156956,1,DynamicFlatRelevance
0.11790680091194972,0.09036860879904875,1,DynamicFlatRelevance
0.11952405276962708,0.09155766944114149,1,DynamicFlatRelevance
0.12179846690050988,0.09274673008323424,1,DynamicFlatRelevance
0.1229065275220016,0.093935790725327,1,DynamicFlatRelevance
0.12306398703187771,0.09512485136741974,1,DynamicFlatRelevance
0.12342277543147695,0.09631391200951249,1,DynamicFlatRelevance
0.1253810277293752,0.09750297265160524,1,DynamicFlatRelevance
0.12808317670210556,0.09869203329369798,1,DynamicFlatRelevance
0.12985509113865046,0.09988109393579073,1,DynamicFlatRelevance
0.13065632065534594,0.10107015457788347,1,DynamicFlatRelevance
0.13141039799017307,0.10225921521997622,1,DynamicFlatRelevance
0.1337459756074847,0.10344827586206896,1,DynamicFlatRelevance
0.13508358338020443,0.10463733650416171,1,DynamicFlatRelevance
0.13519239319456133,0.10582639714625446,1,DynamicFlatRelevance
0.13624090312184656,0.1070154577883472,1,DynamicFlatRelevance
0.13767908454726197,0.10820451843043995,1,DynamicFlatRelevance
0.13913034540222746,0.10939357907253269,1,DynamicFlatRelevance
0.13934174560576373,0.11058263971462545,1,DynamicFlatRelevance
0.13965173754164617,0.1117717003567182,1,DynamicFlatRelevance
0.1402171882212757,0.11296076099881094,1,DynamicFlatRelevance
0.14228721163763325,0.11414982164090369,1,DynamicFlatRelevance
0.14342527290422868,0.11533888228299644,1,DynamicFlatRelevance
0.1439587373582043,0.11652794292508918,1,DynamicFlatRelevance
0.14456972512607535,0.11771700356718193,1,DynamicFlatRelevance
0.14626921665650783,0.11890606420927467,1,DynamicFlatRelevance
0.14697882994165035,0.12009512485136742,1,DynamicFlatRelevance
0.1470587839505786,0.12128418549346016,1,DynamicFlatRelevance
0.14736050137685197,0.12247324613555291,1,DynamicFlatRelevance
0.14791113891815666,0.12366230677764566,1,DynamicFlatRelevance
0.14972706378080858,0.1248513674197384,1,DynamicFlatRelevance
0.1497800182261464,0.12604042806183116,1,DynamicFlatRelevance
0.15085008882835638,0.1272294887039239,1,DynamicFlatRelevance
0.15562094390499048,0.12841854934601665,1,DynamicFlatRelevance
0.15563279944053487,0.12960760998810938,1,DynamicFlatRelevance
0.15712267698343574,0.13079667063020214,1,DynamicFlatRelevance
0.15730118460753317,0.13198573127229488,1,DynamicFlatRelevance
0.16074488955862054,0.13317479191438764,1,DynamicFlatRelevance
0.16105541307146964,0.13436385255648037,1,DynamicFlatRelevance
0.16119653220772712,0.13555291319857313,1,DynamicFlatRelevance
0.16135894498906644,0.1367419738406659,1,DynamicFlatRelevance
0.1618477739698101,0.13793103448275862,1,DynamicFlatRelevance
0.16260756037317936,0.13912009512485138,1,DynamicFlatRelevance
0.16279709106729,0.1403091557669441,1,DynamicFlatRelevance
0.16400596146506707,0.14149821640903687,1,DynamicFlatRelevance
0.164014657264838,0.1426872770511296,1,DynamicFlatRelevance
0.16429477302713646,0.14387633769322236,1,DynamicFlatRelevance
0.16443463387123458,0.1450653983353151,1,DynamicFlatRelevance
0.1646407110446635,0.14625445897740785,1,DynamicFlatRelevance
0.1664985375492849,0.14744351961950058,1,DynamicFlatRelevance
0.16738982770774413,0.14863258026159334,1,DynamicFlatRelevance
0.16896377519314854,0.14982164090368608,1,DynamicFlatRelevance
0.16969494805104546,0.15101070154577884,1,DynamicFlatRelevance
0.17557055001662114,0.15219976218787157,1,DynamicFlatRelevance
0.1778574008742524,0.15338882282996433,1,DynamicFlatRelevance
0.178708253745004,0.1545778834720571,1,DynamicFlatRelevance
0.17935645384987353,0.15576694411414982,1,DynamicFlatRelevance
0.1808923153244839,0.15695600475624258,1,DynamicFlatRelevance
0.18128727450909388,0.1581450653983353,1,DynamicFlatRelevance
0.18140073793319722,0.15933412604042807,1,DynamicFlatRelevance
0.18202882319390135,0.1605231866825208,1,DynamicFlatRelevance
0.18339152881734933,0.16171224732461356,1,DynamicFlatRelevance
0.18437382118957935,0.1629013079667063,1,DynamicFlatRelevance
0.18514301874444072,0.16409036860879905,1,DynamicFlatRelevance
0.18529381365356912,0.16527942925089179,1,DynamicFlatRelevance
0.18630490499230312,0.16646848989298454,1,DynamicFlatRelevance
0.18835021833568977,0.16765755053507728,1,DynamicFlatRelevance
0.1890666189209398,0.16884661117717004,1,DynamicFlatRelevance
0.18948638391548744,0.1700356718192628,1,DynamicFlatRelevance
0.1925553391780177,0.17122473246135553,1,DynamicFlatRelevance
0.19521127418384765,0.1724137931034483,1,DynamicFlatRelevance
0.1959479123753538,0.17360285374554102,1,DynamicFlatRelevance
0.1964680740469369,0.17479191438763378,1,DynamicFlatRelevance
0.1967012179278651,0.1759809750297265,1,DynamicFlatRelevance
0.1975991100984995,0.17717003567181927,1,DynamicFlatRelevance
0.19789911021104523,0.178359096313912,1,DynamicFlatRelevance
0.1986075050557612,0.17954815695600476,1,DynamicFlatRelevance
0.20196060055180087,0.1807372175980975,1,DynamicFlatRelevance
0.20417653038247963,0.18192627824019025,1,DynamicFlatRelevance
0.2089818532373684,0.18311533888228299,1,DynamicFlatRelevance
0.20956323322248593,0.18430439952437574,1,DynamicFlatRelevance
0.21148968794923273,0.18549346016646848,1,DynamicFlatRelevance
0.21313996645903277,0.18668252080856124,1,DynamicFlatRelevance
0.2132127865037452,0.187871581450654,1,DynamicFlatRelevance
0.2139571725851237,0.18906064209274673,1,DynamicFlatRelevance
0.2177669290941342,0.1902497027348395,1,DynamicFlatRelevance
0.2185755202709263,0.19143876337693222,1,DynamicFlatRelevance
0.2185806269500037,0.19262782401902498,1,DynamicFlatRelevance
0.2193208325522331,0.1938168846611177,1,DynamicFlatRelevance
0.2201760600688445,0.19500594530321047,1,DynamicFlatRelevance
0.22133024260628886,0.1961950059453032,1,DynamicFlatRelevance
0.2225419950135219,0.19738406658739596,1,DynamicFlatRelevance
0.22285729272251764,0.1985731272294887,1,DynamicFlatRelevance
0.22342511998969883,0.19976218787158145,1,DynamicFlatRelevance
0.22402050494252101,0.20095124851367419,1,DynamicFlatRelevance
0.2240521006030889,0.20214030915576695,1,DynamicFlatRelevance
0.2309332408080813,0.20332936979785968,1,DynamicFlatRelevance
0.23195942113100365,0.20451843043995244,1,DynamicFlatRelevance
0.23242627181494058,0.2057074910820452,1,DynamicFlatRelevance
0.2342674646702445,0.20689655172413793,1,DynamicFlatRelevance
0.23478171353947275,0.2080856123662307,1,DynamicFlatRelevance
0.23610182515702505,0.20927467300832342,1,DynamicFlatRelevance
0.23797905725317747,0.21046373365041618,1,DynamicFlatRelevance
0.24027733880134639,0.2116527942925089,1,DynamicFlatRelevance
0.24382250742489386,0.21284185493460167,1,DynamicFlatRelevance
0.2444327334427001,0.2140309155766944,1,DynamicFlatRelevance
0.2479001992479959,0.21521997621878716,1,DynamicFlatRelevance
0.24896287730933686,0.2164090368608799,1,DynamicFlatRelevance
0.24973815214446482,0.21759809750297265,1,DynamicFlatRelevance
0.25517873950326475,0.21878715814506539,1,DynamicFlatRelevance
0.25524703952823824,0.21997621878715815,1,DynamicFlatRelevance
0.2555357844991235,0.2211652794292509,1,DynamicFlatRelevance
0.2569319701790356,0.22235434007134364,1,DynamicFlatRelevance
0.26014967548372425,0.2235434007134364,1,DynamicFlatRelevance
0.2602754346597216,0.22473246135552913,1,DynamicFlatRelevance
0.26089289999053555,0.2259215219976219,1,DynamicFlatRelevance
0.261205921606976,0.22711058263971462,1,DynamicFlatRelevance
0.2626930666195024,0.22829964328180738,1,DynamicFlatRelevance
0.26309733123676526,0.2294887039239001,1,DynamicFlatRelevance
0.2635029635786257,0.23067776456599287,1,DynamicFlatRelevance
0.26500995126417237,0.2318668252080856,1,DynamicFlatRelevance
0.26514817518135025,0.23305588585017836,1,DynamicFlatRelevance
0.26562563888757396,0.2342449464922711,1,DynamicFlatRelevance
0.26695170695663784,0.23543400713436385,1,DynamicFlatRelevance
0.2679235738879253,0.23662306777645659,1,DynamicFlatRelevance
0.268133160523927,0.23781212841854935,1,DynamicFlatRelevance
0.2707057220542488,0.2390011890606421,1,DynamicFlatRelevance
0.2712814010185922,0.24019024970273484,1,DynamicFlatRelevance
0.27365430184695816,0.2413793103448276,1,DynamicFlatRelevance
0.27470934203928055,0.24256837098692033,1,DynamicFlatRelevance
0.27506886361443783,0.2437574316290131,1,DynamicFlatRelevance
0.2776755955669472,0.24494649227110582,1,DynamicFlatRelevance
0.27838878896737285,0.24613555291319858,1,DynamicFlatRelevance
0.27846097900811295,0.2473246135552913,1,DynamicFlatRelevance
0.27935798720887206,0.24851367419738407,1,DynamicFlatRelevance
0.28116053336503466,0.2497027348394768,1,DynamicFlatRelevance
0.2811912732299384,0.25089179548156954,1,DynamicFlatRelevance
0.28218507069650656,0.2520808561236623,1,DynamicFlatRelevance
0.2831864665173559,0.25326991676575505,1,DynamicFlatRelevance
0.28323384240816285,0.2544589774078478,1,DynamicFlatRelevance
0.284446195540319,0.2556480380499406,1,DynamicFlatRelevance
0.2875954006034447,0.2568370986920333,1,DynamicFlatRelevance
0.287741447490081,0.25802615933412604,1,DynamicFlatRelevance
0.2881886157920288,0.25921521997621877,1,DynamicFlatRelevance
0.2888842418167865,0.26040428061831156,1,DynamicFlatRelevance
0.28913533867223506,0.2615933412604043,1,DynamicFlatRelevance
0.2920543477797555,0.262782401902497,1,DynamicFlatRelevance
0.29224637870748715,0.26397146254458975,1,DynamicFlatRelevance
0.2929478138830923,0.26516052318668254,1,DynamicFlatRelevance
0.2941731805756769,0.26634958382877527,1,DynamicFlatRelevance
0.2957265146873027,0.267538644470868,1,DynamicFlatRelevance
0.29717560079695815,0.26872770511296074,1,DynamicFlatRelevance
0.2974452071250564,0.2699167657550535,1,DynamicFlatRelevance
0.3015951265516197,0.27110582639714625,1,DynamicFlatRelevance
0.30237674240551016,0.272294887039239,1,DynamicFlatRelevance
0.3024519589456194,0.2734839476813318,1,DynamicFlatRelevance
0.30261931895362437,0.2746730083234245,1,DynamicFlatRelevance
0.3047865195489674,0.27586206896551724,1,DynamicFlatRelevance
0.30645090813471576,0.27705112960760997,1,DynamicFlatRelevance
0.3115888639508202,0.27824019024970276,1,DynamicFlatRelevance
0.3116635769999334,0.2794292508917955,1,DynamicFlatRelevance
0.311722716395078,0.2806183115338882,1,DynamicFlatRelevance
0.31260279439706995,0.28180737217598095,1,DynamicFlatRelevance
0.31453844723504787,0.28299643281807374,1,DynamicFlatRelevance
0.3155286788913507,0.28418549346016647,1,DynamicFlatRelevance
0.3159544678705286,0.2853745541022592,1,DynamicFlatRelevance
0.3163288337318688,0.28656361474435194,1,DynamicFlatRelevance
0.31775124986353465,0.2877526753864447,1,DynamicFlatRelevance
0.322034133112318,0.28894173602853745,1,DynamicFlatRelevance
0.3231784733331189,0.2901307966706302,1,DynamicFlatRelevance
0.3245006815794369,0.291319857312723,1,DynamicFlatRelevance
0.32871776682755627,0.2925089179548157,1,DynamicFlatRelevance
0.33315366255561507,0.29369797859690844,1,DynamicFlatRelevance
0.3349629038493305,0.29488703923900117,1,DynamicFlatRelevance
0.33611711673478517,0.29607609988109396,1,DynamicFlatRelevance
0.33803900747847115,0.2972651605231867,1,DynamicFlatRelevance
0.33854551026319957,0.2984542211652794,1,DynamicFlatRelevance
0.3390403866724352,0.29964328180737215,1,DynamicFlatRelevance
0.34121515823714077,0.30083234244946494,1,DynamicFlatRelevance
0.34300087113885525,0.30202140309155767,1,DynamicFlatRelevance
0.34520576027556515,0.3032104637336504,1,DynamicFlatRelevance
0.34561167454916486,0.30439952437574314,1,DynamicFlatRelevance
0.3467428446948704,0.3055885850178359,1,DynamicFlatRelevance
0.3475233284612882,0.30677764565992865,1,DynamicFlatRelevance
0.348148082567608,0.3079667063020214,1,DynamicFlatRelevance
0.3498077361761176,0.3091557669441142,1,DynamicFlatRelevance
0.349814127099217,0.3103448275862069,1,DynamicFlatRelevance
0.3498992913439847,0.31153388822829964,1,DynamicFlatRelevance
0.35019211209885504,0.31272294887039237,1,DynamicFlatRelevance
0.35147433932100647,0.31391200951248516,1,DynamicFlatRelevance
0.3543942359983401,0.3151010701545779,1,DynamicFlatRelevance
0.3546590726553305,0.3162901307966706,1,DynamicFlatRelevance
0.3557001613116899,0.31747919143876335,1,DynamicFlatRelevance
0.3572627042148575,0.31866825208085614,1,DynamicFlatRelevance
0.35766437327885825,0.31985731272294887,1,DynamicFlatRelevance
0.358543976882153,0.3210463733650416,1,DynamicFlatRelevance
0.3588770972153821,0.3222354340071344,1,DynamicFlatRelevance
0.3594946097742664,0.3234244946492271,1,DynamicFlatRelevance
0.3622027958122178,0.32461355529131986,1,DynamicFlatRelevance
0.36259155190932546,0.3258026159334126,1,DynamicFlatRelevance
0.3636218501038275,0.3269916765755054,1,DynamicFlatRelevance
0.3640126937344679,0.3281807372175981,1,DynamicFlatRelevance
0.3680040417864401,0.32936979785969084,1,DynamicFlatRelevance
0.3698274284545171,0.33055885850178357,1,DynamicFlatRelevance
0.37172879397830627,0.33174791914387636,1,DynamicFlatRelevance
0.37175271993850956,0.3329369797859691,1,DynamicFlatRelevance
0.372914822608152,0.3341260404280618,1,DynamicFlatRelevance
0.37307763611831035,0.33531510107015455,1,DynamicFlatRelevance
0.37455210368289826,0.33650416171224734,1,DynamicFlatRelevance
0.37566020948416456,0.3376932223543401,1,DynamicFlatRelevance
0.37746386957621114,0.3388822829964328,1,DynamicFlatRelevance
0.3774678804735707,0.3400713436385256,1,DynamicFlatRelevance
0.37933503751717534,0.3412604042806183,1,DynamicFlatRelevance
0.38032094771291725,0.34244946492271106,1,DynamicFlatRelevance
0.3829086886160482,0.3436385255648038,1,DynamicFlatRelevance
0.38308283599314663,0.3448275862068966,1,DynamicFlatRelevance
0.38310984777029944,0.3460166468489893,1,DynamicFlatRelevance
0.38382326964126445,0.34720570749108204,1,DynamicFlatRelevance
0.3850799226827766,0.34839476813317477,1,DynamicFlatRelevance
0.3857237504078572,0.34958382877526756,1,DynamicFlatRelevance
0.38763396702955966,0.3507728894173603,1,DynamicFlatRelevance
0.3892629871184514,0.351961950059453,1,DynamicFlatRelevance
0.3903261952746808,0.35315101070154575,1,DynamicFlatRelevance
0.39037138383279846,0.35434007134363854,1,DynamicFlatRelevance
0.3930604671731377,0.3555291319857313,1,DynamicFlatRelevance
0.3931344577354112,0.356718192627824,1,DynamicFlatRelevance
0.3933123706277595,0.3579072532699168,1,DynamicFlatRelevance
0.3940260417599397,0.3590963139120095,1,DynamicFlatRelevance
0.3961071870011281,0.36028537455410226,1,DynamicFlatRelevance
0.39735018783532183,0.361474435196195,1,DynamicFlatRelevance
0.397971936979587,0.3626634958382878,1,DynamicFlatRelevance
0.39950609405040716,0.3638525564803805,1,DynamicFlatRelevance
0.3998249193189769,0.36504161712247324,1,DynamicFlatRelevance
0.4005736168778036,0.36623067776456597,1,DynamicFlatRelevance
0.400775190356101,0.36741973840665876,1,DynamicFlatRelevance
0.4007792578931344,0.3686087990487515,1,DynamicFlatRelevance
0.401691075691752,0.3697978596908442,1,DynamicFlatRelevance
0.40216427660160736,0.37098692033293695,1,DynamicFlatRelevance
0.40287617080136506,0.37217598097502974,1,DynamicFlatRelevance
0.4053572855029408,0.3733650416171225,1,DynamicFlatRelevance
0.40700526437628604,0.3745541022592152,1,DynamicFlatRelevance
0.40713256836306044,0.375743162901308,1,DynamicFlatRelevance
0.4077849621839569,0.3769322235434007,1,DynamicFlatRelevance
0.4093477534789951,0.37812128418549346,1,DynamicFlatRelevance
0.4107027509355916,0.3793103448275862,1,DynamicFlatRelevance
0.4123558757058827,0.380499405469679,1,DynamicFlatRelevance
0.4138907155966136,0.3816884661117717,1,DynamicFlatRelevance
0.4145914647304956,0.38287752675386444,1,DynamicFlatRelevance
0.41476553885425105,0.38406658739595717,1,DynamicFlatRelevance
0.41667424085300375,0.38525564803804996,1,DynamicFlatRelevance
0.4185368149274211,0.3864447086801427,1,DynamicFlatRelevance
0.41895614599207853,0.3876337693222354,1,DynamicFlatRelevance
0.4191360377921818,0.38882282996432815,1,DynamicFlatRelevance
0.4194737819461771,0.39001189060642094,1,DynamicFlatRelevance
0.41996152328500713,0.3912009512485137,1,DynamicFlatRelevance
0.42207683246518934,0.3923900118906064,1,DynamicFlatRelevance
0.42424700204863797,0.3935790725326992,1,DynamicFlatRelevance
0.4247143190417031,0.3947681331747919,1,DynamicFlatRelevance
0.4258959880280315,0.39595719381688466,1,DynamicFlatRelevance
0.426912828474995,0.3971462544589774,1,DynamicFlatRelevance
0.4283684855090364,0.3983353151010702,1,DynamicFlatRelevance
0.42902883590811847,0.3995243757431629,1,DynamicFlatRelevance
0.43402692845505975,0.40071343638525564,1,DynamicFlatRelevance
0.4345727418437155,0.40190249702734837,1,DynamicFlatRelevance
0.43578832418820346,0.40309155766944116,1,DynamicFlatRelevance
0.4386354292399002,0.4042806183115339,1,DynamicFlatRelevance
0.4412400479083677,0.4054696789536266,1,DynamicFlatRelevance
0.44174480096334,0.40665873959571935,1,DynamicFlatRelevance
0.4460204749029062,0.40784780023781214,1,DynamicFlatRelevance
0.44876002037668883,0.4090368608799049,1,DynamicFlatRelevance
0.4495654345314186,0.4102259215219976,1,DynamicFlatRelevance
0.4529423202576197,0.4114149821640904,1,DynamicFlatRelevance
0.45821171241653147,0.4126040428061831,1,DynamicFlatRelevance
0.45922007984792046,0.41379310344827586,1,DynamicFlatRelevance
0.4592444400694706,0.4149821640903686,1,DynamicFlatRelevance
0.4598305919418504,0.4161712247324614,1,DynamicFlatRelevance
0.4599859603199353,0.4173602853745541,1,DynamicFlatRelevance
0.46033731962599456,0.41854934601664684,1,DynamicFlatRelevance
0.46050910165343417,0.41973840665873957,1,DynamicFlatRelevance
0.4610742664661718,0.42092746730083236,1,DynamicFlatRelevance
0.466461925535647,0.4221165279429251,1,DynamicFlatRelevance
0.4674737695159017,0.4233055885850178,1,DynamicFlatRelevance
0.4692289952097527,0.4244946492271106,1,DynamicFlatRelevance
0.46991875378741454,0.42568370986920334,1,DynamicFlatRelevance
0.4701950953728584,0.4268727705112961,1,DynamicFlatRelevance
0.47096392125083497,0.4280618311533888,1,DynamicFlatRelevance
0.4720247764641714,0.4292508917954816,1,DynamicFlatRelevance
0.47298639623776184,0.4304399524375743,1,DynamicFlatRelevance
0.475267904278347,0.43162901307966706,1,DynamicFlatRelevance
0.4758753903191497,0.4328180737217598,1,DynamicFlatRelevance
0.4762667057673925,0.4340071343638526,1,DynamicFlatRelevance
0.4771286701196793,0.4351961950059453,1,DynamicFlatRelevance
0.47792725323167096,0.43638525564803804,1,DynamicFlatRelevance
0.4792345505089193,0.43757431629013077,1,DynamicFlatRelevance
0.4792456740037174,0.43876337693222356,1,DynamicFlatRelevance
0.48162705192421207,0.4399524375743163,1,DynamicFlatRelevance
0.4819820771981591,0.441141498216409,1,DynamicFlatRelevance
0.48408550417919116,0.4423305588585018,1,DynamicFlatRelevance
0.4842100945487715,0.44351961950059454,1,DynamicFlatRelevance
0.4855289314362441,0.4447086801426873,1,DynamicFlatRelevance
0.4870296565550891,0.44589774078478,1,DynamicFlatRelevance
0.4874973534964582,0.4470868014268728,1,DynamicFlatRelevance
0.48841414264209604,0.4482758620689655,1,DynamicFlatRelevance
0.49421632951336836,0.44946492271105826,1,DynamicFlatRelevance
0.4949875601353917,0.450653983353151,1,DynamicFlatRelevance
0.4961029429979864,0.4518430439952438,1,DynamicFlatRelevance
0.49841794481214663,0.4530321046373365,1,DynamicFlatRelevance
0.4990176886660027,0.45422116527942924,1,DynamicFlatRelevance
0.4999779053347453,0.45541022592152197,1,DynamicFlatRelevance
0.5001686615280203,0.45659928656361476,1,DynamicFlatRelevance
0.5016075361855776,0.4577883472057075,1,DynamicFlatRelevance
0.5035865651183897,0.4589774078478002,1,DynamicFlatRelevance
0.5036189825265964,0.460166468489893,1,DynamicFlatRelevance
0.5075883183119156,0.46135552913198574,1,DynamicFlatRelevance
0.512586481696955,0.4625445897740785,1,DynamicFlatRelevance
0.5135780738430178,0.4637336504161712,1,DynamicFlatRelevance
0.5136209452548766,0.464922711058264,1,DynamicFlatRelevance
0.5136400561822896,0.4661117717003567,1,DynamicFlatRelevance
0.5148557248195491,0.46730083234244946,1,DynamicFlatRelevance
0.520510540741641,0.4684898929845422,1,DynamicFlatRelevance
0.5208320575514556,0.469678953626635,1,DynamicFlatRelevance
0.5216776081278658,0.4708680142687277,1,DynamicFlatRelevance
0.5221538518117068,0.47205707491082044,1,DynamicFlatRelevance
0.523243810228534,0.47324613555291317,1,DynamicFlatRelevance
0.5260740156880903,0.47443519619500596,1,DynamicFlatRelevance
0.5284103051681548,0.4756242568370987,1,DynamicFlatRelevance
0.5289167398307129,0.4768133174791914,1,DynamicFlatRelevance
0.5308533596272405,0.4780023781212842,1,DynamicFlatRelevance
0.5314782361423127,0.47919143876337694,1,DynamicFlatRelevance
0.5322219232439291,0.4803804994054697,1,DynamicFlatRelevance
0.53243929316859,0.4815695600475624,1,DynamicFlatRelevance
0.5326399600996865,0.4827586206896552,1,DynamicFlatRelevance
0.5339169998098328,0.4839476813317479,1,DynamicFlatRelevance
0.5358423087430371,0.48513674197384066,1,DynamicFlatRelevance
0.5370278264136843,0.4863258026159334,1,DynamicFlatRelevance
0.5372242537025862,0.4875148632580262,1,DynamicFlatRelevance
0.5394130846168022,0.4887039239001189,1,DynamicFlatRelevance
0.5399669649016057,0.48989298454221164,1,DynamicFlatRelevance
0.5406433334593794,0.49108204518430437,1,DynamicFlatRelevance
0.5444923231112444,0.49227110582639716,1,DynamicFlatRelevance
0.5473898703743281,0.4934601664684899,1,DynamicFlatRelevance
0.5509134766355359,0.4946492271105826,1,DynamicFlatRelevance
0.5522966268000662,0.4958382877526754,1,DynamicFlatRelevance
0.5525428131620602,0.49702734839476814,1,DynamicFlatRelevance
0.5540686206799554,0.4982164090368609,1,DynamicFlatRelevance
0.5559614650318618,0.4994054696789536,1,DynamicFlatRelevance
0.5561710490171095,0.5005945303210464,1,DynamicFlatRelevance
0.5575391829218681,0.5017835909631391,1,DynamicFlatRelevance
0.5576886331457445,0.5029726516052319,1,DynamicFlatRelevance
0.5579309810980462,0.5041617122473246,1,DynamicFlatRelevance
0.5581561432147293,0.5053507728894173,1,DynamicFlatRelevance
0.5591719739034122,0.5065398335315101,1,DynamicFlatRelevance
0.5623482798870967,0.5077288941736029,1,DynamicFlatRelevance
0.5631722986306174,0.5089179548156956,1,DynamicFlatRelevance
0.5644979192872448,0.5101070154577884,1,DynamicFlatRelevance
0.5677421476056059,0.5112960760998811,1,DynamicFlatRelevance
0.5691734187392505,0.5124851367419738,1,DynamicFlatRelevance
0.5697589505099074,0.5136741973840666,1,DynamicFlatRelevance
0.5719699845857766,0.5148632580261593,1,DynamicFlatRelevance
0.5732331225799521,0.5160523186682521,1,DynamicFlatRelevance
0.5750644195328753,0.5172413793103449,1,DynamicFlatRelevance
0.5774602009529382,0.5184304399524375,1,DynamicFlatRelevance
0.5775299993864333,0.5196195005945303,1,DynamicFlatRelevance
0.5779685371931667,0.5208085612366231,1,DynamicFlatRelevance
0.5799349486109158,0.5219976218787158,1,DynamicFlatRelevance
0.580414492713679,0.5231866825208086,1,DynamicFlatRelevance
0.5813846990811378,0.5243757431629013,1,DynamicFlatRelevance
0.5828079449276142,0.525564803804994,1,DynamicFlatRelevance
0.5830217638717201,0.5267538644470868,1,DynamicFlatRelevance
0.5832426800321411,0.5279429250891795,1,DynamicFlatRelevance
0.5846802615101403,0.5291319857312723,1,DynamicFlatRelevance
0.5874850792712873,0.5303210463733651,1,DynamicFlatRelevance
0.5888397214316363,0.5315101070154578,1,DynamicFlatRelevance
0.5892866337563394,0.5326991676575505,1,DynamicFlatRelevance
0.590117572893595,0.5338882282996433,1,DynamicFlatRelevance
0.5912478925315341,0.535077288941736,1,DynamicFlatRelevance
0.5914198604007721,0.5362663495838288,1,DynamicFlatRelevance
0.5919347768621996,0.5374554102259215,1,DynamicFlatRelevance
0.593907633972945,0.5386444708680143,1,DynamicFlatRelevance
0.5964325880841663,0.539833531510107,1,DynamicFlatRelevance
0.5969464563875846,0.5410225921521997,1,DynamicFlatRelevance
0.5969707054228106,0.5422116527942925,1,DynamicFlatRelevance
0.5984990809997832,0.5434007134363853,1,DynamicFlatRelevance
0.6030356790881459,0.544589774078478,1,DynamicFlatRelevance
0.6031500240671548,0.5457788347205708,1,DynamicFlatRelevance
0.6047471223937944,0.5469678953626635,1,DynamicFlatRelevance
0.6050049958928909,0.5481569560047562,1,DynamicFlatRelevance
0.6051100323230489,0.549346016646849,1,DynamicFlatRelevance
0.605633188461514,0.5505350772889417,1,DynamicFlatRelevance
0.6072670225009578,0.5517241379310345,1,DynamicFlatRelevance
0.6080699017898432,0.5529131985731273,1,DynamicFlatRelevance
0.6093307904122724,0.5541022592152199,1,DynamicFlatRelevance
0.6106169552656526,0.5552913198573127,1,DynamicFlatRelevance
0.6110221365100026,0.5564803804994055,1,DynamicFlatRelevance
0.6154921372172959,0.5576694411414982,1,DynamicFlatRelevance
0.6158003260682925,0.558858501783591,1,DynamicFlatRelevance
0.6164818239283516,0.5600475624256838,1,DynamicFlatRelevance
0.6173042616390276,0.5612366230677764,1,DynamicFlatRelevance
0.617976902999807,0.5624256837098692,1,DynamicFlatRelevance
0.6203877841279155,0.5636147443519619,1,DynamicFlatRelevance
0.6208357495932271,0.5648038049940547,1,DynamicFlatRelevance
0.6212663718595505,0.5659928656361475,1,DynamicFlatRelevance
0.6239310874631698,0.5671819262782402,1,DynamicFlatRelevance
0.6252319382492058,0.5683709869203329,1,DynamicFlatRelevance
0.6269324033950774,0.5695600475624257,1,DynamicFlatRelevance
0.6278514316672679,0.5707491082045184,1,DynamicFlatRelevance
0.6289803520377131,0.5719381688466112,1,DynamicFlatRelevance
0.6310409217387285,0.5731272294887039,1,DynamicFlatRelevance
0.6350155877676933,0.5743162901307967,1,DynamicFlatRelevance
0.6350831247912341,0.5755053507728894,1,DynamicFlatRelevance
0.6358330776322809,0.5766944114149821,1,DynamicFlatRelevance
0.6368537951262863,0.5778834720570749,1,DynamicFlatRelevance
0.6386391872949293,0.5790725326991677,1,DynamicFlatRelevance
0.6400407492355953,0.5802615933412604,1,DynamicFlatRelevance
0.6427420741044081,0.5814506539833532,1,DynamicFlatRelevance
0.6458859348264809,0.582639714625446,1,DynamicFlatRelevance
0.6474279674991514,0.5838287752675386,1,DynamicFlatRelevance
0.6480255118685267,0.5850178359096314,1,DynamicFlatRelevance
0.6483193553296438,0.5862068965517241,1,DynamicFlatRelevance
0.6489241373115426,0.5873959571938169,1,DynamicFlatRelevance
0.6530676313321742,0.5885850178359097,1,DynamicFlatRelevance
0.6533070812284478,0.5897740784780023,1,DynamicFlatRelevance
0.6542292930756772,0.5909631391200951,1,DynamicFlatRelevance
0.6558881195486244,0.5921521997621879,1,DynamicFlatRelevance
0.6563410986238623,0.5933412604042806,1,DynamicFlatRelevance
0.6567762603946026,0.5945303210463734,1,DynamicFlatRelevance
0.6577925724383604,0.5957193816884662,1,DynamicFlatRelevance
0.6605608608557656,0.5969084423305588,1,DynamicFlatRelevance
0.6622745450633207,0.5980975029726516,1,DynamicFlatRelevance
0.6626840765005966,0.5992865636147443,1,DynamicFlatRelevance
0.663146219458314,0.6004756242568371,1,DynamicFlatRelevance
0.6637576485275183,0.6016646848989299,1,DynamicFlatRelevance
0.6642840462278734,0.6028537455410226,1,DynamicFlatRelevance
0.6658801465074806,0.6040428061831153,1,DynamicFlatRelevance
0.6674267653416583,0.6052318668252081,1,DynamicFlatRelevance
0.667661108383637,0.6064209274673008,1,DynamicFlatRelevance
0.6678084557594399,0.6076099881093936,1,DynamicFlatRelevance
0.6678529462012435,0.6087990487514863,1,DynamicFlatRelevance
0.6698732753199419,0.6099881093935791,1,DynamicFlatRelevance
0.6702206477815755,0.6111771700356718,1,DynamicFlatRelevance
0.6734589421447108,0.6123662306777645,1,DynamicFlatRelevance
0.6767595199614398,0.6135552913198573,1,DynamicFlatRelevance
0.6778059200981392,0.6147443519619501,1,DynamicFlatRelevance
0.6807221706225839,0.6159334126040428,1,DynamicFlatRelevance
0.682047003235712,0.6171224732461356,1,DynamicFlatRelevance
0.6826177019681499,0.6183115338882283,1,DynamicFlatRelevance
0.6837002754829928,0.619500594530321,1,DynamicFlatRelevance
0.6847497292746056,0.6206896551724138,1,DynamicFlatRelevance
0.6848990297232107,0.6218787158145065,1,DynamicFlatRelevance
0.6849582598500108,0.6230677764565993,1,DynamicFlatRelevance
0.6871595945948843,0.6242568370986921,1,DynamicFlatRelevance
0.6873236051776637,0.6254458977407847,1,DynamicFlatRelevance
0.6875959883156906,0.6266349583828775,1,DynamicFlatRelevance
0.6875972966232737,0.6278240190249703,1,DynamicFlatRelevance
0.6899102554373023,0.629013079667063,1,DynamicFlatRelevance
0.6899432920078326,0.6302021403091558,1,DynamicFlatRelevance
0.6903639947745166,0.6313912009512486,1,DynamicFlatRelevance
0.690608596365637,0.6325802615933412,1,DynamicFlatRelevance
0.6906736951925652,0.633769322235434,1,DynamicFlatRelevance
0.6919670531087587,0.6349583828775267,1,DynamicFlatRelevance
0.6951707159781022,0.6361474435196195,1,DynamicFlatRelevance
0.6955670453240757,0.6373365041617123,1,DynamicFlatRelevance
0.696023730040852,0.638525564803805,1,DynamicFlatRelevance
0.6966249742373893,0.6397146254458977,1,DynamicFlatRelevance
0.6970143326035707,0.6409036860879905,1,DynamicFlatRelevance
0.69823941657841,0.6420927467300832,1,DynamicFlatRelevance
0.6992581977543639,0.643281807372176,1,DynamicFlatRelevance
0.7004823562159306,0.6444708680142688,1,DynamicFlatRelevance
0.7014579287992762,0.6456599286563615,1,DynamicFlatRelevance
0.7018620180952952,0.6468489892984542,1,DynamicFlatRelevance
0.7039293236938722,0.6480380499405469,1,DynamicFlatRelevance
0.7047213213629167,0.6492271105826397,1,DynamicFlatRelevance
0.705739282259767,0.6504161712247325,1,DynamicFlatRelevance
0.7062560901525323,0.6516052318668252,1,DynamicFlatRelevance
0.7084597927550647,0.652794292508918,1,DynamicFlatRelevance
0.7096080023575086,0.6539833531510107,1,DynamicFlatRelevance
0.7098471859022921,0.6551724137931034,1,DynamicFlatRelevance
0.7117624993465892,0.6563614744351962,1,DynamicFlatRelevance
0.7135092636563325,0.6575505350772889,1,DynamicFlatRelevance
0.7149937549723884,0.6587395957193817,1,DynamicFlatRelevance
0.7161287162767627,0.6599286563614745,1,DynamicFlatRelevance
0.7168210104384309,0.6611177170035671,1,DynamicFlatRelevance
0.717258675243396,0.6623067776456599,1,DynamicFlatRelevance
0.7179458177471032,0.6634958382877527,1,DynamicFlatRelevance
0.7184521369976014,0.6646848989298454,1,DynamicFlatRelevance
0.7212828319304521,0.6658739595719382,1,DynamicFlatRelevance
0.7236351869794362,0.667063020214031,1,DynamicFlatRelevance
0.7241782792130351,0.6682520808561236,1,DynamicFlatRelevance
0.725334031049842,0.6694411414982164,1,DynamicFlatRelevance
0.7272077471920362,0.6706302021403091,1,DynamicFlatRelevance
0.7285526191676492,0.6718192627824019,1,DynamicFlatRelevance
0.7323994361364958,0.6730083234244947,1,DynamicFlatRelevance
0.7331053230911269,0.6741973840665874,1,DynamicFlatRelevance
0.733694763475853,0.6753864447086801,1,DynamicFlatRelevance
0.733991089528649,0.6765755053507729,1,DynamicFlatRelevance
0.7340451858726915,0.6777645659928656,1,DynamicFlatRelevance
0.7355969445162636,0.6789536266349584,1,DynamicFlatRelevance
0.7367710364266173,0.6801426872770512,1,DynamicFlatRelevance
0.7371857465930134,0.6813317479191439,1,DynamicFlatRelevance
0.7374337397308643,0.6825208085612366,1,DynamicFlatRelevance
0.7386514212722104,0.6837098692033293,1,DynamicFlatRelevance
0.740815205519015,0.6848989298454221,1,DynamicFlatRelevance
0.7412912751931646,0.6860879904875149,1,DynamicFlatRelevance
0.7416237251424587,0.6872770511296076,1,DynamicFlatRelevance
0.7417399098732673,0.6884661117717004,1,DynamicFlatRelevance
0.7418385324208561,0.6896551724137931,1,DynamicFlatRelevance
0.7434401132837458,0.6908442330558858,1,DynamicFlatRelevance
0.7436795030963324,0.6920332936979786,1,DynamicFlatRelevance
0.7439013710559443,0.6932223543400713,1,DynamicFlatRelevance
0.7450293534727894,0.6944114149821641,1,DynamicFlatRelevance
0.7453801372170723,0.6956004756242569,1,DynamicFlatRelevance
0.7460938991668972,0.6967895362663495,1,DynamicFlatRelevance
0.7464303705981443,0.6979785969084423,1,DynamicFlatRelevance
0.7490783683942333,0.6991676575505351,1,DynamicFlatRelevance
0.7496817551808146,0.7003567181926278,1,DynamicFlatRelevance
0.7498111997182058,0.7015457788347206,1,DynamicFlatRelevance
0.751679172968247,0.7027348394768134,1,DynamicFlatRelevance
0.7517705162690103,0.703923900118906,1,DynamicFlatRelevance
0.7551107386678417,0.7051129607609988,1,DynamicFlatRelevance
0.7578561147055103,0.7063020214030915,1,DynamicFlatRelevance
0.7585733082053179,0.7074910820451843,1,DynamicFlatRelevance
0.7587024989782449,0.7086801426872771,1,DynamicFlatRelevance
0.7596275046441381,0.7098692033293698,1,DynamicFlatRelevance
0.7609592545929971,0.7110582639714625,1,DynamicFlatRelevance
0.7610828376964669,0.7122473246135553,1,DynamicFlatRelevance
0.761208824152962,0.713436385255648,1,DynamicFlatRelevance
0.7620975013573172,0.7146254458977408,1,DynamicFlatRelevance
0.7623351966310619,0.7158145065398336,1,DynamicFlatRelevance
0.7645555710364249,0.7170035671819263,1,DynamicFlatRelevance
0.766987363511215,0.718192627824019,1,DynamicFlatRelevance
0.7680280694009536,0.7193816884661117,1,DynamicFlatRelevance
0.7680798165186031,0.7205707491082045,1,DynamicFlatRelevance
0.7681423511580974,0.7217598097502973,1,DynamicFlatRelevance
0.7693635702540558,0.72294887039239,1,DynamicFlatRelevance
0.7694284743931721,0.7241379310344828,1,DynamicFlatRelevance
0.770252852311458,0.7253269916765755,1,DynamicFlatRelevance
0.7706252912219966,0.7265160523186682,1,DynamicFlatRelevance
0.7716896703833225,0.727705112960761,1,DynamicFlatRelevance
0.7723290262649982,0.7288941736028538,1,DynamicFlatRelevance
0.7732877304799946,0.7300832342449465,1,DynamicFlatRelevance
0.7742282744785952,0.7312722948870393,1,DynamicFlatRelevance
0.7744960464420778,0.7324613555291319,1,DynamicFlatRelevance
0.7760239588183353,0.7336504161712247,1,DynamicFlatRelevance
0.7773163267613317,0.7348394768133175,1,DynamicFlatRelevance
0.77799677345239,0.7360285374554102,1,DynamicFlatRelevance
0.7786189786159952,0.737217598097503,1,DynamicFlatRelevance
0.7789077985397945,0.7384066587395958,1,DynamicFlatRelevance
0.7805173128050136,0.7395957193816884,1,DynamicFlatRelevance
0.7807419436413694,0.7407847800237812,1,DynamicFlatRelevance
0.7821449567185432,0.7419738406658739,1,DynamicFlatRelevance
0.7825751329523412,0.7431629013079667,1,DynamicFlatRelevance
0.7828815654681414,0.7443519619500595,1,DynamicFlatRelevance
0.7836371489656244,0.7455410225921522,1,DynamicFlatRelevance
0.7840277918630338,0.746730083234245,1,DynamicFlatRelevance
0.7840537019057603,0.7479191438763377,1,DynamicFlatRelevance
0.7857786198040151,0.7491082045184304,1,DynamicFlatRelevance
0.7860936048022162,0.7502972651605232,1,DynamicFlatRelevance
0.7869268916297756,0.751486325802616,1,DynamicFlatRelevance
0.7869626364976106,0.7526753864447087,1,DynamicFlatRelevance
0.7875971470049592,0.7538644470868014,1,DynamicFlatRelevance
0.7895826322281625,0.7550535077288941,1,DynamicFlatRelevance
0.7902746724875289,0.7562425683709869,1,DynamicFlatRelevance
0.7911151326166523,0.7574316290130797,1,DynamicFlatRelevance
0.7912253237868114,0.7586206896551724,1,DynamicFlatRelevance
0.7926375967785901,0.7598097502972652,1,DynamicFlatRelevance
0.7940237979557274,0.760998810939358,1,DynamicFlatRelevance
0.7946476406830811,0.7621878715814506,1,DynamicFlatRelevance
0.7954222398389668,0.7633769322235434,1,DynamicFlatRelevance
0.7954259311955862,0.7645659928656362,1,DynamicFlatRelevance
0.7959814885659142,0.7657550535077289,1,DynamicFlatRelevance
0.7968360856504475,0.7669441141498217,1,DynamicFlatRelevance
0.797626249471941,0.7681331747919143,1,DynamicFlatRelevance
0.798310402325038,0.7693222354340071,1,DynamicFlatRelevance
0.7983108050367704,0.7705112960760999,1,DynamicFlatRelevance
0.7984072681445986,0.7717003567181926,1,DynamicFlatRelevance
0.8005686241009764,0.7728894173602854,1,DynamicFlatRelevance
0.8007267439525272,0.7740784780023782,1,DynamicFlatRelevance
0.8011927196649893,0.7752675386444708,1,DynamicFlatRelevance
0.8051245292209046,0.7764565992865636,1,DynamicFlatRelevance
0.8057401665410389,0.7776456599286563,1,DynamicFlatRelevance
0.806500521930607,0.7788347205707491,1,DynamicFlatRelevance
0.8067598057309322,0.7800237812128419,1,DynamicFlatRelevance
0.8071547185406436,0.7812128418549346,1,DynamicFlatRelevance
0.8083752502911778,0.7824019024970273,1,DynamicFlatRelevance
0.8109052841739706,0.7835909631391201,1,DynamicFlatRelevance
0.8136533843422775,0.7847800237812128,1,DynamicFlatRelevance
0.8145629616426717,0.7859690844233056,1,DynamicFlatRelevance
0.8149067334710001,0.7871581450653984,1,DynamicFlatRelevance
0.815243934363763,0.7883472057074911,1,DynamicFlatRelevance
0.8165133800707647,0.7895362663495838,1,DynamicFlatRelevance
0.8172117961568244,0.7907253269916765,1,DynamicFlatRelevance
0.8176980648305117,0.7919143876337693,1,DynamicFlatRelevance
0.8177832418197113,0.7931034482758621,1,DynamicFlatRelevance
0.8185358226187187,0.7942925089179548,1,DynamicFlatRelevance
0.8191372937032337,0.7954815695600476,1,DynamicFlatRelevance
0.8225220237871307,0.7966706302021404,1,DynamicFlatRelevance
0.8248680475088968,0.797859690844233,1,DynamicFlatRelevance
0.8251120877501945,0.7990487514863258,1,DynamicFlatRelevance
0.8267491635631199,0.8002378121284186,1,DynamicFlatRelevance
0.8267952820172724,0.8014268727705113,1,DynamicFlatRelevance
0.8277205907931453,0.8026159334126041,1,DynamicFlatRelevance
0.8278941879096671,0.8038049940546967,1,DynamicFlatRelevance
0.8283902436855897,0.8049940546967895,1,DynamicFlatRelevance
0.8286962475165236,0.8061831153388823,1,DynamicFlatRelevance
0.8321088025355614,0.807372175980975,1,DynamicFlatRelevance
0.8322368068454047,0.8085612366230678,1,DynamicFlatRelevance
0.8336548281196823,0.8097502972651606,1,DynamicFlatRelevance
0.8342674975841629,0.8109393579072532,1,DynamicFlatRelevance
0.8387550516117308,0.812128418549346,1,DynamicFlatRelevance
0.8392878821845193,0.8133174791914387,1,DynamicFlatRelevance
0.8433575456132547,0.8145065398335315,1,DynamicFlatRelevance
0.8436172646457436,0.8156956004756243,1,DynamicFlatRelevance
0.8436882493910627,0.816884661117717,1,DynamicFlatRelevance
0.8447774545471098,0.8180737217598097,1,DynamicFlatRelevance
0.846964509083814,0.8192627824019025,1,DynamicFlatRelevance
0.8483209047972906,0.8204518430439952,1,DynamicFlatRelevance
0.8501137508236418,0.821640903686088,1,DynamicFlatRelevance
0.8524848470656075,0.8228299643281808,1,DynamicFlatRelevance
0.8540096085785294,0.8240190249702735,1,DynamicFlatRelevance
0.8540425385450785,0.8252080856123662,1,DynamicFlatRelevance
0.8549588413682212,0.8263971462544589,1,DynamicFlatRelevance
0.8598925118460574,0.8275862068965517,1,DynamicFlatRelevance
0.86025180170558,0.8287752675386445,1,DynamicFlatRelevance
0.8620993402470414,0.8299643281807372,1,DynamicFlatRelevance
0.8628092259721066,0.83115338882283,1,DynamicFlatRelevance
0.8646222578771763,0.8323424494649228,1,DynamicFlatRelevance
0.8654068114715444,0.8335315101070154,1,DynamicFlatRelevance
0.866935164011533,0.8347205707491082,1,DynamicFlatRelevance
0.8671137261622208,0.835909631391201,1,DynamicFlatRelevance
0.8674963681463268,0.8370986920332937,1,DynamicFlatRelevance
0.8676366408382066,0.8382877526753865,1,DynamicFlatRelevance
0.8684461068047089,0.8394768133174791,1,DynamicFlatRelevance
0.868802745450985,0.8406658739595719,1,DynamicFlatRelevance
0.8693606350758385,0.8418549346016647,1,DynamicFlatRelevance
0.8731391671961486,0.8430439952437574,1,DynamicFlatRelevance
0.8734700379532292,0.8442330558858502,1,DynamicFlatRelevance
0.8750261122469927,0.845422116527943,1,DynamicFlatRelevance
0.8772282024181468,0.8466111771700356,1,DynamicFlatRelevance
0.8781916211979702,0.8478002378121284,1,DynamicFlatRelevance
0.8791180325548034,0.8489892984542212,1,DynamicFlatRelevance
0.8799446449277877,0.8501783590963139,1,DynamicFlatRelevance
0.8810654023506865,0.8513674197384067,1,DynamicFlatRelevance
0.8818295373913578,0.8525564803804994,1,DynamicFlatRelevance
0.8840864717544719,0.8537455410225921,1,DynamicFlatRelevance
0.884748165895358,0.8549346016646849,1,DynamicFlatRelevance
0.8857147908438954,0.8561236623067776,1,DynamicFlatRelevance
0.885890840811717,0.8573127229488704,1,DynamicFlatRelevance
0.8881426207571912,0.8585017835909632,1,DynamicFlatRelevance
0.8886264165381217,0.8596908442330559,1,DynamicFlatRelevance
0.8896868320772828,0.8608799048751486,1,DynamicFlatRelevance
0.8901997514309485,0.8620689655172413,1,DynamicFlatRelevance
0.891951347912133,0.8632580261593341,1,DynamicFlatRelevance
0.8934509823270123,0.8644470868014269,1,DynamicFlatRelevance
0.8944658947009323,0.8656361474435196,1,DynamicFlatRelevance
0.8947615755856191,0.8668252080856124,1,DynamicFlatRelevance
0.8984741756500112,0.8680142687277052,1,DynamicFlatRelevance
0.8989119007578783,0.8692033293697978,1,DynamicFlatRelevance
0.8995791758453335,0.8703923900118906,1,DynamicFlatRelevance
0.8999463889201671,0.8715814506539834,1,DynamicFlatRelevance
0.9016265406066069,0.8727705112960761,1,DynamicFlatRelevance
0.904144028096346,0.8739595719381689,1,DynamicFlatRelevance
0.9045299872430101,0.8751486325802615,1,DynamicFlatRelevance
0.9052895249073822,0.8763376932223543,1,DynamicFlatRelevance
0.9058211610575295,0.8775267538644471,1,DynamicFlatRelevance
0.9068997885409544,0.8787158145065398,1,DynamicFlatRelevance
0.9070454523709621,0.8799048751486326,1,DynamicFlatRelevance
0.9074327824962403,0.8810939357907254,1,DynamicFlatRelevance
0.9079317592647556,0.882282996432818,1,DynamicFlatRelevance
0.9087518852380585,0.8834720570749108,1,DynamicFlatRelevance
0.9088673299772481,0.8846611177170036,1,DynamicFlatRelevance
0.9108768775071852,0.8858501783590963,1,DynamicFlatRelevance
0.911574690404569,0.8870392390011891,1,DynamicFlatRelevance
0.9124963430054027,0.8882282996432818,1,DynamicFlatRelevance
0.9130729648829412,0.8894173602853745,1,DynamicFlatRelevance
0.9131734798269378,0.8906064209274673,1,DynamicFlatRelevance
0.9136323111649034,0.89179548156956,1,DynamicFlatRelevance
0.9143177878841202,0.8929845422116528,1,DynamicFlatRelevance
0.9148930017897854,0.8941736028537456,1,DynamicFlatRelevance
0.9158122500166508,0.8953626634958383,1,DynamicFlatRelevance
0.9169635817442074,0.896551724137931,1,DynamicFlatRelevance
0.9171697362675513,0.8977407847800237,1,DynamicFlatRelevance
0.9174109269265938,0.8989298454221165,1,DynamicFlatRelevance
0.9200419512538289,0.9001189060642093,1,DynamicFlatRelevance
0.920307828910822,0.901307966706302,1,DynamicFlatRelevance
0.920609755029183,0.9024970273483948,1,DynamicFlatRelevance
0.9221280789188668,0.9036860879904876,1,DynamicFlatRelevance
0.9231852917489469,0.9048751486325802,1,DynamicFlatRelevance
0.923481784204055,0.906064209274673,1,DynamicFlatRelevance
0.9243187568696829,0.9072532699167658,1,DynamicFlatRelevance
0.9262440705415189,0.9084423305588585,1,DynamicFlatRelevance
0.9264142242683446,0.9096313912009513,1,DynamicFlatRelevance
0.9266681062295277,0.9108204518430439,1,DynamicFlatRelevance
0.9276516999465159,0.9120095124851367,1,DynamicFlatRelevance
0.9315071230340024,0.9131985731272295,1,DynamicFlatRelevance
0.9320664373645338,0.9143876337693222,1,DynamicFlatRelevance
0.9330226990326747,0.915576694411415,1,DynamicFlatRelevance
0.9349112919067375,0.9167657550535078,1,DynamicFlatRelevance
0.9363116377641907,0.9179548156956004,1,DynamicFlatRelevance
0.9374407553167874,0.9191438763376932,1,DynamicFlatRelevance
0.9382871479302848,0.920332936979786,1,DynamicFlatRelevance
0.9391589626752628,0.9215219976218787,1,DynamicFlatRelevance
0.9400880852947076,0.9227110582639715,1,DynamicFlatRelevance
0.943571802263788,0.9239001189060642,1,DynamicFlatRelevance
0.9445242673039642,0.925089179548157,1,DynamicFlatRelevance
0.9447480476761978,0.9262782401902497,1,DynamicFlatRelevance
0.9448580751429656,0.9274673008323424,1,DynamicFlatRelevance
0.9463034926020306,0.9286563614744352,1,DynamicFlatRelevance
0.9470493231733172,0.929845422116528,1,DynamicFlatRelevance
0.9480777586807125,0.9310344827586207,1,DynamicFlatRelevance
0.9482993061616245,0.9322235434007135,1,DynamicFlatRelevance
0.9484246326505428,0.9334126040428062,1,DynamicFlatRelevance
0.9497956260256863,0.9346016646848989,1,DynamicFlatRelevance
0.9502062320211864,0.9357907253269917,1,DynamicFlatRelevance
0.9512520234867399,0.9369797859690844,1,DynamicFlatRelevance
0.9518538452519696,0.9381688466111772,1,DynamicFlatRelevance
0.9536563599791674,0.93935790725327,1,DynamicFlatRelevance
0.9556693922683177,0.9405469678953626,1,DynamicFlatRelevance
0.9561471930558074,0.9417360285374554,1,DynamicFlatRelevance
0.9572325616565713,0.9429250891795482,1,DynamicFlatRelevance
0.9590419822184266,0.9441141498216409,1,DynamicFlatRelevance
0.9596912323606066,0.9453032104637337,1,DynamicFlatRelevance
0.9598068709243615,0.9464922711058263,1,DynamicFlatRelevance
0.9602289754216571,0.9476813317479191,1,DynamicFlatRelevance
0.9623812002822894,0.9488703923900119,1,DynamicFlatRelevance
0.9624664905240827,0.9500594530321046,1,DynamicFlatRelevance
0.9632844533868683,0.9512485136741974,1,DynamicFlatRelevance
0.9641696869697736,0.9524375743162902,1,DynamicFlatRelevance
0.9649051779063234,0.9536266349583828,1,DynamicFlatRelevance
0.965234870970539,0.9548156956004756,1,DynamicFlatRelevance
0.9669034433016783,0.9560047562425684,1,DynamicFlatRelevance
0.9685407232797294,0.9571938168846611,1,DynamicFlatRelevance
0.968715305360039,0.9583828775267539,1,DynamicFlatRelevance
0.9688881964527241,0.9595719381688466,1,DynamicFlatRelevance
0.9706648999420597,0.9607609988109393,1,DynamicFlatRelevance
0.9713687145118168,0.9619500594530321,1,DynamicFlatRelevance
0.9713956287615382,0.9631391200951248,1,DynamicFlatRelevance
0.9717654473590684,0.9643281807372176,1,DynamicFlatRelevance
0.9734362155550293,0.9655172413793104,1,DynamicFlatRelevance
0.9744226413733692,0.9667063020214031,1,DynamicFlatRelevance
0.9745109537596752,0.9678953626634959,1,DynamicFlatRelevance
0.9750791079832428,0.9690844233055886,1,DynamicFlatRelevance
0.9766149935911557,0.9702734839476813,1,DynamicFlatRelevance
0.9774378982763778,0.9714625445897741,1,DynamicFlatRelevance
0.9788158953633816,0.9726516052318668,1,DynamicFlatRelevance
0.9791432576165509,0.9738406658739596,1,DynamicFlatRelevance
0.9797555267046987,0.9750297265160524,1,DynamicFlatRelevance
0.9798482225864653,0.976218787158145,1,DynamicFlatRelevance
0.9803591653200119,0.9774078478002378,1,DynamicFlatRelevance
0.9834570287747315,0.9785969084423306,1,DynamicFlatRelevance
0.9856535599674663,0.9797859690844233,1,DynamicFlatRelevance
0.9873878981419733,0.9809750297265161,1,DynamicFlatRelevance
0.987631460371535,0.9821640903686087,1,DynamicFlatRelevance
0.9878751157242105,0.9833531510107015,1,DynamicFlatRelevance
0.9880141167869478,0.9845422116527943,1,DynamicFlatRelevance
0.9883046648182754,0.985731272294887,1,DynamicFlatRelevance
0.9903953661189568,0.9869203329369798,1,DynamicFlatRelevance
0.990814971322096,0.9881093935790726,1,DynamicFlatRelevance
0.9922884030623287,0.9892984542211652,1,DynamicFlatRelevance
0.9936277800312254,0.990487514863258,1,DynamicFlatRelevance
0.9944351008866836,0.9916765755053508,1,DynamicFlatRelevance
0.9945032234582314,0.9928656361474435,1,DynamicFlatRelevance
0.9971887304047105,0.9940546967895363,1,DynamicFlatRelevance
0.997573043759969,0.995243757431629,1,DynamicFlatRelevance
0.9985570893589049,0.9964328180737217,1,DynamicFlatRelevance
0.9997191673200057,0.9976218787158145,1,DynamicFlatRelevance
0.9997974805853005,0.9988109393579072,1,DynamicFlatRelevance
1.0,1.0,1,DynamicFlatRelevance
5.0,1.0,1,DynamicFlatRelevance
0.0002725267340211168,0.0011534025374855825,2,BatchOverflowRelevance
0.00267581468744138,0.002306805074971165,2,BatchOverflowRelevance
0.007251104677939324,0.0034602076124567475,2,BatchOverflowRelevance
0.008181167175077775,0.00461361014994233,2,BatchOverflowRelevance
0.008998125303710802,0.0057670126874279125,2,BatchOverflowRelevance
0.009964239752520143,0.006920415224913495,2,BatchOverflowRelevance
0.01121142340797876,0.008073817762399077,2,BatchOverflowRelevance
0.01163202634177729,0.00922722029988466,2,BatchOverflowRelevance
0.011779836638176278,0.010380622837370242,2,BatchOverflowRelevance
0.015209783832435875,0.011534025374855825,2,BatchOverflowRelevance
0.01653525832762348,0.012687427912341407,2,BatchOverflowRelevance
0.018448245038709565,0.01384083044982699,2,BatchOverflowRelevance
0.019011603909382835,0.014994232987312572,2,BatchOverflowRelevance
0.021783374022565027,0.016147635524798153,2,BatchOverflowRelevance
0.02188851708204176,0.01730103806228374,2,BatchOverflowRelevance
0.026721700171258078,0.01845444059976932,2,BatchOverflowRelevance
0.03203056137085447,0.0196078431372549,2,BatchOverflowRelevance
0.03285250747784696,0.020761245674740483,2,BatchOverflowRelevance
0.03290292972497344,0.02191464821222607,2,BatchOverflowRelevance
0.03499116779902067,0.02306805074971165,2,BatchOverflowRelevance
0.03511148723203661,0.02422145328719723,2,BatchOverflowRelevance
0.03554041835367272,0.025374855824682813,2,BatchOverflowRelevance
0.03695592164933004,0.0265282583621684,2,BatchOverflowRelevance
0.03892905663110113,0.02768166089965398,2,BatchOverflowRelevance
0.03894626318752703,0.02883506343713956,2,BatchOverflowRelevance
0.041899925593050114,0.029988465974625143,2,BatchOverflowRelevance
0.042352459863691294,0.031141868512110725,2,BatchOverflowRelevance
0.044506113832101235,0.03229527104959631,2,BatchOverflowRelevance
0.04469358839184423,0.03344867358708189,2,BatchOverflowRelevance
0.04592996643457159,0.03460207612456748,2,BatchOverflowRelevance
0.04809226499951791,0.03575547866205306,2,BatchOverflowRelevance
0.052242024046126545,0.03690888119953864,2,BatchOverflowRelevance
0.05423956042609035,0.03806228373702422,2,BatchOverflowRelevance
0.05693269107915988,0.0392156862745098,2,BatchOverflowRelevance
0.05746047356100803,0.040369088811995385,2,BatchOverflowRelevance
0.058353917982996606,0.04152249134948097,2,BatchOverflowRelevance
0.058597442702426505,0.04267589388696655,2,BatchOverflowRelevance
0.05954523028747927,0.04382929642445214,2,BatchOverflowRelevance
0.05970421475854337,0.04498269896193772,2,BatchOverflowRelevance
0.06135741977992737,0.0461361014994233,2,BatchOverflowRelevance
0.06177160503812418,0.04728950403690888,2,BatchOverflowRelevance
0.06417203448582676,0.04844290657439446,2,BatchOverflowRelevance
0.06898113562775521,0.049596309111880045,2,BatchOverflowRelevance
0.06987577636193976,0.05074971164936563,2,BatchOverflowRelevance
0.07224588201829008,0.05190311418685121,2,BatchOverflowRelevance
0.07677210727400308,0.0530565167243368,2,BatchOverflowRelevance
0.08064635139648502,0.05420991926182238,2,BatchOverflowRelevance
0.08101137008626047,0.05536332179930796,2,BatchOverflowRelevance
0.0845198720128133,0.05651672433679354,2,BatchOverflowRelevance
0.08548894196180501,0.05767012687427912,2,BatchOverflowRelevance
0.08560548713088068,0.058823529411764705,2,BatchOverflowRelevance
0.08793157935073115,0.05997693194925029,2,BatchOverflowRelevance
0.08911928395967372,0.06113033448673587,2,BatchOverflowRelevance
0.08946005353551079,0.06228373702422145,2,BatchOverflowRelevance
0.08971072481000597,0.06343713956170703,2,BatchOverflowRelevance
0.0917021573803043,0.06459054209919261,2,BatchOverflowRelevance
0.09212529962090521,0.0657439446366782,2,BatchOverflowRelevance
0.09287537951012403,0.06689734717416378,2,BatchOverflowRelevance
0.09365892642947315,0.06805074971164937,2,BatchOverflowRelevance
0.09425544091336102,0.06920415224913495,2,BatchOverflowRelevance
0.09692509321193654,0.07035755478662054,2,BatchOverflowRelevance
0.09701229449179216,0.07151095732410612,2,BatchOverflowRelevance
0.09796979566444008,0.0726643598615917,2,BatchOverflowRelevance
0.098005176198388,0.07381776239907728,2,BatchOverflowRelevance
0.09883561082824954,0.07497116493656286,2,BatchOverflowRelevance
0.09944073950739174,0.07612456747404844,2,BatchOverflowRelevance
0.10104992668147084,0.07727797001153403,2,BatchOverflowRelevance
0.10252413651515013,0.0784313725490196,2,BatchOverflowRelevance
0.10271875076993453,0.07958477508650519,2,BatchOverflowRelevance
0.10360635591516854,0.08073817762399077,2,BatchOverflowRelevance
0.1040546507196245,0.08189158016147635,2,BatchOverflowRelevance
0.10443349234891741,0.08304498269896193,2,BatchOverflowRelevance
0.10757153032581002,0.08419838523644751,2,BatchOverflowRelevance
0.10962952771772194,0.0853517877739331,2,BatchOverflowRelevance
0.1099254075459859,0.08650519031141868,2,BatchOverflowRelevance
0.11247375936813597,0.08765859284890427,2,BatchOverflowRelevance
0.11392942642824444,0.08881199538638986,2,BatchOverflowRelevance
0.11492373765846864,0.08996539792387544,2,BatchOverflowRelevance
0.1162770676734759,0.09111880046136102,2,BatchOverflowRelevance
0.11713028104433043,0.0922722029988466,2,BatchOverflowRelevance
0.11790680091194972,0.09342560553633218,2,BatchOverflowRelevance
0.11952405276962708,0.09457900807381776,2,BatchOverflowRelevance
0.12163360544758639,0.09573241061130335,2,BatchOverflowRelevance
0.12179846690050988,0.09688581314878893,2,BatchOverflowRelevance
0.1229065275220016,0.09803921568627451,2,BatchOverflowRelevance
0.12306398703187771,0.09919261822376009,2,BatchOverflowRelevance
0.12342277543147695,0.10034602076124567,2,BatchOverflowRelevance
0.12434819052616186,0.10149942329873125,2,BatchOverflowRelevance
0.1253810277293752,0.10265282583621683,2,BatchOverflowRelevance
0.12808317670210556,0.10380622837370242,2,BatchOverflowRelevance
0.12985509113865046,0.104959630911188,2,BatchOverflowRelevance
0.13065632065534594,0.1061130334486736,2,BatchOverflowRelevance
0.13141039799017307,0.10726643598615918,2,BatchOverflowRelevance
0.1337459756074847,0.10841983852364476,2,BatchOverflowRelevance
0.13508358338020443,0.10957324106113034,2,BatchOverflowRelevance
0.13519239319456133,0.11072664359861592,2,BatchOverflowRelevance
0.13624090312184656,0.1118800461361015,2,BatchOverflowRelevance
0.13767908454726197,0.11303344867358708,2,BatchOverflowRelevance
0.13913034540222746,0.11418685121107267,2,BatchOverflowRelevance
0.13934174560576373,0.11534025374855825,2,BatchOverflowRelevance
0.13965173754164617,0.11649365628604383,2,BatchOverflowRelevance
0.1402171882212757,0.11764705882352941,2,BatchOverflowRelevance
0.14228721163763325,0.11880046136101499,2,BatchOverflowRelevance
0.14342527290422868,0.11995386389850057,2,BatchOverflowRelevance
0.1439587373582043,0.12110726643598616,2,BatchOverflowRelevance
0.14456972512607535,0.12226066897347174,2,BatchOverflowRelevance
0.14626921665650783,0.12341407151095732,2,BatchOverflowRelevance
0.14697882994165035,0.1245674740484429,2,BatchOverflowRelevance
0.1470587839505786,0.12572087658592848,2,BatchOverflowRelevance
0.14736050137685197,0.12687427912341406,2,BatchOverflowRelevance
0.14791113891815666,0.12802768166089964,2,BatchOverflowRelevance
0.14972706378080858,0.12918108419838523,2,BatchOverflowRelevance
0.1497800182261464,0.1303344867358708,2,BatchOverflowRelevance
0.15085008882835638,0.1314878892733564,2,BatchOverflowRelevance
0.15562094390499048,0.13264129181084197,2,BatchOverflowRelevance
0.15563279944053487,0.13379469434832755,2,BatchOverflowRelevance
0.15712267698343574,0.13494809688581316,2,BatchOverflowRelevance
0.15730118460753317,0.13610149942329874,2,BatchOverflowRelevance
0.1592159964536286,0.13725490196078433,2,BatchOverflowRelevance
0.16074488955862054,0.1384083044982699,2,BatchOverflowRelevance
0.16105541307146964,0.1395617070357555,2,BatchOverflowRelevance
0.16119653220772712,0.14071510957324107,2,BatchOverflowRelevance
0.16135894498906644,0.14186851211072665,2,BatchOverflowRelevance
0.1618477739698101,0.14302191464821223,2,BatchOverflowRelevance
0.16260756037317936,0.14417531718569782,2,BatchOverflowRelevance
0.16279709106729,0.1453287197231834,2,BatchOverflowRelevance
0.16400596146506707,0.14648212226066898,2,BatchOverflowRelevance
0.164014657264838,0.14763552479815456,2,BatchOverflowRelevance
0.16429477302713646,0.14878892733564014,2,BatchOverflowRelevance
0.16443463387123458,0.14994232987312572,2,BatchOverflowRelevance
0.1646407110446635,0.1510957324106113,2,BatchOverflowRelevance
0.1651674406909378,0.1522491349480969,2,BatchOverflowRelevance
0.1664985375492849,0.15340253748558247,2,BatchOverflowRelevance
0.16738982770774413,0.15455594002306805,2,BatchOverflowRelevance
0.16896377519314854,0.15570934256055363,2,BatchOverflowRelevance
0.16969494805104546,0.1568627450980392,2,BatchOverflowRelevance
0.17557055001662114,0.1580161476355248,2,BatchOverflowRelevance
0.1778574008742524,0.15916955017301038,2,BatchOverflowRelevance
0.178708253745004,0.16032295271049596,2,BatchOverflowRelevance
0.17935645384987353,0.16147635524798154,2,BatchOverflowRelevance
0.1808923153244839,0.16262975778546712,2,BatchOverflowRelevance
0.18128727450909388,0.1637831603229527,2,BatchOverflowRelevance
0.18140073793319722,0.16493656286043828,2,BatchOverflowRelevance
0.18202882319390135,0.16608996539792387,2,BatchOverflowRelevance
0.18339152881734933,0.16724336793540945,2,BatchOverflowRelevance
0.18437382118957935,0.16839677047289503,2,BatchOverflowRelevance
0.18514301874444072,0.1695501730103806,2,BatchOverflowRelevance
0.18529381365356912,0.1707035755478662,2,BatchOverflowRelevance
0.18630490499230312,0.17185697808535177,2,BatchOverflowRelevance
0.18835021833568977,0.17301038062283736,2,BatchOverflowRelevance
0.1890666189209398,0.17416378316032297,2,BatchOverflowRelevance
0.18948638391548744,0.17531718569780855,2,BatchOverflowRelevance
0.1925553391780177,0.17647058823529413,2,BatchOverflowRelevance
0.19521127418384765,0.1776239907727797,2,BatchOverflowRelevance
0.1959479123753538,0.1787773933102653,2,BatchOverflowRelevance
0.1964680740469369,0.17993079584775087,2,BatchOverflowRelevance
0.1967012179278651,0.18108419838523646,2,BatchOverflowRelevance
0.1975991100984995,0.18223760092272204,2,BatchOverflowRelevance
0.19789911021104523,0.18339100346020762,2,BatchOverflowRelevance
0.1986075050557612,0.1845444059976932,2,BatchOverflowRelevance
0.20196060055180087,0.18569780853517878,2,BatchOverflowRelevance
0.20417653038247963,0.18685121107266436,2,BatchOverflowRelevance
0.2089818532373684,0.18800461361014995,2,BatchOverflowRelevance
0.20956323322248593,0.18915801614763553,2,BatchOverflowRelevance
0.21112916170798712,0.1903114186851211,2,BatchOverflowRelevance
0.21148968794923273,0.1914648212226067,2,BatchOverflowRelevance
0.21313996645903277,0.19261822376009227,2,BatchOverflowRelevance
0.2132127865037452,0.19377162629757785,2,BatchOverflowRelevance
0.2139571725851237,0.19492502883506344,2,BatchOverflowRelevance
0.2177669290941342,0.19607843137254902,2,BatchOverflowRelevance
0.2185755202709263,0.1972318339100346,2,BatchOverflowRelevance
0.2185806269500037,0.19838523644752018,2,BatchOverflowRelevance
0.2193208325522331,0.19953863898500576,2,BatchOverflowRelevance
0.2201760600688445,0.20069204152249134,2,BatchOverflowRelevance
0.22133024260628886,0.20184544405997693,2,BatchOverflowRelevance
0.2225419950135219,0.2029988465974625,2,BatchOverflowRelevance
0.22285729272251764,0.2041522491349481,2,BatchOverflowRelevance
0.22342511998969883,0.20530565167243367,2,BatchOverflowRelevance
0.22402050494252101,0.20645905420991925,2,BatchOverflowRelevance
0.2240521006030889,0.20761245674740483,2,BatchOverflowRelevance
0.2309332408080813,0.20876585928489041,2,BatchOverflowRelevance
0.23195942113100365,0.209919261822376,2,BatchOverflowRelevance
0.23242627181494058,0.21107266435986158,2,BatchOverflowRelevance
0.2342674646702445,0.2122260668973472,2,BatchOverflowRelevance
0.23478171353947275,0.21337946943483277,2,BatchOverflowRelevance
0.23610182515702505,0.21453287197231835,2,BatchOverflowRelevance
0.23797905725317747,0.21568627450980393,2,BatchOverflowRelevance
0.24027733880134639,0.21683967704728951,2,BatchOverflowRelevance
0.24382250742489386,0.2179930795847751,2,BatchOverflowRelevance
0.2444327334427001,0.21914648212226068,2,BatchOverflowRelevance
0.2460375918088502,0.22029988465974626,2,BatchOverflowRelevance
0.2479001992479959,0.22145328719723184,2,BatchOverflowRelevance
0.24896287730933686,0.22260668973471742,2,BatchOverflowRelevance
0.24973815214446482,0.223760092272203,2,BatchOverflowRelevance
0.2505027638769626,0.22491349480968859,2,BatchOverflowRelevance
0.25105235320636243,0.22606689734717417,2,BatchOverflowRelevance
0.25517873950326475,0.22722029988465975,2,BatchOverflowRelevance
0.25524703952823824,0.22837370242214533,2,BatchOverflowRelevance
0.2555357844991235,0.2295271049596309,2,BatchOverflowRelevance
0.2569319701790356,0.2306805074971165,2,BatchOverflowRelevance
0.26014967548372425,0.23183391003460208,2,BatchOverflowRelevance
0.2602754346597216,0.23298731257208766,2,BatchOverflowRelevance
0.26089289999053555,0.23414071510957324,2,BatchOverflowRelevance
0.261205921606976,0.23529411764705882,2,BatchOverflowRelevance
0.2626930666195024,0.2364475201845444,2,BatchOverflowRelevance
0.26309733123676526,0.23760092272202998,2,BatchOverflowRelevance
0.2635029635786257,0.23875432525951557,2,BatchOverflowRelevance
0.26500995126417237,0.23990772779700115,2,BatchOverflowRelevance
0.26514817518135025,0.24106113033448673,2,BatchOverflowRelevance
0.26562563888757396,0.2422145328719723,2,BatchOverflowRelevance
0.26695170695663784,0.2433679354094579,2,BatchOverflowRelevance
0.2679235738879253,0.24452133794694347,2,BatchOverflowRelevance
0.268133160523927,0.24567474048442905,2,BatchOverflowRelevance
0.2707057220542488,0.24682814302191464,2,BatchOverflowRelevance
0.2712814010185922,0.24798154555940022,2,BatchOverflowRelevance
0.27365430184695816,0.2491349480968858,2,BatchOverflowRelevance
0.27470934203928055,0.2502883506343714,2,BatchOverflowRelevance
0.27506886361443783,0.25144175317185696,2,BatchOverflowRelevance
0.2776755955669472,0.25259515570934254,2,BatchOverflowRelevance
0.27838878896737285,0.2537485582468281,2,BatchOverflowRelevance
0.27846097900811295,0.2549019607843137,2,BatchOverflowRelevance
0.27935798720887206,0.2560553633217993,2,BatchOverflowRelevance
0.28116053336503466,0.25720876585928487,2,BatchOverflowRelevance
0.2811912732299384,0.25836216839677045,2,BatchOverflowRelevance
0.28218507069650656,0.25951557093425603,2,BatchOverflowRelevance
0.2831864665173559,0.2606689734717416,2,BatchOverflowRelevance
0.28323384240816285,0.2618223760092272,2,BatchOverflowRelevance
0.284446195540319,0.2629757785467128,2,BatchOverflowRelevance
0.2875954006034447,0.26412918108419836,2,BatchOverflowRelevance
0.287741447490081,0.26528258362168394,2,BatchOverflowRelevance
0.2881886157920288,0.2664359861591695,2,BatchOverflowRelevance
0.2888842418167865,0.2675893886966551,2,BatchOverflowRelevance
0.28913533867223506,0.2687427912341407,2,BatchOverflowRelevance
0.2920543477797555,0.2698961937716263,2,BatchOverflowRelevance
0.29224637870748715,0.2710495963091119,2,BatchOverflowRelevance
0.2929478138830923,0.2722029988465975,2,BatchOverflowRelevance
0.2941731805756769,0.27335640138408307,2,BatchOverflowRelevance
0.2957265146873027,0.27450980392156865,2,BatchOverflowRelevance
0.29588144214637513,0.27566320645905423,2,BatchOverflowRelevance
0.29717560079695815,0.2768166089965398,2,BatchOverflowRelevance
0.2974452071250564,0.2779700115340254,2,BatchOverflowRelevance
0.3009540603387073,0.279123414071511,2,BatchOverflowRelevance
0.3015951265516197,0.28027681660899656,2,BatchOverflowRelevance
0.30237674240551016,0.28143021914648214,2,BatchOverflowRelevance
0.3024519589456194,0.2825836216839677,2,BatchOverflowRelevance
0.30261931895362437,0.2837370242214533,2,BatchOverflowRelevance
0.3047865195489674,0.2848904267589389,2,BatchOverflowRelevance
0.30579364338980497,0.28604382929642447,2,BatchOverflowRelevance
0.30645090813471576,0.28719723183391005,2,BatchOverflowRelevance
0.30783250249686667,0.28835063437139563,2,BatchOverflowRelevance
0.3115888639508202,0.2895040369088812,2,BatchOverflowRelevance
0.3116635769999334,0.2906574394463668,2,BatchOverflowRelevance
0.311722716395078,0.2918108419838524,2,BatchOverflowRelevance
0.31260279439706995,0.29296424452133796,2,BatchOverflowRelevance
0.31453844723504787,0.29411764705882354,2,BatchOverflowRelevance
0.3155286788913507,0.2952710495963091,2,BatchOverflowRelevance
0.3159544678705286,0.2964244521337947,2,BatchOverflowRelevance
0.3163288337318688,0.2975778546712803,2,BatchOverflowRelevance
0.31775124986353465,0.29873125720876587,2,BatchOverflowRelevance
0.322034133112318,0.29988465974625145,2,BatchOverflowRelevance
0.3231784733331189,0.30103806228373703,2,BatchOverflowRelevance
0.3245006815794369,0.3021914648212226,2,BatchOverflowRelevance
0.32871776682755627,0.3033448673587082,2,BatchOverflowRelevance
0.33315366255561507,0.3044982698961938,2,BatchOverflowRelevance
0.3349629038493305,0.30565167243367936,2,BatchOverflowRelevance
0.33611711673478517,0.30680507497116494,2,BatchOverflowRelevance
0.33803900747847115,0.3079584775086505,2,BatchOverflowRelevance
0.33854551026319957,0.3091118800461361,2,BatchOverflowRelevance
0.3390403866724352,0.3102652825836217,2,BatchOverflowRelevance
0.34121515823714077,0.31141868512110726,2,BatchOverflowRelevance
0.34300087113885525,0.31257208765859285,2,BatchOverflowRelevance
0.34520576027556515,0.3137254901960784,2,BatchOverflowRelevance
0.34561167454916486,0.314878892733564,2,BatchOverflowRelevance
0.3467428446948704,0.3160322952710496,2,BatchOverflowRelevance
0.3475233284612882,0.31718569780853517,2,BatchOverflowRelevance
0.348148082567608,0.31833910034602075,2,BatchOverflowRelevance
0.3498077361761176,0.31949250288350634,2,BatchOverflowRelevance
0.349814127099217,0.3206459054209919,2,BatchOverflowRelevance
0.3498992913439847,0.3217993079584775,2,BatchOverflowRelevance
0.35019211209885504,0.3229527104959631,2,BatchOverflowRelevance
0.35147433932100647,0.32410611303344866,2,BatchOverflowRelevance
0.3543942359983401,0.32525951557093424,2,BatchOverflowRelevance
0.3546590726553305,0.3264129181084198,2,BatchOverflowRelevance
0.3557001613116899,0.3275663206459054,2,BatchOverflowRelevance
0.3572627042148575,0.328719723183391,2,BatchOverflowRelevance
0.35766437327885825,0.32987312572087657,2,BatchOverflowRelevance
0.358543976882153,0.33102652825836215,2,BatchOverflowRelevance
0.3588770972153821,0.33217993079584773,2,BatchOverflowRelevance
0.3594946097742664,0.3333333333333333,2,BatchOverflowRelevance
0.3622027958122178,0.3344867358708189,2,BatchOverflowRelevance
0.36259155190932546,0.3356401384083045,2,BatchOverflowRelevance
0.3636218501038275,0.33679354094579006,2,BatchOverflowRelevance
0.3640126937344679,0.33794694348327564,2,BatchOverflowRelevance
0.3680040417864401,0.3391003460207612,2,BatchOverflowRelevance
0.3698274284545171,0.3402537485582468,2,BatchOverflowRelevance
0.37172879397830627,0.3414071510957324,2,BatchOverflowRelevance
0.37175271993850956,0.34256055363321797,2,BatchOverflowRelevance
0.372914822608152,0.34371395617070355,2,BatchOverflowRelevance
0.37307763611831035,0.34486735870818913,2,BatchOverflowRelevance
0.37455210368289826,0.3460207612456747,2,BatchOverflowRelevance
0.37566020948416456,0.34717416378316035,2,BatchOverflowRelevance
0.37746386957621114,0.34832756632064593,2,BatchOverflowRelevance
0.3774678804735707,0.3494809688581315,2,BatchOverflowRelevance
0.37933503751717534,0.3506343713956171,2,BatchOverflowRelevance
0.38032094771291725,0.3517877739331027,2,BatchOverflowRelevance
0.3829086886160482,0.35294117647058826,2,BatchOverflowRelevance
0.38308283599314663,0.35409457900807384,2,BatchOverflowRelevance
0.38310984777029944,0.3552479815455594,2,BatchOverflowRelevance
0.38382326964126445,0.356401384083045,2,BatchOverflowRelevance
0.3850799226827766,0.3575547866205306,2,BatchOverflowRelevance
0.3857237504078572,0.35870818915801617,2,BatchOverflowRelevance
0.3871567962231097,0.35986159169550175,2,BatchOverflowRelevance
0.38763396702955966,0.36101499423298733,2,BatchOverflowRelevance
0.3892629871184514,0.3621683967704729,2,BatchOverflowRelevance
0.3903261952746808,0.3633217993079585,2,BatchOverflowRelevance
0.39037138383279846,0.3644752018454441,2,BatchOverflowRelevance
0.3912292206468706,0.36562860438292966,2,BatchOverflowRelevance
0.3919192269156593,0.36678200692041524,2,BatchOverflowRelevance
0.39261575267274473,0.3679354094579008,2,BatchOverflowRelevance
0.3930604671731377,0.3690888119953864,2,BatchOverflowRelevance
0.3931344577354112,0.370242214532872,2,BatchOverflowRelevance
0.3933123706277595,0.37139561707035756,2,BatchOverflowRelevance
0.3940260417599397,0.37254901960784315,2,BatchOverflowRelevance
0.3961071870011281,0.3737024221453287,2,BatchOverflowRelevance
0.39735018783532183,0.3748558246828143,2,BatchOverflowRelevance
0.397971936979587,0.3760092272202999,2,BatchOverflowRelevance
0.39950609405040716,0.3771626297577855,2,BatchOverflowRelevance
0.3998249193189769,0.37831603229527105,2,BatchOverflowRelevance
0.4005736168778036,0.37946943483275664,2,BatchOverflowRelevance
0.400775190356101,0.3806228373702422,2,BatchOverflowRelevance
0.4007792578931344,0.3817762399077278,2,BatchOverflowRelevance
0.401691075691752,0.3829296424452134,2,BatchOverflowRelevance
0.40216427660160736,0.38408304498269896,2,BatchOverflowRelevance
0.40287617080136506,0.38523644752018454,2,BatchOverflowRelevance
0.4053572855029408,0.3863898500576701,2,BatchOverflowRelevance
0.40700526437628604,0.3875432525951557,2,BatchOverflowRelevance
0.40713256836306044,0.3886966551326413,2,BatchOverflowRelevance
0.4077849621839569,0.38985005767012687,2,BatchOverflowRelevance
0.4093477534789951,0.39100346020761245,2,BatchOverflowRelevance
0.4107027509355916,0.39215686274509803,2,BatchOverflowRelevance
0.4123558757058827,0.3933102652825836,2,BatchOverflowRelevance
0.4138907155966136,0.3944636678200692,2,BatchOverflowRelevance
0.4145914647304956,0.3956170703575548,2,BatchOverflowRelevance
0.41476553885425105,0.39677047289504036,2,BatchOverflowRelevance
0.41667424085300375,0.39792387543252594,2,BatchOverflowRelevance
0.4185368149274211,0.3990772779700115,2,BatchOverflowRelevance
0.41895614599207853,0.4002306805074971,2,BatchOverflowRelevance
0.4191360377921818,0.4013840830449827,2,BatchOverflowRelevance
0.4194737819461771,0.40253748558246827,2,BatchOverflowRelevance
0.41996152328500713,0.40369088811995385,2,BatchOverflowRelevance
0.42207683246518934,0.40484429065743943,2,BatchOverflowRelevance
0.42424700204863797,0.405997693194925,2,BatchOverflowRelevance
0.4247143190417031,0.4071510957324106,2,BatchOverflowRelevance
0.4258959880280315,0.4083044982698962,2,BatchOverflowRelevance
0.426912828474995,0.40945790080738176,2,BatchOverflowRelevance
0.4283684855090364,0.41061130334486734,2,BatchOverflowRelevance
0.42902883590811847,0.4117647058823529,2,BatchOverflowRelevance
0.43402692845505975,0.4129181084198385,2,BatchOverflowRelevance
0.4345727418437155,0.4140715109573241,2,BatchOverflowRelevance
0.43578832418820346,0.41522491349480967,2,BatchOverflowRelevance
0.4386354292399002,0.41637831603229525,2,BatchOverflowRelevance
0.4412400479083677,0.41753171856978083,2,BatchOverflowRelevance
0.44174480096334,0.4186851211072664,2,BatchOverflowRelevance
0.44553265129204256,0.419838523644752,2,BatchOverflowRelevance
0.4460204749029062,0.4209919261822376,2,BatchOverflowRelevance
0.44726657278668824,0.42214532871972316,2,BatchOverflowRelevance
0.44876002037668883,0.4232987312572088,2,BatchOverflowRelevance
0.4495654345314186,0.4244521337946944,2,BatchOverflowRelevance
0.4529423202576197,0.42560553633217996,2,BatchOverflowRelevance
0.45821171241653147,0.42675893886966554,2,BatchOverflowRelevance
0.45922007984792046,0.4279123414071511,2,BatchOverflowRelevance
0.4592444400694706,0.4290657439446367,2,BatchOverflowRelevance
0.4598305919418504,0.4302191464821223,2,BatchOverflowRelevance
0.4599859603199353,0.43137254901960786,2,BatchOverflowRelevance
0.46033731962599456,0.43252595155709345,2,BatchOverflowRelevance
0.46050910165343417,0.43367935409457903,2,BatchOverflowRelevance
0.4610742664661718,0.4348327566320646,2,BatchOverflowRelevance
0.466461925535647,0.4359861591695502,2,BatchOverflowRelevance
0.4674737695159017,0.4371395617070358,2,BatchOverflowRelevance
0.4692289952097527,0.43829296424452135,2,BatchOverflowRelevance
0.46991875378741454,0.43944636678200694,2,BatchOverflowRelevance
0.4701950953728584,0.4405997693194925,2,BatchOverflowRelevance
0.47096392125083497,0.4417531718569781,2,BatchOverflowRelevance
0.4720247764641714,0.4429065743944637,2,BatchOverflowRelevance
0.47298639623776184,0.44405997693194926,2,BatchOverflowRelevance
0.475267904278347,0.44521337946943484,2,BatchOverflowRelevance
0.4758753903191497,0.4463667820069204,2,BatchOverflowRelevance
0.4762667057673925,0.447520184544406,2,BatchOverflowRelevance
0.4771286701196793,0.4486735870818916,2,BatchOverflowRelevance
0.47792725323167096,0.44982698961937717,2,BatchOverflowRelevance
0.4792345505089193,0.45098039215686275,2,BatchOverflowRelevance
0.4792456740037174,0.45213379469434833,2,BatchOverflowRelevance
0.48162705192421207,0.4532871972318339,2,BatchOverflowRelevance
0.4819820771981591,0.4544405997693195,2,BatchOverflowRelevance
0.48408550417919116,0.4555940023068051,2,BatchOverflowRelevance
0.4842100945487715,0.45674740484429066,2,BatchOverflowRelevance
0.4855289314362441,0.45790080738177624,2,BatchOverflowRelevance
0.4870296565550891,0.4590542099192618,2,BatchOverflowRelevance
0.4874973534964582,0.4602076124567474,2,BatchOverflowRelevance
0.48841414264209604,0.461361014994233,2,BatchOverflowRelevance
0.49421632951336836,0.46251441753171857,2,BatchOverflowRelevance
0.4949875601353917,0.46366782006920415,2,BatchOverflowRelevance
0.4961029429979864,0.46482122260668973,2,BatchOverflowRelevance
0.49841794481214663,0.4659746251441753,2,BatchOverflowRelevance
0.4990176886660027,0.4671280276816609,2,BatchOverflowRelevance
0.4999779053347453,0.4682814302191465,2,BatchOverflowRelevance
0.5001686615280203,0.46943483275663206,2,BatchOverflowRelevance
0.5016075361855776,0.47058823529411764,2,BatchOverflowRelevance
0.5035865651183897,0.4717416378316032,2,BatchOverflowRelevance
0.5036189825265964,0.4728950403690888,2,BatchOverflowRelevance
0.5075883183119156,0.4740484429065744,2,BatchOverflowRelevance
0.512586481696955,0.47520184544405997,2,BatchOverflowRelevance
0.5135780738430178,0.47635524798154555,2,BatchOverflowRelevance
0.5136209452548766,0.47750865051903113,2,BatchOverflowRelevance
0.5136400561822896,0.4786620530565167,2,BatchOverflowRelevance
0.5148557248195491,0.4798154555940023,2,BatchOverflowRelevance
0.520510540741641,0.4809688581314879,2,BatchOverflowRelevance
0.5208320575514556,0.48212226066897346,2,BatchOverflowRelevance
0.5216776081278658,0.48327566320645904,2,BatchOverflowRelevance
0.5221538518117068,0.4844290657439446,2,BatchOverflowRelevance
0.523243810228534,0.4855824682814302,2,BatchOverflowRelevance
0.5238150478862575,0.4867358708189158,2,BatchOverflowRelevance
0.5260740156880903,0.48788927335640137,2,BatchOverflowRelevance
0.5284103051681548,0.48904267589388695,2,BatchOverflowRelevance
0.5289167398307129,0.49019607843137253,2,BatchOverflowRelevance
0.5308533596272405,0.4913494809688581,2,BatchOverflowRelevance
0.5314782361423127,0.4925028835063437,2,BatchOverflowRelevance
0.5322219232439291,0.4936562860438293,2,BatchOverflowRelevance
0.53243929316859,0.49480968858131485,2,BatchOverflowRelevance
0.5326399600996865,0.49596309111880044,2,BatchOverflowRelevance
0.5339169998098328,0.497116493656286,2,BatchOverflowRelevance
0.5358423087430371,0.4982698961937716,2,BatchOverflowRelevance
0.5370278264136843,0.4994232987312572,2,BatchOverflowRelevance
0.5372242537025862,0.5005767012687428,2,BatchOverflowRelevance
0.5394130846168022,0.5017301038062284,2,BatchOverflowRelevance
0.5399669649016057,0.5028835063437139,2,BatchOverflowRelevance
0.5406433334593794,0.5040369088811996,2,BatchOverflowRelevance
0.5444923231112444,0.5051903114186851,2,BatchOverflowRelevance
0.5473898703743281,0.5063437139561707,2,BatchOverflowRelevance
0.5509134766355359,0.5074971164936563,2,BatchOverflowRelevance
0.5522966268000662,0.5086505190311419,2,BatchOverflowRelevance
0.5525428131620602,0.5098039215686274,2,BatchOverflowRelevance
0.5540686206799554,0.510957324106113,2,BatchOverflowRelevance
0.5552119970773512,0.5121107266435986,2,BatchOverflowRelevance
0.5559614650318618,0.5132641291810842,2,BatchOverflowRelevance
0.5561710490171095,0.5144175317185697,2,BatchOverflowRelevance
0.5575391829218681,0.5155709342560554,2,BatchOverflowRelevance
0.5576886331457445,0.5167243367935409,2,BatchOverflowRelevance
0.5579309810980462,0.5178777393310265,2,BatchOverflowRelevance
0.5581561432147293,0.5190311418685121,2,BatchOverflowRelevance
0.5591719739034122,0.5201845444059977,2,BatchOverflowRelevance
0.5623482798870967,0.5213379469434832,2,BatchOverflowRelevance
0.5631722986306174,0.5224913494809689,2,BatchOverflowRelevance
0.5644979192872448,0.5236447520184544,2,BatchOverflowRelevance
0.5677421476056059,0.52479815455594,2,BatchOverflowRelevance
0.5691734187392505,0.5259515570934256,2,BatchOverflowRelevance
0.5697589505099074,0.5271049596309112,2,BatchOverflowRelevance
0.5719699845857766,0.5282583621683967,2,BatchOverflowRelevance
0.5732331225799521,0.5294117647058824,2,BatchOverflowRelevance
0.5750644195328753,0.5305651672433679,2,BatchOverflowRelevance
0.5774602009529382,0.5317185697808535,2,BatchOverflowRelevance
0.5775299993864333,0.532871972318339,2,BatchOverflowRelevance
0.5779685371931667,0.5340253748558247,2,BatchOverflowRelevance
0.5799349486109158,0.5351787773933102,2,BatchOverflowRelevance
0.580414492713679,0.5363321799307958,2,BatchOverflowRelevance
0.5813846990811378,0.5374855824682814,2,BatchOverflowRelevance
0.5828079449276142,0.538638985005767,2,BatchOverflowRelevance
0.5830217638717201,0.5397923875432526,2,BatchOverflowRelevance
0.5832426800321411,0.5409457900807382,2,BatchOverflowRelevance
0.5846802615101403,0.5420991926182238,2,BatchOverflowRelevance
0.5874850792712873,0.5432525951557093,2,BatchOverflowRelevance
0.5888397214316363,0.544405997693195,2,BatchOverflowRelevance
0.5892866337563394,0.5455594002306805,2,BatchOverflowRelevance
0.590117572893595,0.5467128027681661,2,BatchOverflowRelevance
0.5912478925315341,0.5478662053056517,2,BatchOverflowRelevance
0.5914198604007721,0.5490196078431373,2,BatchOverflowRelevance
0.5919347768621996,0.5501730103806228,2,BatchOverflowRelevance
0.5928703249947489,0.5513264129181085,2,BatchOverflowRelevance
0.593907633972945,0.552479815455594,2,BatchOverflowRelevance
0.5964325880841663,0.5536332179930796,2,BatchOverflowRelevance
0.5969464563875846,0.5547866205305652,2,BatchOverflowRelevance
0.5969707054228106,0.5559400230680508,2,BatchOverflowRelevance
0.6030356790881459,0.5570934256055363,2,BatchOverflowRelevance
0.6031500240671548,0.558246828143022,2,BatchOverflowRelevance
0.6047471223937944,0.5594002306805075,2,BatchOverflowRelevance
0.6050049958928909,0.5605536332179931,2,BatchOverflowRelevance
0.6051100323230489,0.5617070357554786,2,BatchOverflowRelevance
0.605633188461514,0.5628604382929643,2,BatchOverflowRelevance
0.6072670225009578,0.5640138408304498,2,BatchOverflowRelevance
0.6080699017898432,0.5651672433679354,2,BatchOverflowRelevance
0.6093307904122724,0.566320645905421,2,BatchOverflowRelevance
0.6106169552656526,0.5674740484429066,2,BatchOverflowRelevance
0.6110221365100026,0.5686274509803921,2,BatchOverflowRelevance
0.6154921372172959,0.5697808535178778,2,BatchOverflowRelevance
0.6158003260682925,0.5709342560553633,2,BatchOverflowRelevance
0.6164818239283516,0.5720876585928489,2,BatchOverflowRelevance
0.617976902999807,0.5732410611303345,2,BatchOverflowRelevance
0.6203877841279155,0.5743944636678201,2,BatchOverflowRelevance
0.6208357495932271,0.5755478662053056,2,BatchOverflowRelevance
0.6212663718595505,0.5767012687427913,2,BatchOverflowRelevance
0.6239310874631698,0.5778546712802768,2,BatchOverflowRelevance
0.6252319382492058,0.5790080738177624,2,BatchOverflowRelevance
0.6269324033950774,0.580161476355248,2,BatchOverflowRelevance
0.6289803520377131,0.5813148788927336,2,BatchOverflowRelevance
0.6310409217387285,0.5824682814302191,2,BatchOverflowRelevance
0.6350155877676933,0.5836216839677048,2,BatchOverflowRelevance
0.6350831247912341,0.5847750865051903,2,BatchOverflowRelevance
0.6358330776322809,0.5859284890426759,2,BatchOverflowRelevance
0.6368537951262863,0.5870818915801614,2,BatchOverflowRelevance
0.6386391872949293,0.5882352941176471,2,BatchOverflowRelevance
0.6400407492355953,0.5893886966551326,2,BatchOverflowRelevance
0.6427420741044081,0.5905420991926182,2,BatchOverflowRelevance
0.6458859348264809,0.5916955017301038,2,BatchOverflowRelevance
0.6474279674991514,0.5928489042675894,2,BatchOverflowRelevance
0.6480255118685267,0.5940023068050749,2,BatchOverflowRelevance
0.6483193553296438,0.5951557093425606,2,BatchOverflowRelevance
0.6489241373115426,0.5963091118800461,2,BatchOverflowRelevance
0.6530676313321742,0.5974625144175317,2,BatchOverflowRelevance
0.6533070812284478,0.5986159169550173,2,BatchOverflowRelevance
0.6542292930756772,0.5997693194925029,2,BatchOverflowRelevance
0.6558881195486244,0.6009227220299884,2,BatchOverflowRelevance
0.6563410986238623,0.6020761245674741,2,BatchOverflowRelevance
0.6567762603946026,0.6032295271049596,2,BatchOverflowRelevance
0.6577925724383604,0.6043829296424452,2,BatchOverflowRelevance
0.6605608608557656,0.6055363321799307,2,BatchOverflowRelevance
0.6622745450633207,0.6066897347174164,2,BatchOverflowRelevance
0.6626840765005966,0.6078431372549019,2,BatchOverflowRelevance
0.663146219458314,0.6089965397923875,2,BatchOverflowRelevance
0.6637576485275183,0.6101499423298731,2,BatchOverflowRelevance
0.6642840462278734,0.6113033448673587,2,BatchOverflowRelevance
0.6658801465074806,0.6124567474048442,2,BatchOverflowRelevance
0.6674267653416583,0.6136101499423299,2,BatchOverflowRelevance
0.667661108383637,0.6147635524798154,2,BatchOverflowRelevance
0.6678084557594399,0.615916955017301,2,BatchOverflowRelevance
0.6678529462012435,0.6170703575547867,2,BatchOverflowRelevance
0.6698732753199419,0.6182237600922722,2,BatchOverflowRelevance
0.6702206477815755,0.6193771626297578,2,BatchOverflowRelevance
0.670359151271473,0.6205305651672434,2,BatchOverflowRelevance
0.6734589421447108,0.621683967704729,2,BatchOverflowRelevance
0.6767595199614398,0.6228373702422145,2,BatchOverflowRelevance
0.6778059200981392,0.6239907727797002,2,BatchOverflowRelevance
0.6807221706225839,0.6251441753171857,2,BatchOverflowRelevance
0.682047003235712,0.6262975778546713,2,BatchOverflowRelevance
0.6837002754829928,0.6274509803921569,2,BatchOverflowRelevance
0.6847497292746056,0.6286043829296425,2,BatchOverflowRelevance
0.6848990297232107,0.629757785467128,2,BatchOverflowRelevance
0.6849582598500108,0.6309111880046137,2,BatchOverflowRelevance
0.6871595945948843,0.6320645905420992,2,BatchOverflowRelevance
0.6873236051776637,0.6332179930795848,2,BatchOverflowRelevance
0.6875959883156906,0.6343713956170703,2,BatchOverflowRelevance
0.6875972966232737,0.635524798154556,2,BatchOverflowRelevance
0.6899102554373023,0.6366782006920415,2,BatchOverflowRelevance
0.6899432920078326,0.6378316032295271,2,BatchOverflowRelevance
0.6903639947745166,0.6389850057670127,2,BatchOverflowRelevance
0.690608596365637,0.6401384083044983,2,BatchOverflowRelevance
0.6919670531087587,0.6412918108419838,2,BatchOverflowRelevance
0.6951707159781022,0.6424452133794695,2,BatchOverflowRelevance
0.6955670453240757,0.643598615916955,2,BatchOverflowRelevance
0.696023730040852,0.6447520184544406,2,BatchOverflowRelevance
0.6966249742373893,0.6459054209919262,2,BatchOverflowRelevance
0.6970143326035707,0.6470588235294118,2,BatchOverflowRelevance
0.69823941657841,0.6482122260668973,2,BatchOverflowRelevance
0.6992581977543639,0.649365628604383,2,BatchOverflowRelevance
0.7004823562159306,0.6505190311418685,2,BatchOverflowRelevance
0.7014579287992762,0.6516724336793541,2,BatchOverflowRelevance
0.7018620180952952,0.6528258362168397,2,BatchOverflowRelevance
0.7039293236938722,0.6539792387543253,2,BatchOverflowRelevance
0.7047213213629167,0.6551326412918108,2,BatchOverflowRelevance
0.705739282259767,0.6562860438292965,2,BatchOverflowRelevance
0.7062560901525323,0.657439446366782,2,BatchOverflowRelevance
0.7084597927550647,0.6585928489042676,2,BatchOverflowRelevance
0.7096080023575086,0.6597462514417531,2,BatchOverflowRelevance
0.7098471859022921,0.6608996539792388,2,BatchOverflowRelevance
0.7117624993465892,0.6620530565167243,2,BatchOverflowRelevance
0.7135092636563325,0.6632064590542099,2,BatchOverflowRelevance
0.7149937549723884,0.6643598615916955,2,BatchOverflowRelevance
0.7161287162767627,0.6655132641291811,2,BatchOverflowRelevance
0.7168210104384309,0.6666666666666666,2,BatchOverflowRelevance
0.717258675243396,0.6678200692041523,2,BatchOverflowRelevance
0.7179458177471032,0.6689734717416378,2,BatchOverflowRelevance
0.7184521369976014,0.6701268742791234,2,BatchOverflowRelevance
0.7212828319304521,0.671280276816609,2,BatchOverflowRelevance
0.7236351869794362,0.6724336793540946,2,BatchOverflowRelevance
0.7241782792130351,0.6735870818915801,2,BatchOverflowRelevance
0.725334031049842,0.6747404844290658,2,BatchOverflowRelevance
0.7272077471920362,0.6758938869665513,2,BatchOverflowRelevance
0.7285526191676492,0.6770472895040369,2,BatchOverflowRelevance
0.7323994361364958,0.6782006920415224,2,BatchOverflowRelevance
0.7331053230911269,0.6793540945790081,2,BatchOverflowRelevance
0.733694763475853,0.6805074971164936,2,BatchOverflowRelevance
0.733991089528649,0.6816608996539792,2,BatchOverflowRelevance
0.7340451858726915,0.6828143021914648,2,BatchOverflowRelevance
0.7355969445162636,0.6839677047289504,2,BatchOverflowRelevance
0.7367710364266173,0.6851211072664359,2,BatchOverflowRelevance
0.7371857465930134,0.6862745098039216,2,BatchOverflowRelevance
0.7374337397308643,0.6874279123414071,2,BatchOverflowRelevance
0.7386514212722104,0.6885813148788927,2,BatchOverflowRelevance
0.740815205519015,0.6897347174163783,2,BatchOverflowRelevance
0.7412912751931646,0.6908881199538639,2,BatchOverflowRelevance
0.7416237251424587,0.6920415224913494,2,BatchOverflowRelevance
0.7417399098732673,0.6931949250288351,2,BatchOverflowRelevance
0.7418385324208561,0.6943483275663207,2,BatchOverflowRelevance
0.7434401132837458,0.6955017301038062,2,BatchOverflowRelevance
0.7436795030963324,0.6966551326412919,2,BatchOverflowRelevance
0.7439013710559443,0.6978085351787774,2,BatchOverflowRelevance
0.7450293534727894,0.698961937716263,2,BatchOverflowRelevance
0.7453801372170723,0.7001153402537486,2,BatchOverflowRelevance
0.7460938991668972,0.7012687427912342,2,BatchOverflowRelevance
0.7464303705981443,0.7024221453287197,2,BatchOverflowRelevance
0.7490783683942333,0.7035755478662054,2,BatchOverflowRelevance
0.7496817551808146,0.7047289504036909,2,BatchOverflowRelevance
0.7498111997182058,0.7058823529411765,2,BatchOverflowRelevance
0.7517705162690103,0.707035755478662,2,BatchOverflowRelevance
0.7551107386678417,0.7081891580161477,2,BatchOverflowRelevance
0.7578561147055103,0.7093425605536332,2,BatchOverflowRelevance
0.7585733082053179,0.7104959630911188,2,BatchOverflowRelevance
0.7587024989782449,0.7116493656286044,2,BatchOverflowRelevance
0.7596275046441381,0.71280276816609,2,BatchOverflowRelevance
0.7609592545929971,0.7139561707035755,2,BatchOverflowRelevance
0.7610828376964669,0.7151095732410612,2,BatchOverflowRelevance
0.761208824152962,0.7162629757785467,2,BatchOverflowRelevance
0.7620975013573172,0.7174163783160323,2,BatchOverflowRelevance
0.7623351966310619,0.7185697808535179,2,BatchOverflowRelevance
0.7645555710364249,0.7197231833910035,2,BatchOverflowRelevance
0.766987363511215,0.720876585928489,2,BatchOverflowRelevance
0.7680280694009536,0.7220299884659747,2,BatchOverflowRelevance
0.7680798165186031,0.7231833910034602,2,BatchOverflowRelevance
0.7681423511580974,0.7243367935409458,2,BatchOverflowRelevance
0.7693635702540558,0.7254901960784313,2,BatchOverflowRelevance
0.7694284743931721,0.726643598615917,2,BatchOverflowRelevance
0.770252852311458,0.7277970011534025,2,BatchOverflowRelevance
0.7706252912219966,0.7289504036908881,2,BatchOverflowRelevance
0.7716896703833225,0.7301038062283737,2,BatchOverflowRelevance
0.7723290262649982,0.7312572087658593,2,BatchOverflowRelevance
0.7732877304799946,0.7324106113033448,2,BatchOverflowRelevance
0.7742282744785952,0.7335640138408305,2,BatchOverflowRelevance
0.7744960464420778,0.734717416378316,2,BatchOverflowRelevance
0.7760239588183353,0.7358708189158016,2,BatchOverflowRelevance
0.7773163267613317,0.7370242214532872,2,BatchOverflowRelevance
0.77799677345239,0.7381776239907728,2,BatchOverflowRelevance
0.7786189786159952,0.7393310265282583,2,BatchOverflowRelevance
0.7789077985397945,0.740484429065744,2,BatchOverflowRelevance
0.7805173128050136,0.7416378316032295,2,BatchOverflowRelevance
0.7807419436413694,0.7427912341407151,2,BatchOverflowRelevance
0.7821449567185432,0.7439446366782007,2,BatchOverflowRelevance
0.7825751329523412,0.7450980392156863,2,BatchOverflowRelevance
0.7826924086619478,0.7462514417531718,2,BatchOverflowRelevance
0.7828815654681414,0.7474048442906575,2,BatchOverflowRelevance
0.7836371489656244,0.748558246828143,2,BatchOverflowRelevance
0.7840277918630338,0.7497116493656286,2,BatchOverflowRelevance
0.7840537019057603,0.7508650519031141,2,BatchOverflowRelevance
0.7857786198040151,0.7520184544405998,2,BatchOverflowRelevance
0.7860936048022162,0.7531718569780853,2,BatchOverflowRelevance
0.7869268916297756,0.754325259515571,2,BatchOverflowRelevance
0.7869626364976106,0.7554786620530565,2,BatchOverflowRelevance
0.7875971470049592,0.7566320645905421,2,BatchOverflowRelevance
0.7895826322281625,0.7577854671280276,2,BatchOverflowRelevance
0.7902746724875289,0.7589388696655133,2,BatchOverflowRelevance
0.7911151326166523,0.7600922722029988,2,BatchOverflowRelevance
0.7912253237868114,0.7612456747404844,2,BatchOverflowRelevance
0.7926375967785901,0.76239907727797,2,BatchOverflowRelevance
0.7940237979557274,0.7635524798154556,2,BatchOverflowRelevance
0.7946476406830811,0.7647058823529411,2,BatchOverflowRelevance
0.7947376675995947,0.7658592848904268,2,BatchOverflowRelevance
0.7954222398389668,0.7670126874279123,2,BatchOverflowRelevance
0.7959814885659142,0.7681660899653979,2,BatchOverflowRelevance
0.7968360856504475,0.7693194925028836,2,BatchOverflowRelevance
0.797626249471941,0.7704728950403691,2,BatchOverflowRelevance
0.798310402325038,0.7716262975778547,2,BatchOverflowRelevance
0.7983108050367704,0.7727797001153403,2,BatchOverflowRelevance
0.7984072681445986,0.7739331026528259,2,BatchOverflowRelevance
0.8005686241009764,0.7750865051903114,2,BatchOverflowRelevance
0.8007267439525272,0.776239907727797,2,BatchOverflowRelevance
0.8011927196649893,0.7773933102652826,2,BatchOverflowRelevance
0.8051245292209046,0.7785467128027682,2,BatchOverflowRelevance
0.8057401665410389,0.7797001153402537,2,BatchOverflowRelevance
0.806500521930607,0.7808535178777394,2,BatchOverflowRelevance
0.8067598057309322,0.7820069204152249,2,BatchOverflowRelevance
0.8071547185406436,0.7831603229527105,2,BatchOverflowRelevance
0.8083752502911778,0.7843137254901961,2,BatchOverflowRelevance
0.8109052841739706,0.7854671280276817,2,BatchOverflowRelevance
0.8136533843422775,0.7866205305651672,2,BatchOverflowRelevance
0.8145629616426717,0.7877739331026529,2,BatchOverflowRelevance
0.8149067334710001,0.7889273356401384,2,BatchOverflowRelevance
0.815243934363763,0.790080738177624,2,BatchOverflowRelevance
0.8165133800707647,0.7912341407151096,2,BatchOverflowRelevance
0.8172117961568244,0.7923875432525952,2,BatchOverflowRelevance
0.8176980648305117,0.7935409457900807,2,BatchOverflowRelevance
0.8177832418197113,0.7946943483275664,2,BatchOverflowRelevance
0.8185358226187187,0.7958477508650519,2,BatchOverflowRelevance
0.8191372937032337,0.7970011534025375,2,BatchOverflowRelevance
0.8225220237871307,0.798154555940023,2,BatchOverflowRelevance
0.8248680475088968,0.7993079584775087,2,BatchOverflowRelevance
0.8251120877501945,0.8004613610149942,2,BatchOverflowRelevance
0.8267491635631199,0.8016147635524798,2,BatchOverflowRelevance
0.8267952820172724,0.8027681660899654,2,BatchOverflowRelevance
0.8277205907931453,0.803921568627451,2,BatchOverflowRelevance
0.8278941879096671,0.8050749711649365,2,BatchOverflowRelevance
0.8283902436855897,0.8062283737024222,2,BatchOverflowRelevance
0.8286962475165236,0.8073817762399077,2,BatchOverflowRelevance
0.8321088025355614,0.8085351787773933,2,BatchOverflowRelevance
0.8322368068454047,0.8096885813148789,2,BatchOverflowRelevance
0.833290654101825,0.8108419838523645,2,BatchOverflowRelevance
0.8336548281196823,0.81199538638985,2,BatchOverflowRelevance
0.8342674975841629,0.8131487889273357,2,BatchOverflowRelevance
0.8387550516117308,0.8143021914648212,2,BatchOverflowRelevance
0.8392878821845193,0.8154555940023068,2,BatchOverflowRelevance
0.8433575456132547,0.8166089965397924,2,BatchOverflowRelevance
0.8436172646457436,0.817762399077278,2,BatchOverflowRelevance
0.8436882493910627,0.8189158016147635,2,BatchOverflowRelevance
0.8446562139501417,0.8200692041522492,2,BatchOverflowRelevance
0.8447774545471098,0.8212226066897347,2,BatchOverflowRelevance
0.846964509083814,0.8223760092272203,2,BatchOverflowRelevance
0.8483209047972906,0.8235294117647058,2,BatchOverflowRelevance
0.8501137508236418,0.8246828143021915,2,BatchOverflowRelevance
0.8524848470656075,0.825836216839677,2,BatchOverflowRelevance
0.8540096085785294,0.8269896193771626,2,BatchOverflowRelevance
0.8540425385450785,0.8281430219146482,2,BatchOverflowRelevance
0.8549588413682212,0.8292964244521338,2,BatchOverflowRelevance
0.86025180170558,0.8304498269896193,2,BatchOverflowRelevance
0.8620993402470414,0.831603229527105,2,BatchOverflowRelevance
0.8628092259721066,0.8327566320645905,2,BatchOverflowRelevance
0.8646222578771763,0.8339100346020761,2,BatchOverflowRelevance
0.8654068114715444,0.8350634371395617,2,BatchOverflowRelevance
0.866935164011533,0.8362168396770473,2,BatchOverflowRelevance
0.8671137261622208,0.8373702422145328,2,BatchOverflowRelevance
0.8674963681463268,0.8385236447520185,2,BatchOverflowRelevance
0.8676366408382066,0.839677047289504,2,BatchOverflowRelevance
0.8684461068047089,0.8408304498269896,2,BatchOverflowRelevance
0.868802745450985,0.8419838523644751,2,BatchOverflowRelevance
0.8693606350758385,0.8431372549019608,2,BatchOverflowRelevance
0.8731391671961486,0.8442906574394463,2,BatchOverflowRelevance
0.8734700379532292,0.845444059976932,2,BatchOverflowRelevance
0.8750261122469927,0.8465974625144176,2,BatchOverflowRelevance
0.8772282024181468,0.8477508650519031,2,BatchOverflowRelevance
0.8781916211979702,0.8489042675893888,2,BatchOverflowRelevance
0.8791180325548034,0.8500576701268743,2,BatchOverflowRelevance
0.8799446449277877,0.8512110726643599,2,BatchOverflowRelevance
0.8810654023506865,0.8523644752018454,2,BatchOverflowRelevance
0.8818295373913578,0.8535178777393311,2,BatchOverflowRelevance
0.8840864717544719,0.8546712802768166,2,BatchOverflowRelevance
0.884748165895358,0.8558246828143022,2,BatchOverflowRelevance
0.8857147908438954,0.8569780853517878,2,BatchOverflowRelevance
0.885890840811717,0.8581314878892734,2,BatchOverflowRelevance
0.8881426207571912,0.8592848904267589,2,BatchOverflowRelevance
0.8886264165381217,0.8604382929642446,2,BatchOverflowRelevance
0.8896868320772828,0.8615916955017301,2,BatchOverflowRelevance
0.8901997514309485,0.8627450980392157,2,BatchOverflowRelevance
0.891951347912133,0.8638985005767013,2,BatchOverflowRelevance
0.8934509823270123,0.8650519031141869,2,BatchOverflowRelevance
0.8944658947009323,0.8662053056516724,2,BatchOverflowRelevance
0.8947615755856191,0.8673587081891581,2,BatchOverflowRelevance
0.8984741756500112,0.8685121107266436,2,BatchOverflowRelevance
0.8989119007578783,0.8696655132641292,2,BatchOverflowRelevance
0.8995791758453335,0.8708189158016147,2,BatchOverflowRelevance
0.8999463889201671,0.8719723183391004,2,BatchOverflowRelevance
0.9016265406066069,0.8731257208765859,2,BatchOverflowRelevance
0.904144028096346,0.8742791234140715,2,BatchOverflowRelevance
0.9045299872430101,0.8754325259515571,2,BatchOverflowRelevance
0.9052895249073822,0.8765859284890427,2,BatchOverflowRelevance
0.9058211610575295,0.8777393310265282,2,BatchOverflowRelevance
0.9068997885409544,0.8788927335640139,2,BatchOverflowRelevance
0.9070454523709621,0.8800461361014994,2,BatchOverflowRelevance
0.9074327824962403,0.881199538638985,2,BatchOverflowRelevance
0.9079317592647556,0.8823529411764706,2,BatchOverflowRelevance
0.9087518852380585,0.8835063437139562,2,BatchOverflowRelevance
0.9088673299772481,0.8846597462514417,2,BatchOverflowRelevance
0.9108768775071852,0.8858131487889274,2,BatchOverflowRelevance
0.911574690404569,0.8869665513264129,2,BatchOverflowRelevance
0.9124963430054027,0.8881199538638985,2,BatchOverflowRelevance
0.9125694903721033,0.889273356401384,2,BatchOverflowRelevance
0.9130729648829412,0.8904267589388697,2,BatchOverflowRelevance
0.9131734798269378,0.8915801614763552,2,BatchOverflowRelevance
0.9136323111649034,0.8927335640138409,2,BatchOverflowRelevance
0.9143177878841202,0.8938869665513264,2,BatchOverflowRelevance
0.9148930017897854,0.895040369088812,2,BatchOverflowRelevance
0.9158122500166508,0.8961937716262975,2,BatchOverflowRelevance
0.9169635817442074,0.8973471741637832,2,BatchOverflowRelevance
0.9171697362675513,0.8985005767012687,2,BatchOverflowRelevance
0.9174109269265938,0.8996539792387543,2,BatchOverflowRelevance
0.9200419512538289,0.9008073817762399,2,BatchOverflowRelevance
0.920307828910822,0.9019607843137255,2,BatchOverflowRelevance
0.920609755029183,0.903114186851211,2,BatchOverflowRelevance
0.9221280789188668,0.9042675893886967,2,BatchOverflowRelevance
0.9231852917489469,0.9054209919261822,2,BatchOverflowRelevance
0.923481784204055,0.9065743944636678,2,BatchOverflowRelevance
0.9243187568696829,0.9077277970011534,2,BatchOverflowRelevance
0.9262440705415189,0.908881199538639,2,BatchOverflowRelevance
0.9264142242683446,0.9100346020761245,2,BatchOverflowRelevance
0.9266681062295277,0.9111880046136102,2,BatchOverflowRelevance
0.9276516999465159,0.9123414071510957,2,BatchOverflowRelevance
0.9315071230340024,0.9134948096885813,2,BatchOverflowRelevance
0.9320664373645338,0.9146482122260668,2,BatchOverflowRelevance
0.9330226990326747,0.9158016147635525,2,BatchOverflowRelevance
0.9349112919067375,0.916955017301038,2,BatchOverflowRelevance
0.9363116377641907,0.9181084198385236,2,BatchOverflowRelevance
0.9374407553167874,0.9192618223760092,2,BatchOverflowRelevance
0.9382871479302848,0.9204152249134948,2,BatchOverflowRelevance
0.9391589626752628,0.9215686274509803,2,BatchOverflowRelevance
0.9400880852947076,0.922722029988466,2,BatchOverflowRelevance
0.943571802263788,0.9238754325259516,2,BatchOverflowRelevance
0.9445242673039642,0.9250288350634371,2,BatchOverflowRelevance
0.9447480476761978,0.9261822376009228,2,BatchOverflowRelevance
0.9448580751429656,0.9273356401384083,2,BatchOverflowRelevance
0.9463034926020306,0.9284890426758939,2,BatchOverflowRelevance
0.9470493231733172,0.9296424452133795,2,BatchOverflowRelevance
0.9480777586807125,0.9307958477508651,2,BatchOverflowRelevance
0.9482993061616245,0.9319492502883506,2,BatchOverflowRelevance
0.9484246326505428,0.9331026528258363,2,BatchOverflowRelevance
0.9497956260256863,0.9342560553633218,2,BatchOverflowRelevance
0.9502062320211864,0.9354094579008074,2,BatchOverflowRelevance
0.9512520234867399,0.936562860438293,2,BatchOverflowRelevance
0.9518538452519696,0.9377162629757786,2,BatchOverflowRelevance
0.9536563599791674,0.9388696655132641,2,BatchOverflowRelevance
0.9556693922683177,0.9400230680507498,2,BatchOverflowRelevance
0.9561471930558074,0.9411764705882353,2,BatchOverflowRelevance
0.9572325616565713,0.9423298731257209,2,BatchOverflowRelevance
0.9590419822184266,0.9434832756632064,2,BatchOverflowRelevance
0.9596912323606066,0.9446366782006921,2,BatchOverflowRelevance
0.9597465891287378,0.9457900807381776,2,BatchOverflowRelevance
0.9598068709243615,0.9469434832756632,2,BatchOverflowRelevance
0.9602289754216571,0.9480968858131488,2,BatchOverflowRelevance
0.9623812002822894,0.9492502883506344,2,BatchOverflowRelevance
0.9624664905240827,0.9504036908881199,2,BatchOverflowRelevance
0.9632844533868683,0.9515570934256056,2,BatchOverflowRelevance
0.9641696869697736,0.9527104959630911,2,BatchOverflowRelevance
0.9649051779063234,0.9538638985005767,2,BatchOverflowRelevance
0.965234870970539,0.9550173010380623,2,BatchOverflowRelevance
0.9669034433016783,0.9561707035755479,2,BatchOverflowRelevance
0.9685407232797294,0.9573241061130334,2,BatchOverflowRelevance
0.968715305360039,0.9584775086505191,2,BatchOverflowRelevance
0.9688881964527241,0.9596309111880046,2,BatchOverflowRelevance
0.9706648999420597,0.9607843137254902,2,BatchOverflowRelevance
0.9713687145118168,0.9619377162629758,2,BatchOverflowRelevance
0.9713956287615382,0.9630911188004614,2,BatchOverflowRelevance
0.9717654473590684,0.9642445213379469,2,BatchOverflowRelevance
0.9734362155550293,0.9653979238754326,2,BatchOverflowRelevance
0.9744226413733692,0.9665513264129181,2,BatchOverflowRelevance
0.9745109537596752,0.9677047289504037,2,BatchOverflowRelevance
0.9750791079832428,0.9688581314878892,2,BatchOverflowRelevance
0.9766149935911557,0.9700115340253749,2,BatchOverflowRelevance
0.9774378982763778,0.9711649365628604,2,BatchOverflowRelevance
0.9788158953633816,0.972318339100346,2,BatchOverflowRelevance
0.9791432576165509,0.9734717416378316,2,BatchOverflowRelevance
0.9797555267046987,0.9746251441753172,2,BatchOverflowRelevance
0.9798482225864653,0.9757785467128027,2,BatchOverflowRelevance
0.9803591653200119,0.9769319492502884,2,BatchOverflowRelevance
0.9834570287747315,0.9780853517877739,2,BatchOverflowRelevance
0.9856535599674663,0.9792387543252595,2,BatchOverflowRelevance
0.9873878981419733,0.9803921568627451,2,BatchOverflowRelevance
0.987631460371535,0.9815455594002307,2,BatchOverflowRelevance
0.9878751157242105,0.9826989619377162,2,BatchOverflowRelevance
0.9880141167869478,0.9838523644752019,2,BatchOverflowRelevance
0.9883046648182754,0.9850057670126874,2,BatchOverflowRelevance
0.9903953661189568,0.986159169550173,2,BatchOverflowRelevance
0.990814971322096,0.9873125720876585,2,BatchOverflowRelevance
0.9922884030623287,0.9884659746251442,2,BatchOverflowRelevance
0.9936277800312254,0.9896193771626297,2,BatchOverflowRelevance
0.9944351008866836,0.9907727797001153,2,BatchOverflowRelevance
0.9945032234582314,0.9919261822376009,2,BatchOverflowRelevance
0.9971887304047105,0.9930795847750865,2,BatchOverflowRelevance
0.997573043759969,0.994232987312572,2,BatchOverflowRelevance
0.9985570893589049,0.9953863898500577,2,BatchOverflowRelevance
0.9992530933493491,0.9965397923875432,2,BatchOverflowRelevance
0.9997191673200057,0.9976931949250288,2,BatchOverflowRelevance
0.9997974805853005,0.9988465974625144,2,BatchOverflowRelevance
1.0,1.0,2,BatchOverflowRelevance
5.0,1.0,2,BatchOverflowRelevance
0.0002725267340211168,0.0011655011655011655,3,SoftKnapsack
0.00267581468744138,0.002331002331002331,3,SoftKnapsack
0.007251104677939324,0.0034965034965034965,3,SoftKnapsack
0.008181167175077775,0.004662004662004662,3,SoftKnapsack
0.008998125303710802,0.005827505827505828,3,SoftKnapsack
0.009964239752520143,0.006993006993006993,3,SoftKnapsack
0.01121142340797876,0.008158508158508158,3,SoftKnapsack
0.01163202634177729,0.009324009324009324,3,SoftKnapsack
0.011779836638176278,0.01048951048951049,3,SoftKnapsack
0.015209783832435875,0.011655011655011656,3,SoftKnapsack
0.01653525832762348,0.01282051282051282,3,SoftKnapsack
0.018448245038709565,0.013986013986013986,3,SoftKnapsack
0.019011603909382835,0.015151515151515152,3,SoftKnapsack
0.021783374022565027,0.016317016317016316,3,SoftKnapsack
0.02188851708204176,0.017482517482517484,3,SoftKnapsack
0.026721700171258078,0.018648018648018648,3,SoftKnapsack
0.03203056137085447,0.019813519813519812,3,SoftKnapsack
0.03285250747784696,0.02097902097902098,3,SoftKnapsack
0.03290292972497344,0.022144522144522144,3,SoftKnapsack
0.03499116779902067,0.023310023310023312,3,SoftKnapsack
0.03511148723203661,0.024475524475524476,3,SoftKnapsack
0.03554041835367272,0.02564102564102564,3,SoftKnapsack
0.03695592164933004,0.026806526806526808,3,SoftKnapsack
0.03892905663110113,0.027972027972027972,3,SoftKnapsack
0.03894626318752703,0.029137529137529136,3,SoftKnapsack
0.041899925593050114,0.030303030303030304,3,SoftKnapsack
0.042352459863691294,0.03146853146853147,3,SoftKnapsack
0.044506113832101235,0.03263403263403263,3,SoftKnapsack
0.04469358839184423,0.0337995337995338,3,SoftKnapsack
0.04592996643457159,0.03496503496503497,3,SoftKnapsack
0.04809226499951791,0.03613053613053613,3,SoftKnapsack
0.052242024046126545,0.037296037296037296,3,SoftKnapsack
0.05423956042609035,0.038461538461538464,3,SoftKnapsack
0.05693269107915988,0.039627039627039624,3,SoftKnapsack
0.05746047356100803,0.04079254079254079,3,SoftKnapsack
0.058353917982996606,0.04195804195804196,3,SoftKnapsack
0.058597442702426505,0.04312354312354312,3,SoftKnapsack
0.05954523028747927,0.04428904428904429,3,SoftKnapsack
0.05970421475854337,0.045454545454545456,3,SoftKnapsack
0.06135741977992737,0.046620046620046623,3,SoftKnapsack
0.06177160503812418,0.047785547785547784,3,SoftKnapsack
0.06417203448582676,0.04895104895104895,3,SoftKnapsack
0.06898113562775521,0.05011655011655012,3,SoftKnapsack
0.06987577636193976,0.05128205128205128,3,SoftKnapsack
0.07224588201829008,0.05244755244755245,3,SoftKnapsack
0.07677210727400308,0.053613053613053616,3,SoftKnapsack
0.08064635139648502,0.054778554778554776,3,SoftKnapsack
0.08101137008626047,0.055944055944055944,3,SoftKnapsack
0.0845198720128133,0.05710955710955711,3,SoftKnapsack
0.08548894196180501,0.05827505827505827,3,SoftKnapsack
0.08560548713088068,0.05944055944055944,3,SoftKnapsack
0.08793157935073115,0.06060606060606061,3,SoftKnapsack
0.08911928395967372,0.06177156177156177,3,SoftKnapsack
0.08946005353551079,0.06293706293706294,3,SoftKnapsack
0.08971072481000597,0.0641025641025641,3,SoftKnapsack
0.0917021573803043,0.06526806526806526,3,SoftKnapsack
0.09212529962090521,0.06643356643356643,3,SoftKnapsack
0.09287537951012403,0.0675990675990676,3,SoftKnapsack
0.09365892642947315,0.06876456876456877,3,SoftKnapsack
0.09425544091336102,0.06993006993006994,3,SoftKnapsack
0.09692509321193654,0.07109557109557109,3,SoftKnapsack
0.09701229449179216,0.07226107226107226,3,SoftKnapsack
0.09796979566444008,0.07342657342657342,3,SoftKnapsack
0.098005176198388,0.07459207459207459,3,SoftKnapsack
0.09883561082824954,0.07575757575757576,3,SoftKnapsack
0.09944073950739174,0.07692307692307693,3,SoftKnapsack
0.10104992668147084,0.0780885780885781,3,SoftKnapsack
0.10252413651515013,0.07925407925407925,3,SoftKnapsack
0.10271875076993453,0.08041958041958042,3,SoftKnapsack
0.10360635591516854,0.08158508158508158,3,SoftKnapsack
0.1040546507196245,0.08275058275058275,3,SoftKnapsack
0.10443349234891741,0.08391608391608392,3,SoftKnapsack
0.10757153032581002,0.08508158508158509,3,SoftKnapsack
0.10962952771772194,0.08624708624708624,3,SoftKnapsack
0.1099254075459859,0.08741258741258741,3,SoftKnapsack
0.11247375936813597,0.08857808857808858,3,SoftKnapsack
0.11392942642824444,0.08974358974358974,3,SoftKnapsack
0.11492373765846864,0.09090909090909091,3,SoftKnapsack
0.1162770676734759,0.09207459207459208,3,SoftKnapsack
0.11713028104433043,0.09324009324009325,3,SoftKnapsack
0.11790680091194972,0.0944055944055944,3,SoftKnapsack
0.11952405276962708,0.09557109557109557,3,SoftKnapsack
0.12163360544758639,0.09673659673659674,3,SoftKnapsack
0.12179846690050988,0.0979020979020979,3,SoftKnapsack
0.1229065275220016,0.09906759906759907,3,SoftKnapsack
0.12306398703187771,0.10023310023310024,3,SoftKnapsack
0.12342277543147695,0.10139860139860139,3,SoftKnapsack
0.12434819052616186,0.10256410256410256,3,SoftKnapsack
0.1253810277293752,0.10372960372960373,3,SoftKnapsack
0.12808317670210556,0.1048951048951049,3,SoftKnapsack
0.12985509113865046,0.10606060606060606,3,SoftKnapsack
0.13065632065534594,0.10722610722610723,3,SoftKnapsack
0.13141039799017307,0.10839160839160839,3,SoftKnapsack
0.1337459756074847,0.10955710955710955,3,SoftKnapsack
0.13508358338020443,0.11072261072261072,3,SoftKnapsack
0.13519239319456133,0.11188811188811189,3,SoftKnapsack
0.13624090312184656,0.11305361305361306,3,SoftKnapsack
0.13767908454726197,0.11421911421911422,3,SoftKnapsack
0.13913034540222746,0.11538461538461539,3,SoftKnapsack
0.13934174560576373,0.11655011655011654,3,SoftKnapsack
0.13965173754164617,0.11771561771561771,3,SoftKnapsack
0.1402171882212757,0.11888111888111888,3,SoftKnapsack
0.14228721163763325,0.12004662004662005,3,SoftKnapsack
0.14342527290422868,0.12121212121212122,3,SoftKnapsack
0.1439587373582043,0.12237762237762238,3,SoftKnapsack
0.14456972512607535,0.12354312354312354,3,SoftKnapsack
0.14626921665650783,0.1247086247086247,3,SoftKnapsack
0.14697882994165035,0.1258741258741259,3,SoftKnapsack
0.1470587839505786,0.12703962703962704,3,SoftKnapsack
0.14736050137685197,0.1282051282051282,3,SoftKnapsack
0.14791113891815666,0.12937062937062938,3,SoftKnapsack
0.14972706378080858,0.13053613053613053,3,SoftKnapsack
0.1497800182261464,0.1317016317016317,3,SoftKnapsack
0.15085008882835638,0.13286713286713286,3,SoftKnapsack
0.15562094390499048,0.13403263403263405,3,SoftKnapsack
0.15563279944053487,0.1351981351981352,3,SoftKnapsack
0.15712267698343574,0.13636363636363635,3,SoftKnapsack
0.15730118460753317,0.13752913752913754,3,SoftKnapsack
0.1592159964536286,0.1386946386946387,3,SoftKnapsack
0.16074488955862054,0.13986013986013987,3,SoftKnapsack
0.16105541307146964,0.14102564102564102,3,SoftKnapsack
0.16119653220772712,0.14219114219114218,3,SoftKnapsack
0.16135894498906644,0.14335664335664336,3,SoftKnapsack
0.1618477739698101,0.1445221445221445,3,SoftKnapsack
0.16260756037317936,0.1456876456876457,3,SoftKnapsack
0.16279709106729,0.14685314685314685,3,SoftKnapsack
0.16400596146506707,0.14801864801864803,3,SoftKnapsack
0.164014657264838,0.14918414918414918,3,SoftKnapsack
0.16429477302713646,0.15034965034965034,3,SoftKnapsack
0.16443463387123458,0.15151515151515152,3,SoftKnapsack
0.1646407110446635,0.15268065268065267,3,SoftKnapsack
0.1651674406909378,0.15384615384615385,3,SoftKnapsack
0.1664985375492849,0.155011655011655,3,SoftKnapsack
0.16738982770774413,0.1561771561771562,3,SoftKnapsack
0.16896377519314854,0.15734265734265734,3,SoftKnapsack
0.16969494805104546,0.1585081585081585,3,SoftKnapsack
0.17557055001662114,0.15967365967365968,3,SoftKnapsack
0.1778574008742524,0.16083916083916083,3,SoftKnapsack
0.178708253745004,0.16200466200466201,3,SoftKnapsack
0.17935645384987353,0.16317016317016317,3,SoftKnapsack
0.1808923153244839,0.16433566433566432,3,SoftKnapsack
0.18128727450909388,0.1655011655011655,3,SoftKnapsack
0.18140073793319722,0.16666666666666666,3,SoftKnapsack
0.18202882319390135,0.16783216783216784,3,SoftKnapsack
0.18339152881734933,0.168997668997669,3,SoftKnapsack
0.18437382118957935,0.17016317016317017,3,SoftKnapsack
0.18514301874444072,0.17132867132867133,3,SoftKnapsack
0.18529381365356912,0.17249417249417248,3,SoftKnapsack
0.18630490499230312,0.17365967365967366,3,SoftKnapsack
0.18835021833568977,0.17482517482517482,3,SoftKnapsack
0.1890666189209398,0.175990675990676,3,SoftKnapsack
0.18948638391548744,0.17715617715617715,3,SoftKnapsack
0.1925553391780177,0.17832167832167833,3,SoftKnapsack
0.19521127418384765,0.1794871794871795,3,SoftKnapsack
0.1959479123753538,0.18065268065268064,3,SoftKnapsack
0.1964680740469369,0.18181818181818182,3,SoftKnapsack
0.1967012179278651,0.18298368298368298,3,SoftKnapsack
0.1975991100984995,0.18414918414918416,3,SoftKnapsack
0.19789911021104523,0.1853146853146853,3,SoftKnapsack
0.1986075050557612,0.1864801864801865,3,SoftKnapsack
0.20196060055180087,0.18764568764568765,3,SoftKnapsack
0.20417653038247963,0.1888111888111888,3,SoftKnapsack
0.2089818532373684,0.18997668997668998,3,SoftKnapsack
0.20956323322248593,0.19114219114219114,3,SoftKnapsack
0.21148968794923273,0.19230769230769232,3,SoftKnapsack
0.21313996645903277,0.19347319347319347,3,SoftKnapsack
0.2132127865037452,0.19463869463869463,3,SoftKnapsack
0.2139571725851237,0.1958041958041958,3,SoftKnapsack
0.2177669290941342,0.19696969696969696,3,SoftKnapsack
0.2185755202709263,0.19813519813519814,3,SoftKnapsack
0.2185806269500037,0.1993006993006993,3,SoftKnapsack
0.2193208325522331,0.20046620046620048,3,SoftKnapsack
0.2201760600688445,0.20163170163170163,3,SoftKnapsack
0.22133024260628886,0.20279720279720279,3,SoftKnapsack
0.2225419950135219,0.20396270396270397,3,SoftKnapsack
0.22285729272251764,0.20512820512820512,3,SoftKnapsack
0.22342511998969883,0.2062937062937063,3,SoftKnapsack
0.22402050494252101,0.20745920745920746,3,SoftKnapsack
0.2240521006030889,0.20862470862470864,3,SoftKnapsack
0.2309332408080813,0.2097902097902098,3,SoftKnapsack
0.23195942113100365,0.21095571095571095,3,SoftKnapsack
0.23242627181494058,0.21212121212121213,3,SoftKnapsack
0.2342674646702445,0.21328671328671328,3,SoftKnapsack
0.23478171353947275,0.21445221445221446,3,SoftKnapsack
0.23610182515702505,0.21561771561771562,3,SoftKnapsack
0.23797905725317747,0.21678321678321677,3,SoftKnapsack
0.24027733880134639,0.21794871794871795,3,SoftKnapsack
0.24382250742489386,0.2191142191142191,3,SoftKnapsack
0.2444327334427001,0.2202797202797203,3,SoftKnapsack
0.2460375918088502,0.22144522144522144,3,SoftKnapsack
0.2479001992479959,0.22261072261072262,3,SoftKnapsack
0.24896287730933686,0.22377622377622378,3,SoftKnapsack
0.24973815214446482,0.22494172494172493,3,SoftKnapsack
0.2505027638769626,0.2261072261072261,3,SoftKnapsack
0.25517873950326475,0.22727272727272727,3,SoftKnapsack
0.25524703952823824,0.22843822843822845,3,SoftKnapsack
0.2555357844991235,0.2296037296037296,3,SoftKnapsack
0.2569319701790356,0.23076923076923078,3,SoftKnapsack
0.26014967548372425,0.23193473193473194,3,SoftKnapsack
0.2602754346597216,0.2331002331002331,3,SoftKnapsack
0.26089289999053555,0.23426573426573427,3,SoftKnapsack
0.261205921606976,0.23543123543123542,3,SoftKnapsack
0.2626930666195024,0.2365967365967366,3,SoftKnapsack
0.26309733123676526,0.23776223776223776,3,SoftKnapsack
0.2635029635786257,0.23892773892773891,3,SoftKnapsack
0.26500995126417237,0.2400932400932401,3,SoftKnapsack
0.26514817518135025,0.24125874125874125,3,SoftKnapsack
0.26562563888757396,0.24242424242424243,3,SoftKnapsack
0.26695170695663784,0.24358974358974358,3,SoftKnapsack
0.2679235738879253,0.24475524475524477,3,SoftKnapsack
0.268133160523927,0.24592074592074592,3,SoftKnapsack
0.2707057220542488,0.24708624708624707,3,SoftKnapsack
0.2712814010185922,0.24825174825174826,3,SoftKnapsack
0.27365430184695816,0.2494172494172494,3,SoftKnapsack
0.27470934203928055,0.2505827505827506,3,SoftKnapsack
0.27506886361443783,0.2517482517482518,3,SoftKnapsack
0.2776755955669472,0.2529137529137529,3,SoftKnapsack
0.27838878896737285,0.2540792540792541,3,SoftKnapsack
0.27846097900811295,0.25524475524475526,3,SoftKnapsack
0.27935798720887206,0.2564102564102564,3,SoftKnapsack
0.28116053336503466,0.25757575757575757,3,SoftKnapsack
0.2811912732299384,0.25874125874125875,3,SoftKnapsack
0.28218507069650656,0.25990675990675993,3,SoftKnapsack
0.2831864665173559,0.26107226107226106,3,SoftKnapsack
0.28323384240816285,0.26223776223776224,3,SoftKnapsack
0.284446195540319,0.2634032634032634,3,SoftKnapsack
0.2875954006034447,0.26456876456876455,3,SoftKnapsack
0.287741447490081,0.26573426573426573,3,SoftKnapsack
0.2881886157920288,0.2668997668997669,3,SoftKnapsack
0.2888842418167865,0.2680652680652681,3,SoftKnapsack
0.28913533867223506,0.2692307692307692,3,SoftKnapsack
0.2920543477797555,0.2703962703962704,3,SoftKnapsack
0.29224637870748715,0.2715617715617716,3,SoftKnapsack
0.2929478138830923,0.2727272727272727,3,SoftKnapsack
0.2941731805756769,0.2738927738927739,3,SoftKnapsack
0.2957265146873027,0.27505827505827507,3,SoftKnapsack
0.29717560079695815,0.2762237762237762,3,SoftKnapsack
0.2974452071250564,0.2773892773892774,3,SoftKnapsack
0.3009540603387073,0.27855477855477856,3,SoftKnapsack
0.3015951265516197,0.27972027972027974,3,SoftKnapsack
0.30237674240551016,0.28088578088578087,3,SoftKnapsack
0.3024519589456194,0.28205128205128205,3,SoftKnapsack
0.30261931895362437,0.28321678321678323,3,SoftKnapsack
0.3047865195489674,0.28438228438228436,3,SoftKnapsack
0.30579364338980497,0.28554778554778554,3,SoftKnapsack
0.30645090813471576,0.2867132867132867,3,SoftKnapsack
0.30783250249686667,0.2878787878787879,3,SoftKnapsack
0.3115888639508202,0.289044289044289,3,SoftKnapsack
0.3116635769999334,0.2902097902097902,3,SoftKnapsack
0.311722716395078,0.2913752913752914,3,SoftKnapsack
0.31260279439706995,0.2925407925407925,3,SoftKnapsack
0.31453844723504787,0.2937062937062937,3,SoftKnapsack
0.3155286788913507,0.2948717948717949,3,SoftKnapsack
0.3159544678705286,0.29603729603729606,3,SoftKnapsack
0.3163288337318688,0.2972027972027972,3,SoftKnapsack
0.31775124986353465,0.29836829836829837,3,SoftKnapsack
0.322034133112318,0.29953379953379955,3,SoftKnapsack
0.3231784733331189,0.3006993006993007,3,SoftKnapsack
0.3245006815794369,0.30186480186480186,3,SoftKnapsack
0.32871776682755627,0.30303030303030304,3,SoftKnapsack
0.33315366255561507,0.3041958041958042,3,SoftKnapsack
0.3349629038493305,0.30536130536130535,3,SoftKnapsack
0.33611711673478517,0.30652680652680653,3,SoftKnapsack
0.33803900747847115,0.3076923076923077,3,SoftKnapsack
0.33854551026319957,0.30885780885780884,3,SoftKnapsack
0.3390403866724352,0.31002331002331,3,SoftKnapsack
0.34121515823714077,0.3111888111888112,3,SoftKnapsack
0.34300087113885525,0.3123543123543124,3,SoftKnapsack
0.34520576027556515,0.3135198135198135,3,SoftKnapsack
0.34561167454916486,0.3146853146853147,3,SoftKnapsack
0.3467428446948704,0.31585081585081587,3,SoftKnapsack
0.3475233284612882,0.317016317016317,3,SoftKnapsack
0.348148082567608,0.3181818181818182,3,SoftKnapsack
0.3498077361761176,0.31934731934731936,3,SoftKnapsack
0.349814127099217,0.32051282051282054,3,SoftKnapsack
0.3498992913439847,0.32167832167832167,3,SoftKnapsack
0.35019211209885504,0.32284382284382285,3,SoftKnapsack
0.35147433932100647,0.32400932400932403,3,SoftKnapsack
0.3543942359983401,0.32517482517482516,3,SoftKnapsack
0.3546590726553305,0.32634032634032634,3,SoftKnapsack
0.3557001613116899,0.3275058275058275,3,SoftKnapsack
0.3572627042148575,0.32867132867132864,3,SoftKnapsack
0.35766437327885825,0.3298368298368298,3,SoftKnapsack
0.358543976882153,0.331002331002331,3,SoftKnapsack
0.3588770972153821,0.3321678321678322,3,SoftKnapsack
0.3594946097742664,0.3333333333333333,3,SoftKnapsack
0.3622027958122178,0.3344988344988345,3,SoftKnapsack
0.36259155190932546,0.3356643356643357,3,SoftKnapsack
0.3636218501038275,0.3368298368298368,3,SoftKnapsack
0.3640126937344679,0.337995337995338,3,SoftKnapsack
0.3680040417864401,0.33916083916083917,3,SoftKnapsack
0.3698274284545171,0.34032634032634035,3,SoftKnapsack
0.37172879397830627,0.3414918414918415,3,SoftKnapsack
0.37175271993850956,0.34265734265734266,3,SoftKnapsack
0.372914822608152,0.34382284382284384,3,SoftKnapsack
0.37307763611831035,0.34498834498834496,3,SoftKnapsack
0.37455210368289826,0.34615384615384615,3,SoftKnapsack
0.37566020948416456,0.3473193473193473,3,SoftKnapsack
0.37746386957621114,0.3484848484848485,3,SoftKnapsack
0.3774678804735707,0.34965034965034963,3,SoftKnapsack
0.37933503751717534,0.3508158508158508,3,SoftKnapsack
0.38032094771291725,0.351981351981352,3,SoftKnapsack
0.3829086886160482,0.3531468531468531,3,SoftKnapsack
0.38308283599314663,0.3543123543123543,3,SoftKnapsack
0.38310984777029944,0.3554778554778555,3,SoftKnapsack
0.38382326964126445,0.35664335664335667,3,SoftKnapsack
0.3850799226827766,0.3578088578088578,3,SoftKnapsack
0.3857237504078572,0.358974358974359,3,SoftKnapsack
0.3871567962231097,0.36013986013986016,3,SoftKnapsack
0.38763396702955966,0.3613053613053613,3,SoftKnapsack
0.3892629871184514,0.36247086247086246,3,SoftKnapsack
0.3903261952746808,0.36363636363636365,3,SoftKnapsack
0.39037138383279846,0.36480186480186483,3,SoftKnapsack
0.3919192269156593,0.36596736596736595,3,SoftKnapsack
0.3930604671731377,0.36713286713286714,3,SoftKnapsack
0.3931344577354112,0.3682983682983683,3,SoftKnapsack
0.3933123706277595,0.36946386946386944,3,SoftKnapsack
0.3940260417599397,0.3706293706293706,3,SoftKnapsack
0.3961071870011281,0.3717948717948718,3,SoftKnapsack
0.39735018783532183,0.372960372960373,3,SoftKnapsack
0.397971936979587,0.3741258741258741,3,SoftKnapsack
0.39950609405040716,0.3752913752913753,3,SoftKnapsack
0.3998249193189769,0.3764568764568765,3,SoftKnapsack
0.4005736168778036,0.3776223776223776,3,SoftKnapsack
0.400775190356101,0.3787878787878788,3,SoftKnapsack
0.4007792578931344,0.37995337995337997,3,SoftKnapsack
0.401691075691752,0.3811188811188811,3,SoftKnapsack
0.40216427660160736,0.3822843822843823,3,SoftKnapsack
0.40287617080136506,0.38344988344988346,3,SoftKnapsack
0.4053572855029408,0.38461538461538464,3,SoftKnapsack
0.40700526437628604,0.38578088578088576,3,SoftKnapsack
0.40713256836306044,0.38694638694638694,3,SoftKnapsack
0.4077849621839569,0.3881118881118881,3,SoftKnapsack
0.4093477534789951,0.38927738927738925,3,SoftKnapsack
0.4107027509355916,0.39044289044289043,3,SoftKnapsack
0.4123558757058827,0.3916083916083916,3,SoftKnapsack
0.4138907155966136,0.3927738927738928,3,SoftKnapsack
0.4145914647304956,0.3939393939393939,3,SoftKnapsack
0.41476553885425105,0.3951048951048951,3,SoftKnapsack
0.41667424085300375,0.3962703962703963,3,SoftKnapsack
0.4185368149274211,0.3974358974358974,3,SoftKnapsack
0.41895614599207853,0.3986013986013986,3,SoftKnapsack
0.4191360377921818,0.3997668997668998,3,SoftKnapsack
0.4194737819461771,0.40093240093240096,3,SoftKnapsack
0.41996152328500713,0.4020979020979021,3,SoftKnapsack
0.42207683246518934,0.40326340326340326,3,SoftKnapsack
0.42424700204863797,0.40442890442890445,3,SoftKnapsack
0.4247143190417031,0.40559440559440557,3,SoftKnapsack
0.4258959880280315,0.40675990675990675,3,SoftKnapsack
0.426912828474995,0.40792540792540793,3,SoftKnapsack
0.4283684855090364,0.4090909090909091,3,SoftKnapsack
0.42902883590811847,0.41025641025641024,3,SoftKnapsack
0.43402692845505975,0.4114219114219114,3,SoftKnapsack
0.4345727418437155,0.4125874125874126,3,SoftKnapsack
0.43578832418820346,0.41375291375291373,3,SoftKnapsack
0.4386354292399002,0.4149184149184149,3,SoftKnapsack
0.4412400479083677,0.4160839160839161,3,SoftKnapsack
0.44174480096334,0.4172494172494173,3,SoftKnapsack
0.44553265129204256,0.4184149184149184,3,SoftKnapsack
0.4460204749029062,0.4195804195804196,3,SoftKnapsack
0.44726657278668824,0.42074592074592077,3,SoftKnapsack
0.44876002037668883,0.4219114219114219,3,SoftKnapsack
0.4495654345314186,0.4230769230769231,3,SoftKnapsack
0.4529423202576197,0.42424242424242425,3,SoftKnapsack
0.45821171241653147,0.4254079254079254,3,SoftKnapsack
0.45922007984792046,0.42657342657342656,3,SoftKnapsack
0.4592444400694706,0.42773892773892774,3,SoftKnapsack
0.4598305919418504,0.4289044289044289,3,SoftKnapsack
0.4599859603199353,0.43006993006993005,3,SoftKnapsack
0.46033731962599456,0.43123543123543123,3,SoftKnapsack
0.46050910165343417,0.4324009324009324,3,SoftKnapsack
0.4610742664661718,0.43356643356643354,3,SoftKnapsack
0.466461925535647,0.4347319347319347,3,SoftKnapsack
0.4674737695159017,0.4358974358974359,3,SoftKnapsack
0.4692289952097527,0.4370629370629371,3,SoftKnapsack
0.46991875378741454,0.4382284382284382,3,SoftKnapsack
0.4701950953728584,0.4393939393939394,3,SoftKnapsack
0.47096392125083497,0.4405594405594406,3,SoftKnapsack
0.4720247764641714,0.4417249417249417,3,SoftKnapsack
0.47298639623776184,0.4428904428904429,3,SoftKnapsack
0.475267904278347,0.44405594405594406,3,SoftKnapsack
0.4758753903191497,0.44522144522144524,3,SoftKnapsack
0.4762667057673925,0.44638694638694637,3,SoftKnapsack
0.4771286701196793,0.44755244755244755,3,SoftKnapsack
0.47792725323167096,0.44871794871794873,3,SoftKnapsack
0.4792345505089193,0.44988344988344986,3,SoftKnapsack
0.4792456740037174,0.45104895104895104,3,SoftKnapsack
0.48162705192421207,0.4522144522144522,3,SoftKnapsack
0.4819820771981591,0.4533799533799534,3,SoftKnapsack
0.48408550417919116,0.45454545454545453,3,SoftKnapsack
0.4842100945487715,0.4557109557109557,3,SoftKnapsack
0.4855289314362441,0.4568764568764569,3,SoftKnapsack
0.4870296565550891,0.458041958041958,3,SoftKnapsack
0.4874973534964582,0.4592074592074592,3,SoftKnapsack
0.48841414264209604,0.4603729603729604,3,SoftKnapsack
0.49421632951336836,0.46153846153846156,3,SoftKnapsack
0.4949875601353917,0.4627039627039627,3,SoftKnapsack
0.4961029429979864,0.46386946386946387,3,SoftKnapsack
0.49841794481214663,0.46503496503496505,3,SoftKnapsack
0.4990176886660027,0.4662004662004662,3,SoftKnapsack
0.4999779053347453,0.46736596736596736,3,SoftKnapsack
0.5001686615280203,0.46853146853146854,3,SoftKnapsack
0.5016075361855776,0.4696969696969697,3,SoftKnapsack
0.5035865651183897,0.47086247086247085,3,SoftKnapsack
0.5036189825265964,0.47202797202797203,3,SoftKnapsack
0.5075883183119156,0.4731934731934732,3,SoftKnapsack
0.512586481696955,0.47435897435897434,3,SoftKnapsack
0.5135780738430178,0.4755244755244755,3,SoftKnapsack
0.5136209452548766,0.4766899766899767,3,SoftKnapsack
0.5136400561822896,0.47785547785547783,3,SoftKnapsack
0.5148557248195491,0.479020979020979,3,SoftKnapsack
0.520510540741641,0.4801864801864802,3,SoftKnapsack
0.5208320575514556,0.4813519813519814,3,SoftKnapsack
0.5216776081278658,0.4825174825174825,3,SoftKnapsack
0.5221538518117068,0.4836829836829837,3,SoftKnapsack
0.523243810228534,0.48484848484848486,3,SoftKnapsack
0.5260740156880903,0.486013986013986,3,SoftKnapsack
0.5284103051681548,0.48717948717948717,3,SoftKnapsack
0.5289167398307129,0.48834498834498835,3,SoftKnapsack
0.5308533596272405,0.48951048951048953,3,SoftKnapsack
0.5314782361423127,0.49067599067599066,3,SoftKnapsack
0.5322219232439291,0.49184149184149184,3,SoftKnapsack
0.53243929316859,0.493006993006993,3,SoftKnapsack
0.5326399600996865,0.49417249417249415,3,SoftKnapsack
0.5339169998098328,0.49533799533799533,3,SoftKnapsack
0.5358423087430371,0.4965034965034965,3,SoftKnapsack
0.5370278264136843,0.4976689976689977,3,SoftKnapsack
0.5372242537025862,0.4988344988344988,3,SoftKnapsack
0.5394130846168022,0.5,3,SoftKnapsack
0.5399669649016057,0.5011655011655012,3,SoftKnapsack
0.5406433334593794,0.5023310023310024,3,SoftKnapsack
0.5444923231112444,0.5034965034965035,3,SoftKnapsack
0.5473898703743281,0.5046620046620046,3,SoftKnapsack
0.5509134766355359,0.5058275058275058,3,SoftKnapsack
0.5522966268000662,0.506993006993007,3,SoftKnapsack
0.5525428131620602,0.5081585081585082,3,SoftKnapsack
0.5540686206799554,0.5093240093240093,3,SoftKnapsack
0.5559614650318618,0.5104895104895105,3,SoftKnapsack
0.5561710490171095,0.5116550116550117,3,SoftKnapsack
0.5575391829218681,0.5128205128205128,3,SoftKnapsack
0.5576886331457445,0.513986013986014,3,SoftKnapsack
0.5579309810980462,0.5151515151515151,3,SoftKnapsack
0.5581561432147293,0.5163170163170163,3,SoftKnapsack
0.5591719739034122,0.5174825174825175,3,SoftKnapsack
0.5623482798870967,0.5186480186480187,3,SoftKnapsack
0.5631722986306174,0.5198135198135199,3,SoftKnapsack
0.5644979192872448,0.5209790209790209,3,SoftKnapsack
0.5677421476056059,0.5221445221445221,3,SoftKnapsack
0.5691734187392505,0.5233100233100233,3,SoftKnapsack
0.5697589505099074,0.5244755244755245,3,SoftKnapsack
0.5719699845857766,0.5256410256410257,3,SoftKnapsack
0.5732331225799521,0.5268065268065268,3,SoftKnapsack
0.5750644195328753,0.527972027972028,3,SoftKnapsack
0.5774602009529382,0.5291375291375291,3,SoftKnapsack
0.5775299993864333,0.5303030303030303,3,SoftKnapsack
0.5779685371931667,0.5314685314685315,3,SoftKnapsack
0.5799349486109158,0.5326340326340326,3,SoftKnapsack
0.580414492713679,0.5337995337995338,3,SoftKnapsack
0.5813846990811378,0.534965034965035,3,SoftKnapsack
0.5828079449276142,0.5361305361305362,3,SoftKnapsack
0.5830217638717201,0.5372960372960373,3,SoftKnapsack
0.5832426800321411,0.5384615384615384,3,SoftKnapsack
0.5846802615101403,0.5396270396270396,3,SoftKnapsack
0.5874850792712873,0.5407925407925408,3,SoftKnapsack
0.5888397214316363,0.541958041958042,3,SoftKnapsack
0.5892866337563394,0.5431235431235432,3,SoftKnapsack
0.590117572893595,0.5442890442890443,3,SoftKnapsack
0.5912478925315341,0.5454545454545454,3,SoftKnapsack
0.5914198604007721,0.5466200466200466,3,SoftKnapsack
0.5919347768621996,0.5477855477855478,3,SoftKnapsack
0.5928703249947489,0.548951048951049,3,SoftKnapsack
0.593907633972945,0.5501165501165501,3,SoftKnapsack
0.5964325880841663,0.5512820512820513,3,SoftKnapsack
0.5969464563875846,0.5524475524475524,3,SoftKnapsack
0.5969707054228106,0.5536130536130536,3,SoftKnapsack
0.6030356790881459,0.5547785547785548,3,SoftKnapsack
0.6031500240671548,0.5559440559440559,3,SoftKnapsack
0.6047471223937944,0.5571095571095571,3,SoftKnapsack
0.6050049958928909,0.5582750582750583,3,SoftKnapsack
0.6051100323230489,0.5594405594405595,3,SoftKnapsack
0.605633188461514,0.5606060606060606,3,SoftKnapsack
0.6072670225009578,0.5617715617715617,3,SoftKnapsack
0.6080699017898432,0.5629370629370629,3,SoftKnapsack
0.6093307904122724,0.5641025641025641,3,SoftKnapsack
0.6106169552656526,0.5652680652680653,3,SoftKnapsack
0.6110221365100026,0.5664335664335665,3,SoftKnapsack
0.6154921372172959,0.5675990675990676,3,SoftKnapsack
0.6158003260682925,0.5687645687645687,3,SoftKnapsack
0.6164818239283516,0.5699300699300699,3,SoftKnapsack
0.617976902999807,0.5710955710955711,3,SoftKnapsack
0.6203877841279155,0.5722610722610723,3,SoftKnapsack
0.6208357495932271,0.5734265734265734,3,SoftKnapsack
0.6212663718595505,0.5745920745920746,3,SoftKnapsack
0.6239310874631698,0.5757575757575758,3,SoftKnapsack
0.6252319382492058,0.5769230769230769,3,SoftKnapsack
0.6269324033950774,0.578088578088578,3,SoftKnapsack
0.6289803520377131,0.5792540792540792,3,SoftKnapsack
0.6310409217387285,0.5804195804195804,3,SoftKnapsack
0.6350155877676933,0.5815850815850816,3,SoftKnapsack
0.6350831247912341,0.5827505827505828,3,SoftKnapsack
0.6358330776322809,0.583916083916084,3,SoftKnapsack
0.6368537951262863,0.585081585081585,3,SoftKnapsack
0.6386391872949293,0.5862470862470862,3,SoftKnapsack
0.6400407492355953,0.5874125874125874,3,SoftKnapsack
0.6427420741044081,0.5885780885780886,3,SoftKnapsack
0.6458859348264809,0.5897435897435898,3,SoftKnapsack
0.6474279674991514,0.5909090909090909,3,SoftKnapsack
0.6480255118685267,0.5920745920745921,3,SoftKnapsack
0.6483193553296438,0.5932400932400932,3,SoftKnapsack
0.6489241373115426,0.5944055944055944,3,SoftKnapsack
0.6530676313321742,0.5955710955710956,3,SoftKnapsack
0.6533070812284478,0.5967365967365967,3,SoftKnapsack
0.6542292930756772,0.5979020979020979,3,SoftKnapsack
0.6558881195486244,0.5990675990675991,3,SoftKnapsack
0.6563410986238623,0.6002331002331003,3,SoftKnapsack
0.6567762603946026,0.6013986013986014,3,SoftKnapsack
0.6577925724383604,0.6025641025641025,3,SoftKnapsack
0.6605608608557656,0.6037296037296037,3,SoftKnapsack
0.6622745450633207,0.6048951048951049,3,SoftKnapsack
0.6626840765005966,0.6060606060606061,3,SoftKnapsack
0.663146219458314,0.6072261072261073,3,SoftKnapsack
0.6637576485275183,0.6083916083916084,3,SoftKnapsack
0.6642840462278734,0.6095571095571095,3,SoftKnapsack
0.6658801465074806,0.6107226107226107,3,SoftKnapsack
0.6674267653416583,0.6118881118881119,3,SoftKnapsack
0.667661108383637,0.6130536130536131,3,SoftKnapsack
0.6678084557594399,0.6142191142191142,3,SoftKnapsack
0.6678529462012435,0.6153846153846154,3,SoftKnapsack
0.6698732753199419,0.6165501165501166,3,SoftKnapsack
0.6702206477815755,0.6177156177156177,3,SoftKnapsack
0.6734589421447108,0.6188811188811189,3,SoftKnapsack
0.6767595199614398,0.62004662004662,3,SoftKnapsack
0.6778059200981392,0.6212121212121212,3,SoftKnapsack
0.6807221706225839,0.6223776223776224,3,SoftKnapsack
0.682047003235712,0.6235431235431236,3,SoftKnapsack
0.6826177019681499,0.6247086247086248,3,SoftKnapsack
0.6837002754829928,0.6258741258741258,3,SoftKnapsack
0.6847497292746056,0.627039627039627,3,SoftKnapsack
0.6848990297232107,0.6282051282051282,3,SoftKnapsack
0.6849582598500108,0.6293706293706294,3,SoftKnapsack
0.6871595945948843,0.6305361305361306,3,SoftKnapsack
0.6873236051776637,0.6317016317016317,3,SoftKnapsack
0.6875959883156906,0.6328671328671329,3,SoftKnapsack
0.6875972966232737,0.634032634032634,3,SoftKnapsack
0.6899102554373023,0.6351981351981352,3,SoftKnapsack
0.6899432920078326,0.6363636363636364,3,SoftKnapsack
0.6903639947745166,0.6375291375291375,3,SoftKnapsack
0.690608596365637,0.6386946386946387,3,SoftKnapsack
0.6919670531087587,0.6398601398601399,3,SoftKnapsack
0.6951707159781022,0.6410256410256411,3,SoftKnapsack
0.6955670453240757,0.6421911421911422,3,SoftKnapsack
0.696023730040852,0.6433566433566433,3,SoftKnapsack
0.6966249742373893,0.6445221445221445,3,SoftKnapsack
0.6970143326035707,0.6456876456876457,3,SoftKnapsack
0.69823941657841,0.6468531468531469,3,SoftKnapsack
0.6992581977543639,0.6480186480186481,3,SoftKnapsack
0.7004823562159306,0.6491841491841492,3,SoftKnapsack
0.7014579287992762,0.6503496503496503,3,SoftKnapsack
0.7018620180952952,0.6515151515151515,3,SoftKnapsack
0.7039293236938722,0.6526806526806527,3,SoftKnapsack
0.7047213213629167,0.6538461538461539,3,SoftKnapsack
0.705739282259767,0.655011655011655,3,SoftKnapsack
0.7062560901525323,0.6561771561771562,3,SoftKnapsack
0.7084597927550647,0.6573426573426573,3,SoftKnapsack
0.7096080023575086,0.6585081585081585,3,SoftKnapsack
0.7098471859022921,0.6596736596736597,3,SoftKnapsack
0.7117624993465892,0.6608391608391608,3,SoftKnapsack
0.7135092636563325,0.662004662004662,3,SoftKnapsack
0.7149937549723884,0.6631701631701632,3,SoftKnapsack
0.7161287162767627,0.6643356643356644,3,SoftKnapsack
0.7168210104384309,0.6655011655011654,3,SoftKnapsack
0.717258675243396,0.6666666666666666,3,SoftKnapsack
0.7179458177471032,0.6678321678321678,3,SoftKnapsack
0.7184521369976014,0.668997668997669,3,SoftKnapsack
0.7212828319304521,0.6701631701631702,3,SoftKnapsack
0.7236351869794362,0.6713286713286714,3,SoftKnapsack
0.7241782792130351,0.6724941724941725,3,SoftKnapsack
0.725334031049842,0.6736596736596736,3,SoftKnapsack
0.7272077471920362,0.6748251748251748,3,SoftKnapsack
0.7285526191676492,0.675990675990676,3,SoftKnapsack
0.7323994361364958,0.6771561771561772,3,SoftKnapsack
0.7331053230911269,0.6783216783216783,3,SoftKnapsack
0.733694763475853,0.6794871794871795,3,SoftKnapsack
0.733991089528649,0.6806526806526807,3,SoftKnapsack
0.7340451858726915,0.6818181818181818,3,SoftKnapsack
0.7355969445162636,0.682983682983683,3,SoftKnapsack
0.7367710364266173,0.6841491841491841,3,SoftKnapsack
0.7371857465930134,0.6853146853146853,3,SoftKnapsack
0.7374337397308643,0.6864801864801865,3,SoftKnapsack
0.7386514212722104,0.6876456876456877,3,SoftKnapsack
0.740815205519015,0.6888111888111889,3,SoftKnapsack
0.7412912751931646,0.6899766899766899,3,SoftKnapsack
0.7416237251424587,0.6911421911421911,3,SoftKnapsack
0.7417399098732673,0.6923076923076923,3,SoftKnapsack
0.7418385324208561,0.6934731934731935,3,SoftKnapsack
0.7434401132837458,0.6946386946386947,3,SoftKnapsack
0.7436795030963324,0.6958041958041958,3,SoftKnapsack
0.7439013710559443,0.696969696969697,3,SoftKnapsack
0.7450293534727894,0.6981351981351981,3,SoftKnapsack
0.7453801372170723,0.6993006993006993,3,SoftKnapsack
0.7460938991668972,0.7004662004662005,3,SoftKnapsack
0.7464303705981443,0.7016317016317016,3,SoftKnapsack
0.7490783683942333,0.7027972027972028,3,SoftKnapsack
0.7496817551808146,0.703962703962704,3,SoftKnapsack
0.7498111997182058,0.7051282051282052,3,SoftKnapsack
0.7517705162690103,0.7062937062937062,3,SoftKnapsack
0.7551107386678417,0.7074592074592074,3,SoftKnapsack
0.7578561147055103,0.7086247086247086,3,SoftKnapsack
0.7585733082053179,0.7097902097902098,3,SoftKnapsack
0.7587024989782449,0.710955710955711,3,SoftKnapsack
0.7596275046441381,0.7121212121212122,3,SoftKnapsack
0.7609592545929971,0.7132867132867133,3,SoftKnapsack
0.7610828376964669,0.7144522144522144,3,SoftKnapsack
0.761208824152962,0.7156177156177156,3,SoftKnapsack
0.7620975013573172,0.7167832167832168,3,SoftKnapsack
0.7623351966310619,0.717948717948718,3,SoftKnapsack
0.7645555710364249,0.7191142191142191,3,SoftKnapsack
0.766987363511215,0.7202797202797203,3,SoftKnapsack
0.7680280694009536,0.7214452214452215,3,SoftKnapsack
0.7680798165186031,0.7226107226107226,3,SoftKnapsack
0.7681423511580974,0.7237762237762237,3,SoftKnapsack
0.7693635702540558,0.7249417249417249,3,SoftKnapsack
0.7694284743931721,0.7261072261072261,3,SoftKnapsack
0.770252852311458,0.7272727272727273,3,SoftKnapsack
0.7706252912219966,0.7284382284382285,3,SoftKnapsack
0.7716896703833225,0.7296037296037297,3,SoftKnapsack
0.7723290262649982,0.7307692307692307,3,SoftKnapsack
0.7732877304799946,0.7319347319347319,3,SoftKnapsack
0.7742282744785952,0.7331002331002331,3,SoftKnapsack
0.7744960464420778,0.7342657342657343,3,SoftKnapsack
0.7760239588183353,0.7354312354312355,3,SoftKnapsack
0.7773163267613317,0.7365967365967366,3,SoftKnapsack
0.77799677345239,0.7377622377622378,3,SoftKnapsack
0.7786189786159952,0.7389277389277389,3,SoftKnapsack
0.7789077985397945,0.7400932400932401,3,SoftKnapsack
0.7805173128050136,0.7412587412587412,3,SoftKnapsack
0.7807419436413694,0.7424242424242424,3,SoftKnapsack
0.7821449567185432,0.7435897435897436,3,SoftKnapsack
0.7825751329523412,0.7447552447552448,3,SoftKnapsack
0.7826924086619478,0.745920745920746,3,SoftKnapsack
0.7828815654681414,0.747086247086247,3,SoftKnapsack
0.7836371489656244,0.7482517482517482,3,SoftKnapsack
0.7840277918630338,0.7494172494172494,3,SoftKnapsack
0.7840537019057603,0.7505827505827506,3,SoftKnapsack
0.7857786198040151,0.7517482517482518,3,SoftKnapsack
0.7860936048022162,0.752913752913753,3,SoftKnapsack
0.7869268916297756,0.754079254079254,3,SoftKnapsack
0.7869626364976106,0.7552447552447552,3,SoftKnapsack
0.7875971470049592,0.7564102564102564,3,SoftKnapsack
0.7895826322281625,0.7575757575757576,3,SoftKnapsack
0.7902746724875289,0.7587412587412588,3,SoftKnapsack
0.7911151326166523,0.7599067599067599,3,SoftKnapsack
0.7912253237868114,0.7610722610722611,3,SoftKnapsack
0.7926375967785901,0.7622377622377622,3,SoftKnapsack
0.7940237979557274,0.7634032634032634,3,SoftKnapsack
0.7946476406830811,0.7645687645687645,3,SoftKnapsack
0.7947376675995947,0.7657342657342657,3,SoftKnapsack
0.7954222398389668,0.7668997668997669,3,SoftKnapsack
0.7959814885659142,0.7680652680652681,3,SoftKnapsack
0.7968360856504475,0.7692307692307693,3,SoftKnapsack
0.797626249471941,0.7703962703962703,3,SoftKnapsack
0.798310402325038,0.7715617715617715,3,SoftKnapsack
0.7983108050367704,0.7727272727272727,3,SoftKnapsack
0.7984072681445986,0.7738927738927739,3,SoftKnapsack
0.8005686241009764,0.7750582750582751,3,SoftKnapsack
0.8007267439525272,0.7762237762237763,3,SoftKnapsack
0.8011927196649893,0.7773892773892774,3,SoftKnapsack
0.8051245292209046,0.7785547785547785,3,SoftKnapsack
0.8057401665410389,0.7797202797202797,3,SoftKnapsack
0.806500521930607,0.7808857808857809,3,SoftKnapsack
0.8067598057309322,0.782051282051282,3,SoftKnapsack
0.8071547185406436,0.7832167832167832,3,SoftKnapsack
0.8083752502911778,0.7843822843822844,3,SoftKnapsack
0.8109052841739706,0.7855477855477856,3,SoftKnapsack
0.8136533843422775,0.7867132867132867,3,SoftKnapsack
0.8145629616426717,0.7878787878787878,3,SoftKnapsack
0.8149067334710001,0.789044289044289,3,SoftKnapsack
0.815243934363763,0.7902097902097902,3,SoftKnapsack
0.8165133800707647,0.7913752913752914,3,SoftKnapsack
0.8172117961568244,0.7925407925407926,3,SoftKnapsack
0.8176980648305117,0.7937062937062938,3,SoftKnapsack
0.8177832418197113,0.7948717948717948,3,SoftKnapsack
0.8185358226187187,0.796037296037296,3,SoftKnapsack
0.8191372937032337,0.7972027972027972,3,SoftKnapsack
0.8225220237871307,0.7983682983682984,3,SoftKnapsack
0.8248680475088968,0.7995337995337995,3,SoftKnapsack
0.8251120877501945,0.8006993006993007,3,SoftKnapsack
0.8267491635631199,0.8018648018648019,3,SoftKnapsack
0.8267952820172724,0.803030303030303,3,SoftKnapsack
0.8277205907931453,0.8041958041958042,3,SoftKnapsack
0.8278941879096671,0.8053613053613053,3,SoftKnapsack
0.8283902436855897,0.8065268065268065,3,SoftKnapsack
0.8286962475165236,0.8076923076923077,3,SoftKnapsack
0.8321088025355614,0.8088578088578089,3,SoftKnapsack
0.8322368068454047,0.8100233100233101,3,SoftKnapsack
0.833290654101825,0.8111888111888111,3,SoftKnapsack
0.8336548281196823,0.8123543123543123,3,SoftKnapsack
0.8342674975841629,0.8135198135198135,3,SoftKnapsack
0.8387550516117308,0.8146853146853147,3,SoftKnapsack
0.8392878821845193,0.8158508158508159,3,SoftKnapsack
0.8433575456132547,0.817016317016317,3,SoftKnapsack
0.8436172646457436,0.8181818181818182,3,SoftKnapsack
0.8436882493910627,0.8193473193473193,3,SoftKnapsack
0.8446562139501417,0.8205128205128205,3,SoftKnapsack
0.8447774545471098,0.8216783216783217,3,SoftKnapsack
0.846964509083814,0.8228438228438228,3,SoftKnapsack
0.8483209047972906,0.824009324009324,3,SoftKnapsack
0.8501137508236418,0.8251748251748252,3,SoftKnapsack
0.8524848470656075,0.8263403263403264,3,SoftKnapsack
0.8540096085785294,0.8275058275058275,3,SoftKnapsack
0.8540425385450785,0.8286713286713286,3,SoftKnapsack
0.8549588413682212,0.8298368298368298,3,SoftKnapsack
0.86025180170558,0.831002331002331,3,SoftKnapsack
0.8620993402470414,0.8321678321678322,3,SoftKnapsack
0.8628092259721066,0.8333333333333334,3,SoftKnapsack
0.8646222578771763,0.8344988344988346,3,SoftKnapsack
0.8654068114715444,0.8356643356643356,3,SoftKnapsack
0.866935164011533,0.8368298368298368,3,SoftKnapsack
0.8671137261622208,0.837995337995338,3,SoftKnapsack
0.8674963681463268,0.8391608391608392,3,SoftKnapsack
0.8676366408382066,0.8403263403263403,3,SoftKnapsack
0.8684461068047089,0.8414918414918415,3,SoftKnapsack
0.868802745450985,0.8426573426573427,3,SoftKnapsack
0.8693606350758385,0.8438228438228438,3,SoftKnapsack
0.8731391671961486,0.844988344988345,3,SoftKnapsack
0.8734700379532292,0.8461538461538461,3,SoftKnapsack
0.8750261122469927,0.8473193473193473,3,SoftKnapsack
0.8772282024181468,0.8484848484848485,3,SoftKnapsack
0.8781916211979702,0.8496503496503497,3,SoftKnapsack
0.8791180325548034,0.8508158508158508,3,SoftKnapsack
0.8799446449277877,0.8519813519813519,3,SoftKnapsack
0.8810654023506865,0.8531468531468531,3,SoftKnapsack
0.8818295373913578,0.8543123543123543,3,SoftKnapsack
0.8840864717544719,0.8554778554778555,3,SoftKnapsack
0.884748165895358,0.8566433566433567,3,SoftKnapsack
0.8857147908438954,0.8578088578088578,3,SoftKnapsack
0.885890840811717,0.8589743589743589,3,SoftKnapsack
0.8881426207571912,0.8601398601398601,3,SoftKnapsack
0.8886264165381217,0.8613053613053613,3,SoftKnapsack
0.8896868320772828,0.8624708624708625,3,SoftKnapsack
0.8901997514309485,0.8636363636363636,3,SoftKnapsack
0.891951347912133,0.8648018648018648,3,SoftKnapsack
0.8934509823270123,0.865967365967366,3,SoftKnapsack
0.8944658947009323,0.8671328671328671,3,SoftKnapsack
0.8947615755856191,0.8682983682983683,3,SoftKnapsack
0.8984741756500112,0.8694638694638694,3,SoftKnapsack
0.8989119007578783,0.8706293706293706,3,SoftKnapsack
0.8995791758453335,0.8717948717948718,3,SoftKnapsack
0.8999463889201671,0.872960372960373,3,SoftKnapsack
0.9016265406066069,0.8741258741258742,3,SoftKnapsack
0.904144028096346,0.8752913752913752,3,SoftKnapsack
0.9045299872430101,0.8764568764568764,3,SoftKnapsack
0.9052895249073822,0.8776223776223776,3,SoftKnapsack
0.9058211610575295,0.8787878787878788,3,SoftKnapsack
0.9068997885409544,0.87995337995338,3,SoftKnapsack
0.9070454523709621,0.8811188811188811,3,SoftKnapsack
0.9074327824962403,0.8822843822843823,3,SoftKnapsack
0.9079317592647556,0.8834498834498834,3,SoftKnapsack
0.9087518852380585,0.8846153846153846,3,SoftKnapsack
0.9088673299772481,0.8857808857808858,3,SoftKnapsack
0.9108768775071852,0.8869463869463869,3,SoftKnapsack
0.911574690404569,0.8881118881118881,3,SoftKnapsack
0.9124963430054027,0.8892773892773893,3,SoftKnapsack
0.9125694903721033,0.8904428904428905,3,SoftKnapsack
0.9130729648829412,0.8916083916083916,3,SoftKnapsack
0.9131734798269378,0.8927738927738927,3,SoftKnapsack
0.9136323111649034,0.8939393939393939,3,SoftKnapsack
0.9143177878841202,0.8951048951048951,3,SoftKnapsack
0.9148930017897854,0.8962703962703963,3,SoftKnapsack
0.9158122500166508,0.8974358974358975,3,SoftKnapsack
0.9169635817442074,0.8986013986013986,3,SoftKnapsack
0.9171697362675513,0.8997668997668997,3,SoftKnapsack
0.9174109269265938,0.9009324009324009,3,SoftKnapsack
0.9200419512538289,0.9020979020979021,3,SoftKnapsack
0.920307828910822,0.9032634032634033,3,SoftKnapsack
0.920609755029183,0.9044289044289044,3,SoftKnapsack
0.9221280789188668,0.9055944055944056,3,SoftKnapsack
0.9231852917489469,0.9067599067599068,3,SoftKnapsack
0.923481784204055,0.9079254079254079,3,SoftKnapsack
0.9243187568696829,0.9090909090909091,3,SoftKnapsack
0.9262440705415189,0.9102564102564102,3,SoftKnapsack
0.9264142242683446,0.9114219114219114,3,SoftKnapsack
0.9266681062295277,0.9125874125874126,3,SoftKnapsack
0.9276516999465159,0.9137529137529138,3,SoftKnapsack
0.9315071230340024,0.914918414918415,3,SoftKnapsack
0.9320664373645338,0.916083916083916,3,SoftKnapsack
0.9330226990326747,0.9172494172494172,3,SoftKnapsack
0.9349112919067375,0.9184149184149184,3,SoftKnapsack
0.9363116377641907,0.9195804195804196,3,SoftKnapsack
0.9374407553167874,0.9207459207459208,3,SoftKnapsack
0.9382871479302848,0.921911421911422,3,SoftKnapsack
0.9391589626752628,0.9230769230769231,3,SoftKnapsack
0.9400880852947076,0.9242424242424242,3,SoftKnapsack
0.943571802263788,0.9254079254079254,3,SoftKnapsack
0.9445242673039642,0.9265734265734266,3,SoftKnapsack
0.9447480476761978,0.9277389277389277,3,SoftKnapsack
0.9448580751429656,0.9289044289044289,3,SoftKnapsack
0.9463034926020306,0.9300699300699301,3,SoftKnapsack
0.9470493231733172,0.9312354312354313,3,SoftKnapsack
0.9480777586807125,0.9324009324009324,3,SoftKnapsack
0.9482993061616245,0.9335664335664335,3,SoftKnapsack
0.9484246326505428,0.9347319347319347,3,SoftKnapsack
0.9497956260256863,0.9358974358974359,3,SoftKnapsack
0.9502062320211864,0.9370629370629371,3,SoftKnapsack
0.9512520234867399,0.9382284382284383,3,SoftKnapsack
0.9518538452519696,0.9393939393939394,3,SoftKnapsack
0.9536563599791674,0.9405594405594405,3,SoftKnapsack
0.9556693922683177,0.9417249417249417,3,SoftKnapsack
0.9561471930558074,0.9428904428904429,3,SoftKnapsack
0.9572325616565713,0.9440559440559441,3,SoftKnapsack
0.9590419822184266,0.9452214452214452,3,SoftKnapsack
0.9596912323606066,0.9463869463869464,3,SoftKnapsack
0.9598068709243615,0.9475524475524476,3,SoftKnapsack
0.9602289754216571,0.9487179487179487,3,SoftKnapsack
0.9623812002822894,0.9498834498834499,3,SoftKnapsack
0.9624664905240827,0.951048951048951,3,SoftKnapsack
0.9632844533868683,0.9522144522144522,3,SoftKnapsack
0.9641696869697736,0.9533799533799534,3,SoftKnapsack
0.9649051779063234,0.9545454545454546,3,SoftKnapsack
0.965234870970539,0.9557109557109557,3,SoftKnapsack
0.9669034433016783,0.9568764568764568,3,SoftKnapsack
0.9685407232797294,0.958041958041958,3,SoftKnapsack
0.968715305360039,0.9592074592074592,3,SoftKnapsack
0.9688881964527241,0.9603729603729604,3,SoftKnapsack
0.9706648999420597,0.9615384615384616,3,SoftKnapsack
0.9713687145118168,0.9627039627039627,3,SoftKnapsack
0.9713956287615382,0.9638694638694638,3,SoftKnapsack
0.9717654473590684,0.965034965034965,3,SoftKnapsack
0.9734362155550293,0.9662004662004662,3,SoftKnapsack
0.9744226413733692,0.9673659673659674,3,SoftKnapsack
0.9745109537596752,0.9685314685314685,3,SoftKnapsack
0.9750791079832428,0.9696969696969697,3,SoftKnapsack
0.9766149935911557,0.9708624708624709,3,SoftKnapsack
0.9774378982763778,0.972027972027972,3,SoftKnapsack
0.9788158953633816,0.9731934731934732,3,SoftKnapsack
0.9791432576165509,0.9743589743589743,3,SoftKnapsack
0.9797555267046987,0.9755244755244755,3,SoftKnapsack
0.9798482225864653,0.9766899766899767,3,SoftKnapsack
0.9803591653200119,0.9778554778554779,3,SoftKnapsack
0.9834570287747315,0.9790209790209791,3,SoftKnapsack
0.9856535599674663,0.9801864801864801,3,SoftKnapsack
0.9873878981419733,0.9813519813519813,3,SoftKnapsack
0.987631460371535,0.9825174825174825,3,SoftKnapsack
0.9878751157242105,0.9836829836829837,3,SoftKnapsack
0.9880141167869478,0.9848484848484849,3,SoftKnapsack
0.9883046648182754,0.986013986013986,3,SoftKnapsack
0.9903953661189568,0.9871794871794872,3,SoftKnapsack
0.990814971322096,0.9883449883449883,3,SoftKnapsack
0.9922884030623287,0.9895104895104895,3,SoftKnapsack
0.9936277800312254,0.9906759906759907,3,SoftKnapsack
0.9944351008866836,0.9918414918414918,3,SoftKnapsack
0.9945032234582314,0.993006993006993,3,SoftKnapsack
0.9971887304047105,0.9941724941724942,3,SoftKnapsack
0.997573043759969,0.9953379953379954,3,SoftKnapsack
0.9985570893589049,0.9965034965034965,3,SoftKnapsack
0.9997191673200057,0.9976689976689976,3,SoftKnapsack
0.9997974805853005,0.9988344988344988,3,SoftKnapsack
1.0,1.0,3,SoftKnapsack
5.0,1.0,3,SoftKnapsack
4.074923582209067e-05,0.0014492753623188406,4,Original DPF
4.19512538285538e-05,0.002898550724637681,4,Original DPF
8.80852948874633e-05,0.004347826086956522,4,Original DPF
0.00011375082383580093,0.005797101449275362,4,Original DPF
0.00011757289331093546,0.007246376811594203,4,Original DPF
0.00016866152786221278,0.008695652173913044,4,Original DPF
0.00019211209885539038,0.010144927536231883,4,Original DPF
0.0001950953727209992,0.011594202898550725,4,Original DPF
0.0001997514311362636,0.013043478260869565,4,Original DPF
0.0002062320211870805,0.014492753623188406,4,Original DPF
0.00022064778148500608,0.015942028985507246,4,Original DPF
0.00022897542167754636,0.017391304347826087,4,Original DPF
0.0002518017053656507,0.01884057971014493,4,Original DPF
0.000252852311263041,0.020289855072463767,4,Original DPF
0.00027467248739831973,0.021739130434782608,4,Original DPF
0.0002754346595796875,0.02318840579710145,4,Original DPF
0.0002773388013102007,0.02463768115942029,4,Original DPF
0.00030782891069236484,0.02608695652173913,4,Original DPF
0.00032094771286317325,0.02753623188405797,4,Original DPF
0.0003261952746269614,0.028985507246376812,4,Original DPF
0.00033338108439195935,0.030434782608695653,4,Original DPF
0.00033731962599481413,0.03188405797101449,4,Original DPF
0.0003591512713612133,0.03333333333333333,4,Original DPF
0.0003591653198640188,0.034782608695652174,4,Original DPF
0.00036399477438386896,0.036231884057971016,4,Original DPF
0.0003713838327867869,0.03768115942028986,4,Original DPF
0.00038778412765339,0.0391304347826087,4,Original DPF
0.00039536611897261764,0.04057971014492753,4,Original DPF
0.0004144927135012466,0.042028985507246375,4,Original DPF
0.0004823562156914818,0.043478260869565216,4,Original DPF
0.0005091016533604886,0.04492753623188406,4,Original DPF
0.0005105407416321484,0.0463768115942029,4,Original DPF
0.0005173128047548659,0.04782608695652174,4,Original DPF
0.0005608608556322281,0.04927536231884058,4,Original DPF
0.0005686241009099646,0.050724637681159424,4,Original DPF
0.0005736168776646622,0.05217391304347826,4,Original DPF
0.0006085963655255711,0.0536231884057971,4,Original DPF
0.0006097550289485554,0.05507246376811594,4,Original DPF
0.0006169552656243305,0.05652173913043478,4,Original DPF
0.0006252912217163953,0.057971014492753624,4,Original DPF
0.0006433334592861328,0.059420289855072465,4,Original DPF
0.0006648999418690238,0.06086956521739131,4,Original DPF
0.0006736951926278323,0.06231884057971015,4,Original DPF
0.0007027509353889627,0.06376811594202898,4,Original DPF
0.0007221706228044411,0.06521739130434782,4,Original DPF
0.0007267439523541697,0.06666666666666667,4,Original DPF
0.0007321410650860116,0.06811594202898551,4,Original DPF
0.0007419436412599012,0.06956521739130435,4,Original DPF
0.0007448895586219528,0.07101449275362319,4,Original DPF
0.0007751903560473394,0.07246376811594203,4,Original DPF
0.0008019418830187419,0.07391304347826087,4,Original DPF
0.0008149713220970689,0.07536231884057971,4,Original DPF
0.0008152055190150942,0.07681159420289856,4,Original DPF
0.0008320575512978934,0.0782608695652174,4,Original DPF
0.0008357495932280745,0.07971014492753623,4,Original DPF
0.0008533596270616783,0.08115942028985507,4,Original DPF
0.0008768775073697554,0.08260869565217391,4,Original DPF
0.0008923153244853044,0.08405797101449275,4,Original DPF
0.0008928999903083934,0.08550724637681159,4,Original DPF
0.00090528417394653,0.08695652173913043,4,Original DPF
0.0009134766352936197,0.08840579710144927,4,Original DPF
0.0009592545927805674,0.08985507246376812,4,Original DPF
0.0009639212509320316,0.09130434782608696,4,Original DPF
0.0010221365098894708,0.0927536231884058,4,Original DPF
0.0010342877369442505,0.09420289855072464,4,Original DPF
0.0010409217385092262,0.09565217391304348,4,Original DPF
0.0010654023505791699,0.09710144927536232,4,Original DPF
0.0010742664660128298,0.09855072463768116,4,Original DPF
0.0010828376963569752,0.1,4,Original DPF
0.0011151326165643738,0.10144927536231885,4,Original DPF
0.0011605333649145066,0.10289855072463767,4,Original DPF
0.0011912732299244055,0.10434782608695652,4,Original DPF
0.00119271966479495,0.10579710144927536,4,Original DPF
0.0012059216072621837,0.1072463768115942,4,Original DPF
0.0012088241529620292,0.10869565217391304,4,Original DPF
0.0012253237865742506,0.11014492753623188,4,Original DPF
0.0012400479083679583,0.11159420289855072,4,Original DPF
0.0012478925312926492,0.11304347826086956,4,Original DPF
0.001252023486484788,0.1144927536231884,4,Original DPF
0.0012663718595506412,0.11594202898550725,4,Original DPF
0.0012814010185566715,0.11739130434782609,4,Original DPF
0.001291275192947694,0.11884057971014493,4,Original DPF
0.001292683732724953,0.12028985507246377,4,Original DPF
0.001318962659138001,0.12173913043478261,4,Original DPF
0.0013687145115621746,0.12318840579710146,4,Original DPF
0.001384699081217633,0.1246376811594203,4,Original DPF
0.0013956287612444385,0.12608695652173912,4,Original DPF
0.0014129311054595917,0.12753623188405797,4,Original DPF
0.0014198604006798732,0.1289855072463768,4,Original DPF
0.0014579287992289025,0.13043478260869565,4,Original DPF
0.001474339320845175,0.1318840579710145,4,Original DPF
0.0014782361420699885,0.13333333333333333,4,Original DPF
0.0014896879492340975,0.13478260869565217,4,Original DPF
0.001507123034183877,0.13623188405797101,4,Original DPF
0.0015746904043982823,0.13768115942028986,4,Original DPF
0.001588863950806818,0.1391304347826087,4,Original DPF
0.001623725142412269,0.14057971014492754,4,Original DPF
0.0016265406064803756,0.14202898550724638,4,Original DPF
0.00162705192403223,0.14347826086956522,4,Original DPF
0.0016776081278355726,0.14492753623188406,4,Original DPF
0.0016791729679663803,0.1463768115942029,4,Original DPF
0.0016896703833233495,0.14782608695652175,4,Original DPF
0.001691075691655719,0.1492753623188406,4,Original DPF
0.0017021573803057688,0.15072463768115943,4,Original DPF
0.0017227163948732027,0.15217391304347827,4,Original DPF
0.0017281927489563031,0.1536231884057971,4,Original DPF
0.0017287939780814554,0.15507246376811595,4,Original DPF
0.0017399098732417961,0.1565217391304348,4,Original DPF
0.0017448009631806372,0.15797101449275364,4,Original DPF
0.001752719938263425,0.15942028985507245,4,Original DPF
0.0017624993464995242,0.1608695652173913,4,Original DPF
0.0017654473590873465,0.16231884057971013,4,Original DPF
0.001770516268814859,0.16376811594202897,4,Original DPF
0.0017716050381247905,0.16521739130434782,4,Original DPF
0.0018295373915471203,0.16666666666666666,4,Original DPF
0.0018385324208569642,0.1681159420289855,4,Original DPF
0.0018477739698115059,0.16956521739130434,4,Original DPF
0.001853845251693187,0.17101449275362318,4,Original DPF
0.0018620180952053644,0.17246376811594202,4,Original DPF
0.0018745291627801919,0.17391304347826086,4,Original DPF
0.001888517081809482,0.1753623188405797,4,Original DPF
0.001897472187213367,0.17681159420289855,4,Original DPF
0.0019190346207738074,0.1782608695652174,4,Original DPF
0.001934776862434262,0.17971014492753623,4,Original DPF
0.0019513479121107125,0.18115942028985507,4,Original DPF
0.0019533111129259595,0.1826086956521739,4,Original DPF
0.0019606005517429637,0.18405797101449275,4,Original DPF
0.0019670531087588317,0.1855072463768116,4,Original DPF
0.0019699845856839815,0.18695652173913044,4,Original DPF
0.001982077198160237,0.18840579710144928,4,Original DPF
0.0020247764641614374,0.18985507246376812,4,Original DPF
0.002047003235642997,0.19130434782608696,4,Original DPF
0.002066437364448781,0.1927536231884058,4,Original DPF
0.002076832465156997,0.19420289855072465,4,Original DPF
0.0020975013570367906,0.1956521739130435,4,Original DPF
0.002099340247039727,0.19710144927536233,4,Original DPF
0.002102183626212728,0.19855072463768117,4,Original DPF
0.0021088025353250828,0.2,4,Original DPF
0.0021280789190498695,0.20144927536231885,4,Original DPF
0.002144956718455049,0.2028985507246377,4,Original DPF
0.0021458339230662204,0.20434782608695654,4,Original DPF
0.0021538518116344108,0.20579710144927535,4,Original DPF
0.0021917447243131605,0.2072463768115942,4,Original DPF
0.0022027958119714697,0.20869565217391303,4,Original DPF
0.0022219232438143166,0.21014492753623187,4,Original DPF
0.002236806845601791,0.21159420289855072,4,Original DPF
0.0022745450630807795,0.21304347826086956,4,Original DPF
0.002287211637552744,0.2144927536231884,4,Original DPF
0.0022884030622662976,0.21594202898550724,4,Original DPF
0.0022966267998238976,0.21739130434782608,4,Original DPF
0.002329026265048384,0.21884057971014492,4,Original DPF
0.0023351966309093086,0.22028985507246376,4,Original DPF
0.002348279887335991,0.2217391304347826,4,Original DPF
0.002355875705807975,0.22318840579710145,4,Original DPF
0.0023678277363998745,0.2246376811594203,4,Original DPF
0.002376742405477472,0.22608695652173913,4,Original DPF
0.0023812002822894,0.22753623188405797,4,Original DPF
0.002399436136385269,0.2289855072463768,4,Original DPF
0.002410078862718379,0.23043478260869565,4,Original DPF
0.0024218145738181818,0.2318840579710145,4,Original DPF
0.002439293168833956,0.23333333333333334,4,Original DPF
0.0024519589453930735,0.23478260869565218,4,Original DPF
0.0024664905239557555,0.23623188405797102,4,Original DPF
0.002484847065478135,0.23768115942028986,4,Original DPF
0.0024907653170238575,0.2391304347826087,4,Original DPF
0.0024963430051894164,0.24057971014492754,4,Original DPF
0.002522023787085992,0.24202898550724639,4,Original DPF
0.0025241365149835104,0.24347826086956523,4,Original DPF
0.002541995013272569,0.24492753623188407,4,Original DPF
0.00254281316205196,0.2463768115942029,4,Original DPF
0.002555339177938265,0.24782608695652175,4,Original DPF
0.002575132952274295,0.2492753623188406,4,Original DPF
0.00258648169681841,0.25072463768115943,4,Original DPF
0.002602794397014385,0.25217391304347825,4,Original DPF
0.002617701968038233,0.2536231884057971,4,Original DPF
0.0026193189534833294,0.25507246376811593,4,Original DPF
0.002637596778544804,0.2565217391304348,4,Original DPF
0.0026758146874420463,0.2579710144927536,4,Original DPF
0.0026840765006639344,0.2594202898550725,4,Original DPF
0.0026930666194879826,0.2608695652173913,4,Original DPF
0.0027420741042529784,0.26231884057971017,4,Original DPF
0.0027970910670607196,0.263768115942029,4,Original DPF
0.0028079449273938906,0.26521739130434785,4,Original DPF
0.002809225972106588,0.26666666666666666,4,Original DPF
0.0028572927224388422,0.26811594202898553,4,Original DPF
0.0028703249944861398,0.26956521739130435,4,Original DPF
0.0028761708011835196,0.2710144927536232,4,Original DPF
0.0028815654680336422,0.27246376811594203,4,Original DPF
0.002908688616003019,0.27391304347826084,4,Original DPF
0.002986396237751876,0.2753623188405797,4,Original DPF
0.003000871138672423,0.2768115942028985,4,Original DPF
0.003021763871585037,0.2782608695652174,4,Original DPF
0.003022699032610987,0.2797101449275362,4,Original DPF
0.0030356790880112783,0.2811594202898551,4,Original DPF
0.0030604671728706734,0.2826086956521739,4,Original DPF
0.0030676313322430815,0.28405797101449276,4,Original DPF
0.003072964882727902,0.2855072463768116,4,Original DPF
0.00310532309110112,0.28695652173913044,4,Original DPF
0.0031098477700961524,0.28840579710144926,4,Original DPF
0.003134457735399554,0.2898550724637681,4,Original DPF
0.0031391671958704848,0.29130434782608694,4,Original DPF
0.003146219458159294,0.2927536231884058,4,Original DPF
0.003150024067155033,0.2942028985507246,4,Original DPF
0.0031536625554320352,0.2956521739130435,4,Original DPF
0.0031722986306175205,0.2971014492753623,4,Original DPF
0.003173479826681813,0.2985507246376812,4,Original DPF
0.003185291748661001,0.3,4,Original DPF
0.0031864665173563234,0.30144927536231886,4,Original DPF
0.003212786503708376,0.30289855072463767,4,Original DPF
0.00323312257992292,0.30434782608695654,4,Original DPF
0.0032426800320060067,0.30579710144927535,4,Original DPF
0.0032438102283549597,0.3072463768115942,4,Original DPF
0.0032844533868265913,0.30869565217391304,4,Original DPF
0.003287730479820894,0.3101449275362319,4,Original DPF
0.003307081228314246,0.3115942028985507,4,Original DPF
0.0033575456132313164,0.3130434782608696,4,Original DPF
0.003384451903794883,0.3144927536231884,4,Original DPF
0.0034362155548173234,0.3159420289855073,4,Original DPF
0.0034401132837458825,0.3173913043478261,4,Original DPF
0.0034509823267558914,0.3188405797101449,4,Original DPF
0.0034570287744557504,0.32028985507246377,4,Original DPF
0.003458942144428434,0.3217391304347826,4,Original DPF
0.0034700379529510883,0.32318840579710145,4,Original DPF
0.0034817842040550245,0.32463768115942027,4,Original DPF
0.0035029635783345725,0.32608695652173914,4,Original DPF
0.0035092636561788737,0.32753623188405795,4,Original DPF
0.003571802263788726,0.3289855072463768,4,Original DPF
0.003578073843018892,0.33043478260869563,4,Original DPF
0.0035865651182955816,0.3318840579710145,4,Original DPF
0.003617264645464857,0.3333333333333333,4,Original DPF
0.003618982526417014,0.3347826086956522,4,Original DPF
0.003620945254718677,0.336231884057971,4,Original DPF
0.0036218501037730277,0.33768115942028987,4,Original DPF
0.003627780031084882,0.3391304347826087,4,Original DPF
0.0036323111646474615,0.34057971014492755,4,Original DPF
0.003635186979181526,0.34202898550724636,4,Original DPF
0.003637148965536241,0.34347826086956523,4,Original DPF
0.003640056182380391,0.34492753623188405,4,Original DPF
0.0036548281194033194,0.3463768115942029,4,Original DPF
0.003656359979146373,0.34782608695652173,4,Original DPF
0.003662881170763299,0.3492753623188406,4,Original DPF
0.0036795030963332476,0.3507246376811594,4,Original DPF
0.0036882493908478864,0.3521739130434783,4,Original DPF
0.0036947634759094683,0.3536231884057971,4,Original DPF
0.0037002754828385775,0.35507246376811596,4,Original DPF
0.003728545035185604,0.3565217391304348,4,Original DPF
0.003822507424815491,0.35797101449275365,4,Original DPF
0.0038232696412103806,0.35942028985507246,4,Original DPF
0.003890715596613914,0.36086956521739133,4,Original DPF
0.0039013710557487258,0.36231884057971014,4,Original DPF
0.003907633972660918,0.36376811594202896,4,Original DPF
0.003916999809607802,0.3652173913043478,4,Original DPF
0.003929323693782294,0.36666666666666664,4,Original DPF
0.003991089528517122,0.3681159420289855,4,Original DPF
0.004005961465068486,0.3695652173913043,4,Original DPF
0.004009608578254387,0.3710144927536232,4,Original DPF
0.004012693734242845,0.372463768115942,4,Original DPF
0.004023797955930775,0.3739130434782609,4,Original DPF
0.004026928454857526,0.3753623188405797,4,Original DPF
0.00402779186290303,0.37681159420289856,4,Original DPF
0.004042538544799967,0.3782608695652174,4,Original DPF
0.004045185872591617,0.37971014492753624,4,Original DPF
0.004053701905586848,0.38115942028985506,4,Original DPF
0.004068620679862356,0.3826086956521739,4,Original DPF
0.0040855041791814095,0.38405797101449274,4,Original DPF
0.0040864717544718265,0.3855072463768116,4,Original DPF
0.0041440280963460085,0.3869565217391304,4,Original DPF
0.00416968696954001,0.3884057971014493,4,Original DPF
0.004172034485616649,0.3898550724637681,4,Original DPF
0.004173180575556934,0.391304347826087,4,Original DPF
0.004178279213093106,0.3927536231884058,4,Original DPF
0.004210094548761756,0.39420289855072466,4,Original DPF
0.004216329513337502,0.39565217391304347,4,Original DPF
0.004228274478595279,0.39710144927536234,4,Original DPF
0.004229293075678209,0.39855072463768115,4,Original DPF
0.004267497584033109,0.4,4,Original DPF
0.004284046228097083,0.40144927536231884,4,Original DPF
0.0042977000934603105,0.4028985507246377,4,Original DPF
0.00431778788407744,0.4043478260869565,4,Original DPF
0.004318756869512441,0.4057971014492754,4,Original DPF
0.00437382118935048,0.4072463768115942,4,Original DPF
0.004394235998178786,0.40869565217391307,4,Original DPF
0.004434633871069238,0.4101449275362319,4,Original DPF
0.004435100886684307,0.4115942028985507,4,Original DPF
0.004465894700807382,0.41304347826086957,4,Original DPF
0.004492323110959262,0.4144927536231884,4,Original DPF
0.004496046441971657,0.41594202898550725,4,Original DPF
0.0044979192870240325,0.41739130434782606,4,Original DPF
0.004503223458019789,0.41884057971014493,4,Original DPF
0.004510953759612413,0.42028985507246375,4,Original DPF
0.004524267303900764,0.4217391304347826,4,Original DPF
0.004529987242988032,0.42318840579710143,4,Original DPF
0.004538447234885723,0.4246376811594203,4,Original DPF
0.004552103682854636,0.4260869565217391,4,Original DPF
0.004555571036632955,0.427536231884058,4,Original DPF
0.004562961642559316,0.4289855072463768,4,Original DPF
0.004591464730314243,0.43043478260869567,4,Original DPF
0.004622257877047176,0.4318840579710145,4,Original DPF
0.004647640682971854,0.43333333333333335,4,Original DPF
0.004656213949862931,0.43478260869565216,4,Original DPF
0.004659072655169183,0.43623188405797103,4,Original DPF
0.004680261509983907,0.43768115942028984,4,Original DPF
0.004713212803493683,0.4391304347826087,4,Original DPF
0.004714319041479342,0.4405797101449275,4,Original DPF
0.004721321362917585,0.4420289855072464,4,Original DPF
0.004747122393617076,0.4434782608695652,4,Original DPF
0.004748047675921185,0.4449275362318841,4,Original DPF
0.0047481658952719386,0.4463768115942029,4,Original DPF
0.00474972927457884,0.44782608695652176,4,Original DPF
0.0047615755856504904,0.4492753623188406,4,Original DPF
0.004765538854357487,0.45072463768115945,4,Original DPF
0.00477745454691636,0.45217391304347826,4,Original DPF
0.004781321890241941,0.45362318840579713,4,Original DPF
0.0047865195489116275,0.45507246376811594,4,Original DPF
0.0048423548866729504,0.45652173913043476,4,Original DPF
0.0048557248192633296,0.4579710144927536,4,Original DPF
0.004858075142838203,0.45942028985507244,4,Original DPF
0.0048680475086602115,0.4608695652173913,4,Original DPF
0.004893001789501028,0.4623188405797101,4,Original DPF
0.004899029723205217,0.463768115942029,4,Original DPF
0.004905177906260327,0.4652173913043478,4,Original DPF
0.004906733470763314,0.4666666666666667,4,Original DPF
0.004911291906738224,0.4681159420289855,4,Original DPF
0.00492373765830223,0.46956521739130436,4,Original DPF
0.00495825984996312,0.47101449275362317,4,Original DPF
0.004958841368070566,0.47246376811594204,4,Original DPF
0.004987560135391922,0.47391304347826085,4,Original DPF
0.004993754972106856,0.4753623188405797,4,Original DPF
0.005004995892967656,0.47681159420289854,4,Original DPF
0.005015587767559282,0.4782608695652174,4,Original DPF
0.005026112246991232,0.4797101449275362,4,Original DPF
0.0050293534726577604,0.4811594202898551,4,Original DPF
0.005048208334462956,0.4826086956521739,4,Original DPF
0.0050644195329567765,0.48405797101449277,4,Original DPF
0.005079107983201325,0.4855072463768116,4,Original DPF
0.005079922682722504,0.48695652173913045,4,Original DPF
0.005083124791164018,0.48840579710144927,4,Original DPF
0.005083583379995815,0.48985507246376814,4,Original DPF
0.0051100323229569256,0.49130434782608695,4,Original DPF
0.005110738667582382,0.4927536231884058,4,Original DPF
0.00511208775008587,0.49420289855072463,4,Original DPF
0.0051245292206374415,0.4956521739130435,4,Original DPF
0.005170715978096929,0.4971014492753623,4,Original DPF
0.005211997077236852,0.4985507246376812,4,Original DPF
0.005231938248986268,0.5,4,Original DPF
0.0052348709703267104,0.5014492753623189,4,Original DPF
0.005243934363718061,0.5028985507246376,4,Original DPF
0.005247039528202269,0.5043478260869565,4,Original DPF
0.005267904278166924,0.5057971014492754,4,Original DPF
0.005289524907339249,0.5072463768115942,4,Original DPF
0.005334031049645915,0.508695652173913,4,Original DPF
0.005380137216855374,0.5101449275362319,4,Original DPF
0.005406811471544398,0.5115942028985507,4,Original DPF
0.005422239838857479,0.5130434782608696,4,Original DPF
0.005425931195455647,0.5144927536231884,4,Original DPF
0.005492137217246729,0.5159420289855072,4,Original DPF
0.005528931436245221,0.5173913043478261,4,Original DPF
0.0055326512919045,0.518840579710145,4,Original DPF
0.005567045323857656,0.5202898550724637,4,Original DPF
0.005570550016392062,0.5217391304347826,4,Original DPF
0.0055969445161316855,0.5231884057971015,4,Original DPF
0.005611674549109935,0.5246376811594203,4,Original DPF
0.005632799440454583,0.5260869565217391,4,Original DPF
0.005633188461485528,0.527536231884058,4,Original DPF
0.005653559967361055,0.5289855072463768,4,Original DPF
0.0056602094841524675,0.5304347826086957,4,Original DPF
0.005669392268041307,0.5318840579710145,4,Original DPF
0.0056880530023288856,0.5333333333333333,4,Original DPF
0.005700161311635199,0.5347826086956522,4,Original DPF
0.005714790843638795,0.5362318840579711,4,Original DPF
0.0057237504077605195,0.5376811594202898,4,Original DPF
0.0057265146871152695,0.5391304347826087,4,Original DPF
0.005739282259515477,0.5405797101449276,4,Original DPF
0.005740166540908476,0.5420289855072464,4,Original DPF
0.00577861980401595,0.5434782608695652,4,Original DPF
0.005788324188171323,0.5449275362318841,4,Original DPF
0.005800326068094108,0.5463768115942029,4,Original DPF
0.005812250016586695,0.5478260869565217,4,Original DPF
0.005821161057337321,0.5492753623188406,4,Original DPF
0.005825302270019428,0.5507246376811594,4,Original DPF
0.00583307763214691,0.5521739130434783,4,Original DPF
0.005842308742922242,0.553623188405797,4,Original DPF
0.005875390319090457,0.5550724637681159,4,Original DPF
0.005880146507481587,0.5565217391304348,4,Original DPF
0.005881442146255189,0.5579710144927537,4,Original DPF
0.005885934826304506,0.5594202898550724,4,Original DPF
0.005888119548536963,0.5608695652173913,4,Original DPF
0.00589084081167357,0.5623188405797102,4,Original DPF
0.005947912375316555,0.563768115942029,4,Original DPF
0.005954467870473046,0.5652173913043478,4,Original DPF
0.005961465031640856,0.5666666666666667,4,Original DPF
0.00597370879379433,0.5681159420289855,4,Original DPF
0.005981488565762305,0.5695652173913044,4,Original DPF
0.0060204749028955895,0.5710144927536231,4,Original DPF
0.006023730040852993,0.572463768115942,4,Original DPF
0.006023958818140329,0.5739130434782609,4,Original DPF
0.006074015687890011,0.5753623188405798,4,Original DPF
0.006093604802217101,0.5768115942028985,4,Original DPF
0.006093899166897232,0.5782608695652174,4,Original DPF
0.006102942997987526,0.5797101449275363,4,Original DPF
0.0061071870009037355,0.5811594202898551,4,Original DPF
0.006117116734602135,0.5826086956521739,4,Original DPF
0.006128716276694313,0.5840579710144927,4,Original DPF
0.006147193055637601,0.5855072463768116,4,Original DPF
0.006171049017350327,0.5869565217391305,4,Original DPF
0.006244070541455038,0.5884057971014492,4,Original DPF
0.006256090152314542,0.5898550724637681,4,Original DPF
0.006266705767392744,0.591304347826087,4,Original DPF
0.006269216656509258,0.5927536231884057,4,Original DPF
0.006303492601903216,0.5942028985507246,4,Original DPF
0.006304904992074256,0.5956521739130435,4,Original DPF
0.006311637764084388,0.5971014492753624,4,Original DPF
0.006328833731834127,0.5985507246376811,4,Original DPF
0.006341098623728669,0.6,4,Original DPF
0.006414224268259439,0.6014492753623188,4,Original DPF
0.006430370597927393,0.6028985507246377,4,Original DPF
0.006432588084088309,0.6043478260869565,4,Original DPF
0.006461925535381496,0.6057971014492753,4,Original DPF
0.006468074046857453,0.6072463768115942,4,Original DPF
0.006481823928195851,0.6086956521739131,4,Original DPF
0.006500521930391301,0.6101449275362318,4,Original DPF
0.006513380070485297,0.6115942028985507,4,Original DPF
0.006536359989397056,0.6130434782608696,4,Original DPF
0.006589035450565106,0.6144927536231884,4,Original DPF
0.006614993590986273,0.6159420289855072,4,Original DPF
0.0066249742373840625,0.6173913043478261,4,Original DPF
0.006668106229527293,0.618840579710145,4,Original DPF
0.006721700171089751,0.6202898550724638,4,Original DPF
0.0067428446948576415,0.6217391304347826,4,Original DPF
0.006749163563011251,0.6231884057971014,4,Original DPF
0.006759519961327953,0.6246376811594203,4,Original DPF
0.006759805730865764,0.6260869565217392,4,Original DPF
0.0067710364265174405,0.6275362318840579,4,Original DPF
0.006776260394426359,0.6289855072463768,4,Original DPF
0.006795282017078463,0.6304347826086957,4,Original DPF
0.006821010438341268,0.6318840579710145,4,Original DPF
0.00683585448735613,0.6333333333333333,4,Original DPF
0.0068360856501819,0.6347826086956522,4,Original DPF
0.006853795126287254,0.636231884057971,4,Original DPF
0.006899788540671636,0.6376811594202898,4,Original DPF
0.006903443301444767,0.6391304347826087,4,Original DPF
0.0069128284747499436,0.6405797101449275,4,Original DPF
0.006926891629667864,0.6420289855072464,4,Original DPF
0.006930889825341957,0.6434782608695652,4,Original DPF
0.006932403394921849,0.644927536231884,4,Original DPF
0.006935164011318662,0.6463768115942029,4,Original DPF
0.00694645638738578,0.6478260869565218,4,Original DPF
0.0069626364976114186,0.6492753623188405,4,Original DPF
0.006963581744036773,0.6507246376811594,4,Original DPF
0.006964509083790649,0.6521739130434783,4,Original DPF
0.006970705422654433,0.6536231884057971,4,Original DPF
0.006978829941420628,0.6550724637681159,4,Original DPF
0.006987363511215122,0.6565217391304348,4,Original DPF
0.007005264376040543,0.6579710144927536,4,Original DPF
0.007014332603501927,0.6594202898550725,4,Original DPF
0.007027826413771976,0.6608695652173913,4,Original DPF
0.0070296565549945456,0.6623188405797101,4,Original DPF
0.007045452370812555,0.663768115942029,4,Original DPF
0.00704932317306195,0.6652173913043479,4,Original DPF
0.0070587839503062355,0.6666666666666666,4,Original DPF
0.007113726162113032,0.6681159420289855,4,Original DPF
0.00712867011946372,0.6695652173913044,4,Original DPF
0.0071547185406193314,0.6710144927536232,4,Original DPF
0.007156796222908213,0.672463768115942,4,Original DPF
0.007159594594878804,0.6739130434782609,4,Original DPF
0.007169736267401916,0.6753623188405797,4,Original DPF
0.007175600796880843,0.6768115942028986,4,Original DPF
0.007185746593069808,0.6782608695652174,4,Original DPF
0.007188730404520172,0.6797101449275362,4,Original DPF
0.007207747191776193,0.6811594202898551,4,Original DPF
0.007211796156630257,0.6826086956521739,4,Original DPF
0.007224253702300842,0.6840579710144927,4,Original DPF
0.00722820241793265,0.6855072463768116,4,Original DPF
0.007232561656572045,0.6869565217391305,4,Original DPF
0.00725110467777057,0.6884057971014492,4,Original DPF
0.007258675243369872,0.6898550724637681,4,Original DPF
0.007262704214696214,0.691304347826087,4,Original DPF
0.007267022500716536,0.6927536231884058,4,Original DPF
0.007304261638790166,0.6942028985507246,4,Original DPF
0.007316326761264591,0.6956521739130435,4,Original DPF
0.0073236051774028255,0.6971014492753623,4,Original DPF
0.007337141700048733,0.6985507246376812,4,Original DPF
0.007342088287195736,0.7,4,Original DPF
0.007350187835076127,0.7014492753623188,4,Original DPF
0.007387898141697491,0.7028985507246377,4,Original DPF
0.0073898703742578675,0.7043478260869566,4,Original DPF
0.007410926926594508,0.7057971014492753,4,Original DPF
0.007426765341567609,0.7072463768115942,4,Original DPF
0.0074279674989092825,0.7086956521739131,4,Original DPF
0.007432782496133328,0.7101449275362319,4,Original DPF
0.007433739730732469,0.7115942028985507,4,Original DPF
0.007437898276272392,0.7130434782608696,4,Original DPF
0.007440755316659775,0.7144927536231884,4,Original DPF
0.007445207124957776,0.7159420289855073,4,Original DPF
0.0074602009531758995,0.717391304347826,4,Original DPF
0.0074638695761777285,0.7188405797101449,4,Original DPF
0.007467880473516431,0.7202898550724638,4,Original DPF
0.007469288679573527,0.7217391304347827,4,Original DPF
0.007473769515843998,0.7231884057971014,4,Original DPF
0.007485079271173589,0.7246376811594203,4,Original DPF
0.007496368146206578,0.7260869565217392,4,Original DPF
0.007497353496241033,0.7275362318840579,4,Original DPF
0.007529999386191477,0.7289855072463768,4,Original DPF
0.00753918292164002,0.7304347826086957,4,Original DPF
0.007573043759821374,0.7318840579710145,4,Original DPF
0.00758831831180018,0.7333333333333333,4,Original DPF
0.007592053456872305,0.7347826086956522,4,Original DPF
0.007595988315621582,0.736231884057971,4,Original DPF
0.007597147004764437,0.7376811594202899,4,Original DPF
0.007597296623494287,0.7391304347826086,4,Original DPF
0.007626249471916591,0.7405797101449275,4,Original DPF
0.007631460371387178,0.7420289855072464,4,Original DPF
0.00763664083801352,0.7434782608695653,4,Original DPF
0.0076516999464733,0.744927536231884,4,Original DPF
0.00766110838341838,0.7463768115942029,4,Original DPF
0.007664373278858605,0.7478260869565218,4,Original DPF
0.00767559556678421,0.7492753623188406,4,Original DPF
0.007688633145744694,0.7507246376811594,4,Original DPF
0.007698064830466755,0.7521739130434782,4,Original DPF
0.0077205907930313344,0.7536231884057971,4,Original DPF
0.007742147605534377,0.755072463768116,4,Original DPF
0.007751249863457765,0.7565217391304347,4,Original DPF
0.007783241819453224,0.7579710144927536,4,Original DPF
0.007784962183908561,0.7594202898550725,4,Original DPF
0.0077925724381628925,0.7608695652173914,4,Original DPF
0.007805920097899488,0.7623188405797101,4,Original DPF
0.007808455759285238,0.763768115942029,4,Original DPF
0.007851431667239783,0.7652173913043478,4,Original DPF
0.00785294620099819,0.7666666666666667,4,Original DPF
0.007856114705511175,0.7681159420289855,4,Original DPF
0.007875115724147896,0.7695652173913043,4,Original DPF
0.007894187909709416,0.7710144927536232,4,Original DPF
0.007899110210880522,0.7724637681159421,4,Original DPF
0.00790019924799723,0.7739130434782608,4,Original DPF
0.007927253231639675,0.7753623188405797,4,Original DPF
0.007930981098287049,0.7768115942028986,4,Original DPF
0.00793175926475631,0.7782608695652173,4,Original DPF
0.007945817747013528,0.7797101449275362,4,Original DPF
0.007968537193095315,0.7811594202898551,4,Original DPF
0.007971936979587313,0.782608695652174,4,Original DPF
0.007976902999725866,0.7840579710144927,4,Original DPF
0.00799677345228389,0.7855072463768116,4,Original DPF
0.008004041786236371,0.7869565217391304,4,Original DPF
0.00801411678682129,0.7884057971014493,4,Original DPF
0.008028069400907611,0.7898550724637681,4,Original DPF
0.008039007478471527,0.7913043478260869,4,Original DPF
0.008069901789601985,0.7927536231884058,4,Original DPF
0.008077758680457237,0.7942028985507247,4,Original DPF
0.008079816518514527,0.7956521739130434,4,Original DPF
0.008133160523928318,0.7971014492753623,4,Original DPF
0.008142351158149097,0.7985507246376812,4,Original DPF
0.00814262075716865,0.8,4,Original DPF
0.008148082567361215,0.8014492753623188,4,Original DPF
0.008156143214508305,0.8028985507246377,4,Original DPF
0.00818861579202923,0.8043478260869565,4,Original DPF
0.008191621197970178,0.8057971014492754,4,Original DPF
0.008211712416787975,0.8072463768115942,4,Original DPF
0.008239416578316394,0.808695652173913,4,Original DPF
0.008287147930284622,0.8101449275362319,4,Original DPF
0.008299306161411835,0.8115942028985508,4,Original DPF
0.008304664818276075,0.8130434782608695,4,Original DPF
0.00831040232484348,0.8144927536231884,4,Original DPF
0.008310805036597202,0.8159420289855073,4,Original DPF
0.008319355329573952,0.8173913043478261,4,Original DPF
0.008320904797329831,0.8188405797101449,4,Original DPF
0.008368485509141266,0.8202898550724638,4,Original DPF
0.008375250291223324,0.8217391304347826,4,Original DPF
0.008390243685475696,0.8231884057971014,4,Original DPF
0.008407268144574154,0.8246376811594203,4,Original DPF
0.008410305167933174,0.8260869565217391,4,Original DPF
0.008414142641937516,0.827536231884058,4,Original DPF
0.008417944812084244,0.8289855072463768,4,Original DPF
0.008424632650722685,0.8304347826086956,4,Original DPF
0.008446106804709697,0.8318840579710145,4,Original DPF
0.008452136997596504,0.8333333333333334,4,Original DPF
0.008459792754969442,0.8347826086956521,4,Original DPF
0.008460979008114267,0.836231884057971,4,Original DPF
0.008474175650011129,0.8376811594202899,4,Original DPF
0.0084990809997052,0.8391304347826087,4,Original DPF
0.008535822618715994,0.8405797101449275,4,Original DPF
0.008536814927239789,0.8420289855072464,4,Original DPF
0.008540723279666373,0.8434782608695652,4,Original DPF
0.008545510263123113,0.8449275362318841,4,Original DPF
0.008552619167649378,0.8463768115942029,4,Original DPF
0.008557089358904908,0.8478260869565217,4,Original DPF
0.008573308205313879,0.8492753623188406,4,Original DPF
0.008575520270698078,0.8507246376811595,4,Original DPF
0.00858062694998818,0.8521739130434782,4,Original DPF
0.008618978615714923,0.8536231884057971,4,Original DPF
0.00862641653792906,0.855072463768116,4,Original DPF
0.008635429239719272,0.8565217391304348,4,Original DPF
0.008639187294773976,0.8579710144927536,4,Original DPF
0.008651421272211302,0.8594202898550725,4,Original DPF
0.008696247516372324,0.8608695652173913,4,Original DPF
0.008702498978245016,0.8623188405797102,4,Original DPF
0.008715305359826786,0.863768115942029,4,Original DPF
0.008717766827557538,0.8652173913043478,4,Original DPF
0.008751885237994195,0.8666666666666667,4,Original DPF
0.008755051611601061,0.8681159420289855,4,Original DPF
0.008760020376678224,0.8695652173913043,4,Original DPF
0.008802745450749327,0.8710144927536232,4,Original DPF
0.008815895363340154,0.8724637681159421,4,Original DPF
0.008839721431559866,0.8739130434782608,4,Original DPF
0.008867329977121585,0.8753623188405797,4,Original DPF
0.008877097215178154,0.8768115942028986,4,Original DPF
0.008888196452639718,0.8782608695652174,4,Original DPF
0.008907798539578238,0.8797101449275362,4,Original DPF
0.008911900757879065,0.881159420289855,4,Original DPF
0.008916739830645781,0.8826086956521739,4,Original DPF
0.008924137311769442,0.8840579710144928,4,Original DPF
0.008956145991875886,0.8855072463768116,4,Original DPF
0.008962877309258488,0.8869565217391304,4,Original DPF
0.00898035203760017,0.8884057971014493,4,Original DPF
0.008993069950625099,0.8898550724637682,4,Original DPF
0.008998125303712134,0.8913043478260869,4,Original DPF
0.00901768866580177,0.8927536231884058,4,Original DPF
0.00902883590804393,0.8942028985507247,4,Original DPF
0.009041982218604971,0.8956521739130435,4,Original DPF
0.009118032554589206,0.8971014492753623,4,Original DPF
0.009135338672029647,0.8985507246376812,4,Original DPF
0.009136037792000451,0.9,4,Original DPF
0.009137293703039617,0.9014492753623189,4,Original DPF
0.009143257616338829,0.9028985507246376,4,Original DPF
0.009158962675263504,0.9043478260869565,4,Original DPF
0.009168485500825607,0.9057971014492754,4,Original DPF
0.009171973903319142,0.9072463768115943,4,Original DPF
0.009173418739051087,0.908695652173913,4,Original DPF
0.009220079847864326,0.9101449275362319,4,Original DPF
0.009228995209752955,0.9115942028985508,4,Original DPF
0.009234550508845807,0.9130434782608695,4,Original DPF
0.009244440069268833,0.9144927536231884,4,Original DPF
0.009245674003658166,0.9159420289855073,4,Original DPF
0.009253093349244068,0.9173913043478261,4,Original DPF
0.009258197754364872,0.9188405797101449,4,Original DPF
0.009262987118248134,0.9202898550724637,4,Original DPF
0.009270118634382651,0.9217391304347826,4,Original DPF
0.009286633756161677,0.9231884057971015,4,Original DPF
0.009287882184495722,0.9246376811594202,4,Original DPF
0.009330790412505507,0.9260869565217391,4,Original DPF
0.009335037517099742,0.927536231884058,4,Original DPF
0.009341745605765173,0.9289855072463769,4,Original DPF
0.00934775347874961,0.9304347826086956,4,Original DPF
0.009360635075815527,0.9318840579710145,4,Original DPF
0.009363570253796638,0.9333333333333333,4,Original DPF
0.009413084616580747,0.9347826086956522,4,Original DPF
0.009428474393172154,0.936231884057971,4,Original DPF
0.00946005353551227,0.9376811594202898,4,Original DPF
0.009473781945953164,0.9391304347826087,4,Original DPF
0.009506094050353298,0.9405797101449276,4,Original DPF
0.009524052769396718,0.9420289855072463,4,Original DPF
0.009579175845311205,0.9434782608695652,4,Original DPF
0.009582632227925103,0.9449275362318841,4,Original DPF
0.009607695451972376,0.946376811594203,4,Original DPF
0.009608002357509582,0.9478260869565217,4,Original DPF
0.009627504643942686,0.9492753623188406,4,Original DPF
0.00968175518072556,0.9507246376811594,4,Original DPF
0.009686832077111518,0.9521739130434783,4,Original DPF
0.009691232360606872,0.9536231884057971,4,Original DPF
0.00971916731992195,0.9550724637681159,4,Original DPF
0.00974658912863191,0.9565217391304348,4,Original DPF
0.009755526704698654,0.9579710144927536,4,Original DPF
0.009758950509878073,0.9594202898550724,4,Original DPF
0.009780018226147824,0.9608695652173913,4,Original DPF
0.009795626025709936,0.9623188405797102,4,Original DPF
0.009797480585003626,0.9637681159420289,4,Original DPF
0.009806870924298217,0.9652173913043478,4,Original DPF
0.009807736175934778,0.9666666666666667,4,Original DPF
0.009811199717924879,0.9681159420289855,4,Original DPF
0.00981412709921825,0.9695652173913043,4,Original DPF
0.00982491931897811,0.9710144927536232,4,Original DPF
0.00982742845444129,0.972463768115942,4,Original DPF
0.009830591941669908,0.9739130434782609,4,Original DPF
0.009834682437116271,0.9753623188405797,4,Original DPF
0.009847185902293054,0.9768115942028985,4,Original DPF
0.009848222586327893,0.9782608695652174,4,Original DPF
0.009873275319659314,0.9797101449275363,4,Original DPF
0.009875776361750965,0.981159420289855,4,Original DPF
0.0098925118458002,0.9826086956521739,4,Original DPF
0.009899291343985928,0.9840579710144928,4,Original DPF
0.009910255437302451,0.9855072463768116,4,Original DPF
0.009918753787127699,0.9869565217391304,4,Original DPF
0.009934948610840877,0.9884057971014493,4,Original DPF
0.009943292007678295,0.9898550724637681,4,Original DPF
0.009944644927658786,0.991304347826087,4,Original DPF
0.009946388919885862,0.9927536231884058,4,Original DPF
0.009961523284800933,0.9942028985507246,4,Original DPF
0.00996696490160598,0.9956521739130435,4,Original DPF
0.009977905334746406,0.9971014492753624,4,Original DPF
0.009985960319935594,0.9985507246376811,4,Original DPF
0.01,1.0,4,Original DPF
5.0,1.0,4,Original DPF


==> results/online_batched_mixed_curves/delay_online_batched_mixed_curves_N_without_profits_locked.csv <==
T,avg_delay,id,n_tasks,scheduler,scheduler_metric
0.01,0.5927641219803382,0,1750,time_based_budget_unlocking,DominantShares
0.1,0.6388423854874435,0,1750,time_based_budget_unlocking,DominantShares
0.5,1.2167073724592095,0,1750,time_based_budget_unlocking,DominantShares
1.0,1.9249702564788702,0,1750,time_based_budget_unlocking,DominantShares
2.0,2.4239618975928066,0,1750,time_based_budget_unlocking,DominantShares
4.0,3.5284814158037996,0,1750,time_based_budget_unlocking,DominantShares
6.0,4.464269216949732,0,1750,time_based_budget_unlocking,DominantShares
8.0,5.160086121490063,0,1750,time_based_budget_unlocking,DominantShares
10.0,6.045287997921614,0,1750,time_based_budget_unlocking,DominantShares
0.01,0.5887121136940408,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.1,0.626314500026549,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.5,0.9146728427075776,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
1.0,1.375542275841443,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
2.0,1.937662417415023,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
4.0,3.0941889816025965,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
6.0,3.9418898388119095,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
8.0,5.102571993430487,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
10.0,6.221186769956306,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.01,0.5887340917160188,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.1,0.6266189962221708,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.5,0.8573230781506965,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
1.0,1.1274584237883607,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
2.0,1.6424787067665076,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
4.0,2.6391205999424137,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
6.0,3.7066385381192104,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
8.0,4.69814436278534,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
10.0,5.7503576597930985,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.01,0.5887231027050298,3,1750,time_based_budget_unlocking,SoftKnapsack
0.1,0.6263145000265489,3,1750,time_based_budget_unlocking,SoftKnapsack
0.5,0.8553930937617026,3,1750,time_based_budget_unlocking,SoftKnapsack
1.0,1.1307192933535781,3,1750,time_based_budget_unlocking,SoftKnapsack
2.0,1.6488002305524248,3,1750,time_based_budget_unlocking,SoftKnapsack
4.0,2.669097207875484,3,1750,time_based_budget_unlocking,SoftKnapsack
6.0,3.71649359411595,3,1750,time_based_budget_unlocking,SoftKnapsack
8.0,4.8474372161388,3,1750,time_based_budget_unlocking,SoftKnapsack
10.0,6.027369774213353,3,1750,time_based_budget_unlocking,SoftKnapsack


==> results/online_batched_mixed_curves/delay_online_batched_mixed_curves_N_without_profits_unlocked.csv <==
T,avg_delay,id,n_tasks,scheduler,scheduler_metric
0.01,0.005207563816195739,0,1750,time_based_budget_unlocking,DominantShares
0.1,0.05288391256573686,0,1750,time_based_budget_unlocking,DominantShares
0.5,0.26445656734738493,0,1750,time_based_budget_unlocking,DominantShares
1.0,0.5445835668256722,0,1750,time_based_budget_unlocking,DominantShares
2.0,1.0460584930793595,0,1750,time_based_budget_unlocking,DominantShares
4.0,2.019509820512988,0,1750,time_based_budget_unlocking,DominantShares
6.0,3.165372711626064,0,1750,time_based_budget_unlocking,DominantShares
8.0,4.304518716271627,0,1750,time_based_budget_unlocking,DominantShares
10.0,4.832684579907474,0,1750,time_based_budget_unlocking,DominantShares
0.01,0.00519070688668292,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.1,0.05291253568188714,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.5,0.2647596507696146,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
1.0,0.5351607136564432,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
2.0,1.0022093886948995,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
4.0,2.0484933312969553,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
6.0,3.186087065498251,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
8.0,4.384322975014545,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
10.0,5.1689397450544226,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.01,0.00519070688668292,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.1,0.05291253568188714,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.5,0.26350770567137816,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
1.0,0.5288204559589008,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
2.0,1.0141376812717122,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
4.0,2.079731408001901,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
6.0,3.179790539021972,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
8.0,4.395630492827127,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
10.0,4.925796314902498,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.01,0.00519070688668292,3,1750,time_based_budget_unlocking,SoftKnapsack
0.1,0.05291253568188714,3,1750,time_based_budget_unlocking,SoftKnapsack
0.5,0.2632671745037825,3,1750,time_based_budget_unlocking,SoftKnapsack
1.0,0.529043891852263,3,1750,time_based_budget_unlocking,SoftKnapsack
2.0,1.0141376812717122,3,1750,time_based_budget_unlocking,SoftKnapsack
4.0,2.0831031985130917,3,1750,time_based_budget_unlocking,SoftKnapsack
6.0,3.171127355415156,3,1750,time_based_budget_unlocking,SoftKnapsack
8.0,4.403048384419652,3,1750,time_based_budget_unlocking,SoftKnapsack
10.0,5.151887458611768,3,1750,time_based_budget_unlocking,SoftKnapsack


==> results/online_batched_mixed_curves/online_batched_mixed_curves_N_with_profits.csv <==
scheduler_n,realized_profit,id,n_allocated_tasks,n_tasks,scheduler,scheduler_metric
100,1359.3,0,2276,5001,time_based_budget_unlocking,DominantShares
500,1501,0,2362,5001,time_based_budget_unlocking,DominantShares
1000,1543.5,0,2449,5001,time_based_budget_unlocking,DominantShares
1500,1577.8,0,2614,5001,time_based_budget_unlocking,DominantShares
2000,1562.8,0,2499,5001,time_based_budget_unlocking,DominantShares
100,1324.9,1,2223,5001,time_based_budget_unlocking,FlatRelevance
500,1535.9,1,2720,5001,time_based_budget_unlocking,FlatRelevance
1000,1600.1,1,2808,5001,time_based_budget_unlocking,FlatRelevance
1500,1644.4,1,2894,5001,time_based_budget_unlocking,FlatRelevance
2000,1710.9,1,3003,5001,time_based_budget_unlocking,FlatRelevance
100,1383.5,2,2373,5001,time_based_budget_unlocking,DynamicFlatRelevance
500,1719.6,2,3048,5001,time_based_budget_unlocking,DynamicFlatRelevance
1000,1721.1,2,3092,5001,time_based_budget_unlocking,DynamicFlatRelevance
1500,1723.9,2,3155,5001,time_based_budget_unlocking,DynamicFlatRelevance
2000,1726.1,2,3154,5001,time_based_budget_unlocking,DynamicFlatRelevance


==> results/online_batched_mixed_curves/online_batched_mixed_curves_N_without_profits.csv <==
scheduler_n,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
2.5,1814,0,5001,time_based_budget_unlocking,DominantShares
12.5,2119,0,5001,time_based_budget_unlocking,DominantShares
25,2052,0,5001,time_based_budget_unlocking,DominantShares
37.5,2128,0,5001,time_based_budget_unlocking,DominantShares
50,2170,0,5001,time_based_budget_unlocking,DominantShares
2.5,,1,5001,time_based_budget_unlocking,FlatRelevance
12.5,,1,5001,time_based_budget_unlocking,FlatRelevance
25,,1,5001,time_based_budget_unlocking,FlatRelevance
37.5,,1,5001,time_based_budget_unlocking,FlatRelevance
50,,1,5001,time_based_budget_unlocking,FlatRelevance
2.5,2036,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
12.5,2128,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
25,2182,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
37.5,2228,2,5001,time_based_budget_unlocking,DynamicFlatRelevance
50,2282,2,5001,time_based_budget_unlocking,DynamicFlatRelevance


==> results/online_batched_mixed_curves/online_batched_mixed_curves_N_without_profits_locked.csv <==
T,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
0.01,905,0,1750,time_based_budget_unlocking,DominantShares
0.1,905,0,1750,time_based_budget_unlocking,DominantShares
0.5,895,0,1750,time_based_budget_unlocking,DominantShares
1.0,848,0,1750,time_based_budget_unlocking,DominantShares
2.0,808,0,1750,time_based_budget_unlocking,DominantShares
4.0,756,0,1750,time_based_budget_unlocking,DominantShares
6.0,745,0,1750,time_based_budget_unlocking,DominantShares
8.0,745,0,1750,time_based_budget_unlocking,DominantShares
10.0,753,0,1750,time_based_budget_unlocking,DominantShares
0.01,910,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.1,915,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.5,910,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
1.0,910,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
2.0,921,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
4.0,925,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
6.0,882,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
8.0,906,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
10.0,917,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.01,910,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.1,915,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.5,910,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
1.0,920,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
2.0,925,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
4.0,945,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
6.0,954,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
8.0,978,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
10.0,970,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.01,910,3,1750,time_based_budget_unlocking,SoftKnapsack
0.1,915,3,1750,time_based_budget_unlocking,SoftKnapsack
0.5,909,3,1750,time_based_budget_unlocking,SoftKnapsack
1.0,920,3,1750,time_based_budget_unlocking,SoftKnapsack
2.0,925,3,1750,time_based_budget_unlocking,SoftKnapsack
4.0,929,3,1750,time_based_budget_unlocking,SoftKnapsack
6.0,938,3,1750,time_based_budget_unlocking,SoftKnapsack
8.0,921,3,1750,time_based_budget_unlocking,SoftKnapsack
10.0,921,3,1750,time_based_budget_unlocking,SoftKnapsack


==> results/online_batched_mixed_curves/online_batched_mixed_curves_N_without_profits_unlocked.csv <==
T,realized_profit,id,n_tasks,scheduler,scheduler_metric
0.01,690.0,0,1750,time_based_budget_unlocking,DominantShares
0.1,695.0,0,1750,time_based_budget_unlocking,DominantShares
0.5,671.0,0,1750,time_based_budget_unlocking,DominantShares
1.0,678.0,0,1750,time_based_budget_unlocking,DominantShares
2.0,678.0,0,1750,time_based_budget_unlocking,DominantShares
4.0,678.0,0,1750,time_based_budget_unlocking,DominantShares
6.0,701.0,0,1750,time_based_budget_unlocking,DominantShares
8.0,698.0,0,1750,time_based_budget_unlocking,DominantShares
10.0,620.0,0,1750,time_based_budget_unlocking,DominantShares
0.01,697.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.1,709.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.5,722.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
1.0,841.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
2.0,832.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
4.0,836.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
6.0,901.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
8.0,887.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
10.0,828.0,1,1750,time_based_budget_unlocking,DynamicFlatRelevance
0.01,697.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.1,709.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.5,775.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
1.0,867.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
2.0,870.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
4.0,870.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
6.0,921.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
8.0,921.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
10.0,883.0,2,1750,time_based_budget_unlocking,BatchOverflowRelevance
0.01,697.0,3,1750,time_based_budget_unlocking,SoftKnapsack
0.1,709.0,3,1750,time_based_budget_unlocking,SoftKnapsack
0.5,764.0,3,1750,time_based_budget_unlocking,SoftKnapsack
1.0,858.0,3,1750,time_based_budget_unlocking,SoftKnapsack
2.0,870.0,3,1750,time_based_budget_unlocking,SoftKnapsack
4.0,870.0,3,1750,time_based_budget_unlocking,SoftKnapsack
6.0,925.0,3,1750,time_based_budget_unlocking,SoftKnapsack
8.0,921.0,3,1750,time_based_budget_unlocking,SoftKnapsack
10.0,880.0,3,1750,time_based_budget_unlocking,SoftKnapsack


==> results/online_batched_mixed_curves/random_blocks/online_batched_mixed_curves_N_without_profits.csv <==
scheduler_n,n_allocated_tasks,id,n_tasks,scheduler,scheduler_metric
0.1,2329,0,5001,time_based_budget_unlocking,DominantShares
0.5,2128,0,5001,time_based_budget_unlocking,DominantShares
1,2080,0,5001,time_based_budget_unlocking,DominantShares
5,1996,0,5002,time_based_budget_unlocking,DominantShares
10,2040,0,5003,time_based_budget_unlocking,DominantShares
50,1975,0,5004,time_based_budget_unlocking,DominantShares
100,1975,0,5005,time_based_budget_unlocking,DominantShares
0.1,2428,1,5007,time_based_budget_unlocking,FlatRelevance
0.5,2396,1,5008,time_based_budget_unlocking,FlatRelevance
1,2358,1,5009,time_based_budget_unlocking,FlatRelevance
5,2439,1,5010,time_based_budget_unlocking,FlatRelevance
10,2598,1,5011,time_based_budget_unlocking,FlatRelevance
50,2543,1,5012,time_based_budget_unlocking,FlatRelevance
100,2543,1,5013,time_based_budget_unlocking,FlatRelevance
0.1,2436,2,5015,time_based_budget_unlocking,DynamicFlatRelevance
0.5,2545,2,5016,time_based_budget_unlocking,DynamicFlatRelevance
1,2522,2,5017,time_based_budget_unlocking,DynamicFlatRelevance
5,2482,2,5018,time_based_budget_unlocking,DynamicFlatRelevance
10,2664,2,5019,time_based_budget_unlocking,DynamicFlatRelevance
50,2758,2,5020,time_based_budget_unlocking,DynamicFlatRelevance
100,2758,2,5021,time_based_budget_unlocking,DynamicFlatRelevance


==> results/privekube_workload/privekube/privekube_cdf_delay.csv <==
success_delay,cdf,id,scheduler
0,0,0,SK
0.005005005,0,0,SK
0.01001001,0.00137931,0,SK
0.015015015,0.00137931,0,SK
0.02002002,0.005517241,0,SK
0.025025025,0.005517241,0,SK
0.03003003,0.006896552,0,SK
0.035035035,0.008275862,0,SK
0.04004004,0.008275862,0,SK
0.045045045,0.011034483,0,SK
0.05005005,0.011034483,0,SK
0.055055055,0.012413793,0,SK
0.06006006,0.013793103,0,SK
0.065065065,0.015172414,0,SK
0.07007007,0.016551724,0,SK
0.075075075,0.016551724,0,SK
0.08008008,0.019310345,0,SK
0.085085085,0.019310345,0,SK
0.09009009,0.020689655,0,SK
0.095095095,0.020689655,0,SK
0.1001001,0.020689655,0,SK
0.105105105,0.022068966,0,SK
0.11011011,0.023448276,0,SK
0.115115115,0.023448276,0,SK
0.12012012,0.024827586,0,SK
0.125125125,0.026206897,0,SK
0.13013013,0.026206897,0,SK
0.135135135,0.027586207,0,SK
0.14014014,0.028965517,0,SK
0.145145145,0.030344828,0,SK
0.15015015,0.031724138,0,SK
0.155155155,0.033103448,0,SK
0.16016016,0.034482759,0,SK
0.165165165,0.035862069,0,SK
0.17017017,0.037241379,0,SK
0.175175175,0.03862069,0,SK
0.18018018,0.03862069,0,SK
0.185185185,0.04137931,0,SK
0.19019019,0.042758621,0,SK
0.195195195,0.042758621,0,SK
0.2002002,0.042758621,0,SK
0.205205205,0.045517241,0,SK
0.21021021,0.045517241,0,SK
0.215215215,0.045517241,0,SK
0.22022022,0.049655172,0,SK
0.225225225,0.051034483,0,SK
0.23023023,0.051034483,0,SK
0.235235235,0.052413793,0,SK
0.24024024,0.055172414,0,SK
0.245245245,0.055172414,0,SK
0.25025025,0.056551724,0,SK
0.255255255,0.057931034,0,SK
0.26026026,0.057931034,0,SK
0.265265265,0.060689655,0,SK
0.27027027,0.060689655,0,SK
0.275275275,0.063448276,0,SK
0.28028028,0.063448276,0,SK
0.285285285,0.064827586,0,SK
0.29029029,0.067586207,0,SK
0.295295295,0.068965517,0,SK
0.3003003,0.068965517,0,SK
0.305305305,0.070344828,0,SK
0.31031031,0.071724138,0,SK
0.315315315,0.073103448,0,SK
0.32032032,0.074482759,0,SK
0.325325325,0.074482759,0,SK
0.33033033,0.074482759,0,SK
0.335335335,0.074482759,0,SK
0.34034034,0.074482759,0,SK
0.345345345,0.07862069,0,SK
0.35035035,0.08137931,0,SK
0.355355355,0.082758621,0,SK
0.36036036,0.082758621,0,SK
0.365365365,0.085517241,0,SK
0.37037037,0.086896552,0,SK
0.375375375,0.086896552,0,SK
0.38038038,0.088275862,0,SK
0.385385385,0.089655172,0,SK
0.39039039,0.091034483,0,SK
0.395395395,0.092413793,0,SK
0.4004004,0.093793103,0,SK
0.405405405,0.096551724,0,SK
0.41041041,0.096551724,0,SK
0.415415415,0.097931034,0,SK
0.42042042,0.100689655,0,SK
0.425425425,0.102068966,0,SK
0.43043043,0.102068966,0,SK
0.435435435,0.102068966,0,SK
0.44044044,0.102068966,0,SK
0.445445445,0.103448276,0,SK
0.45045045,0.104827586,0,SK
0.455455455,0.104827586,0,SK
0.46046046,0.107586207,0,SK
0.465465465,0.108965517,0,SK
0.47047047,0.110344828,0,SK
0.475475475,0.113103448,0,SK
0.48048048,0.113103448,0,SK
0.485485485,0.115862069,0,SK
0.49049049,0.11862069,0,SK
0.495495495,0.12,0,SK
0.500500501,0.12137931,0,SK
0.505505506,0.124137931,0,SK
0.510510511,0.125517241,0,SK
0.515515516,0.126896552,0,SK
0.520520521,0.128275862,0,SK
0.525525526,0.131034483,0,SK
0.530530531,0.132413793,0,SK
0.535535536,0.135172414,0,SK
0.540540541,0.135172414,0,SK
0.545545546,0.136551724,0,SK
0.550550551,0.136551724,0,SK
0.555555556,0.137931034,0,SK
0.560560561,0.137931034,0,SK
0.565565566,0.137931034,0,SK
0.570570571,0.139310345,0,SK
0.575575576,0.140689655,0,SK
0.580580581,0.143448276,0,SK
0.585585586,0.144827586,0,SK
0.590590591,0.144827586,0,SK
0.595595596,0.144827586,0,SK
0.600600601,0.144827586,0,SK
0.605605606,0.146206897,0,SK
0.610610611,0.146206897,0,SK
0.615615616,0.146206897,0,SK
0.620620621,0.147586207,0,SK
0.625625626,0.148965517,0,SK
0.630630631,0.151724138,0,SK
0.635635636,0.151724138,0,SK
0.640640641,0.153103448,0,SK
0.645645646,0.153103448,0,SK
0.650650651,0.154482759,0,SK
0.655655656,0.157241379,0,SK
0.660660661,0.15862069,0,SK
0.665665666,0.15862069,0,SK
0.670670671,0.16,0,SK
0.675675676,0.16137931,0,SK
0.680680681,0.162758621,0,SK
0.685685686,0.162758621,0,SK
0.690690691,0.164137931,0,SK
0.695695696,0.164137931,0,SK
0.700700701,0.164137931,0,SK
0.705705706,0.166896552,0,SK
0.710710711,0.166896552,0,SK
0.715715716,0.169655172,0,SK
0.720720721,0.171034483,0,SK
0.725725726,0.172413793,0,SK
0.730730731,0.173793103,0,SK
0.735735736,0.175172414,0,SK
0.740740741,0.176551724,0,SK
0.745745746,0.177931034,0,SK
0.750750751,0.177931034,0,SK
0.755755756,0.179310345,0,SK
0.760760761,0.180689655,0,SK
0.765765766,0.182068966,0,SK
0.770770771,0.183448276,0,SK
0.775775776,0.183448276,0,SK
0.780780781,0.183448276,0,SK
0.785785786,0.184827586,0,SK
0.790790791,0.186206897,0,SK
0.795795796,0.186206897,0,SK
0.800800801,0.186206897,0,SK
0.805805806,0.186206897,0,SK
0.810810811,0.187586207,0,SK
0.815815816,0.187586207,0,SK
0.820820821,0.187586207,0,SK
0.825825826,0.190344828,0,SK
0.830830831,0.191724138,0,SK
0.835835836,0.191724138,0,SK
0.840840841,0.193103448,0,SK
0.845845846,0.193103448,0,SK
0.850850851,0.194482759,0,SK
0.855855856,0.194482759,0,SK
0.860860861,0.195862069,0,SK
0.865865866,0.195862069,0,SK
0.870870871,0.195862069,0,SK
0.875875876,0.197241379,0,SK
0.880880881,0.197241379,0,SK
0.885885886,0.19862069,0,SK
0.890890891,0.20137931,0,SK
0.895895896,0.20137931,0,SK
0.900900901,0.202758621,0,SK
0.905905906,0.206896552,0,SK
0.910910911,0.206896552,0,SK
0.915915916,0.208275862,0,SK
0.920920921,0.211034483,0,SK
0.925925926,0.211034483,0,SK
0.930930931,0.211034483,0,SK
0.935935936,0.212413793,0,SK
0.940940941,0.212413793,0,SK
0.945945946,0.215172414,0,SK
0.950950951,0.216551724,0,SK
0.955955956,0.217931034,0,SK
0.960960961,0.222068966,0,SK
0.965965966,0.222068966,0,SK
0.970970971,0.224827586,0,SK
0.975975976,0.224827586,0,SK
0.980980981,0.226206897,0,SK
0.985985986,0.226206897,0,SK
0.990990991,0.228965517,0,SK
0.995995996,0.230344828,0,SK
1.001001001,0.231724138,0,SK
1.006006006,0.231724138,0,SK
1.011011011,0.233103448,0,SK
1.016016016,0.233103448,0,SK
1.021021021,0.233103448,0,SK
1.026026026,0.233103448,0,SK
1.031031031,0.234482759,0,SK
1.036036036,0.235862069,0,SK
1.041041041,0.235862069,0,SK
1.046046046,0.237241379,0,SK
1.051051051,0.23862069,0,SK
1.056056056,0.23862069,0,SK
1.061061061,0.23862069,0,SK
1.066066066,0.23862069,0,SK
1.071071071,0.24137931,0,SK
1.076076076,0.24137931,0,SK
1.081081081,0.24137931,0,SK
1.086086086,0.24137931,0,SK
1.091091091,0.24137931,0,SK
1.096096096,0.24137931,0,SK
1.101101101,0.24137931,0,SK
1.106106106,0.24137931,0,SK
1.111111111,0.24137931,0,SK
1.116116116,0.24137931,0,SK
1.121121121,0.24137931,0,SK
1.126126126,0.242758621,0,SK
1.131131131,0.242758621,0,SK
1.136136136,0.244137931,0,SK
1.141141141,0.244137931,0,SK
1.146146146,0.244137931,0,SK
1.151151151,0.245517241,0,SK
1.156156156,0.248275862,0,SK
1.161161161,0.249655172,0,SK
1.166166166,0.249655172,0,SK
1.171171171,0.249655172,0,SK
1.176176176,0.251034483,0,SK
1.181181181,0.251034483,0,SK
1.186186186,0.251034483,0,SK
1.191191191,0.251034483,0,SK
1.196196196,0.252413793,0,SK
1.201201201,0.253793103,0,SK
1.206206206,0.253793103,0,SK
1.211211211,0.255172414,0,SK
1.216216216,0.255172414,0,SK
1.221221221,0.256551724,0,SK
1.226226226,0.257931034,0,SK
1.231231231,0.259310345,0,SK
1.236236236,0.260689655,0,SK
1.241241241,0.260689655,0,SK
1.246246246,0.260689655,0,SK
1.251251251,0.262068966,0,SK
1.256256256,0.264827586,0,SK
1.261261261,0.264827586,0,SK
1.266266266,0.266206897,0,SK
1.271271271,0.266206897,0,SK
1.276276276,0.267586207,0,SK
1.281281281,0.267586207,0,SK
1.286286286,0.270344828,0,SK
1.291291291,0.271724138,0,SK
1.296296296,0.271724138,0,SK
1.301301301,0.271724138,0,SK
1.306306306,0.273103448,0,SK
1.311311311,0.275862069,0,SK
1.316316316,0.275862069,0,SK
1.321321321,0.277241379,0,SK
1.326326326,0.27862069,0,SK
1.331331331,0.27862069,0,SK
1.336336336,0.27862069,0,SK
1.341341341,0.27862069,0,SK
1.346346346,0.28,0,SK
1.351351351,0.28137931,0,SK
1.356356356,0.282758621,0,SK
1.361361361,0.282758621,0,SK
1.366366366,0.282758621,0,SK
1.371371371,0.284137931,0,SK
1.376376376,0.285517241,0,SK
1.381381381,0.285517241,0,SK
1.386386386,0.286896552,0,SK
1.391391391,0.291034483,0,SK
1.396396396,0.291034483,0,SK
1.401401401,0.291034483,0,SK
1.406406406,0.293793103,0,SK
1.411411411,0.293793103,0,SK
1.416416416,0.293793103,0,SK
1.421421421,0.295172414,0,SK
1.426426426,0.295172414,0,SK
1.431431431,0.296551724,0,SK
1.436436436,0.296551724,0,SK
1.441441441,0.296551724,0,SK
1.446446446,0.297931034,0,SK
1.451451451,0.297931034,0,SK
1.456456456,0.297931034,0,SK
1.461461461,0.297931034,0,SK
1.466466466,0.302068966,0,SK
1.471471471,0.302068966,0,SK
1.476476476,0.302068966,0,SK
1.481481481,0.302068966,0,SK
1.486486486,0.302068966,0,SK
1.491491491,0.303448276,0,SK
1.496496496,0.303448276,0,SK
1.501501502,0.303448276,0,SK
1.506506507,0.304827586,0,SK
1.511511512,0.307586207,0,SK
1.516516517,0.308965517,0,SK
1.521521522,0.308965517,0,SK
1.526526527,0.308965517,0,SK
1.531531532,0.308965517,0,SK
1.536536537,0.308965517,0,SK
1.541541542,0.308965517,0,SK
1.546546547,0.308965517,0,SK
1.551551552,0.311724138,0,SK
1.556556557,0.313103448,0,SK
1.561561562,0.314482759,0,SK
1.566566567,0.314482759,0,SK
1.571571572,0.314482759,0,SK
1.576576577,0.315862069,0,SK
1.581581582,0.315862069,0,SK
1.586586587,0.31862069,0,SK
1.591591592,0.31862069,0,SK
1.596596597,0.32,0,SK
1.601601602,0.322758621,0,SK
1.606606607,0.322758621,0,SK
1.611611612,0.322758621,0,SK
1.616616617,0.324137931,0,SK
1.621621622,0.324137931,0,SK
1.626626627,0.325517241,0,SK
1.631631632,0.325517241,0,SK
1.636636637,0.325517241,0,SK
1.641641642,0.325517241,0,SK
1.646646647,0.325517241,0,SK
1.651651652,0.328275862,0,SK
1.656656657,0.329655172,0,SK
1.661661662,0.329655172,0,SK
1.666666667,0.332413793,0,SK
1.671671672,0.333793103,0,SK
1.676676677,0.333793103,0,SK
1.681681682,0.333793103,0,SK
1.686686687,0.335172414,0,SK
1.691691692,0.336551724,0,SK
1.696696697,0.337931034,0,SK
1.701701702,0.337931034,0,SK
1.706706707,0.340689655,0,SK
1.711711712,0.342068966,0,SK
1.716716717,0.342068966,0,SK
1.721721722,0.343448276,0,SK
1.726726727,0.343448276,0,SK
1.731731732,0.344827586,0,SK
1.736736737,0.346206897,0,SK
1.741741742,0.346206897,0,SK
1.746746747,0.347586207,0,SK
1.751751752,0.348965517,0,SK
1.756756757,0.348965517,0,SK
1.761761762,0.350344828,0,SK
1.766766767,0.350344828,0,SK
1.771771772,0.354482759,0,SK
1.776776777,0.354482759,0,SK
1.781781782,0.354482759,0,SK
1.786786787,0.355862069,0,SK
1.791791792,0.355862069,0,SK
1.796796797,0.355862069,0,SK
1.801801802,0.357241379,0,SK
1.806806807,0.35862069,0,SK
1.811811812,0.36,0,SK
1.816816817,0.362758621,0,SK
1.821821822,0.362758621,0,SK
1.826826827,0.362758621,0,SK
1.831831832,0.364137931,0,SK
1.836836837,0.364137931,0,SK
1.841841842,0.366896552,0,SK
1.846846847,0.366896552,0,SK
1.851851852,0.366896552,0,SK
1.856856857,0.368275862,0,SK
1.861861862,0.368275862,0,SK
1.866866867,0.368275862,0,SK
1.871871872,0.368275862,0,SK
1.876876877,0.368275862,0,SK
1.881881882,0.368275862,0,SK
1.886886887,0.371034483,0,SK
1.891891892,0.371034483,0,SK
1.896896897,0.372413793,0,SK
1.901901902,0.372413793,0,SK
1.906906907,0.372413793,0,SK
1.911911912,0.373793103,0,SK
1.916916917,0.373793103,0,SK
1.921921922,0.373793103,0,SK
1.926926927,0.373793103,0,SK
1.931931932,0.375172414,0,SK
1.936936937,0.375172414,0,SK
1.941941942,0.375172414,0,SK
1.946946947,0.375172414,0,SK
1.951951952,0.375172414,0,SK
1.956956957,0.376551724,0,SK
1.961961962,0.377931034,0,SK
1.966966967,0.377931034,0,SK
1.971971972,0.379310345,0,SK
1.976976977,0.380689655,0,SK
1.981981982,0.383448276,0,SK
1.986986987,0.384827586,0,SK
1.991991992,0.384827586,0,SK
1.996996997,0.384827586,0,SK
2.002002002,0.384827586,0,SK
2.007007007,0.387586207,0,SK
2.012012012,0.387586207,0,SK
2.017017017,0.388965517,0,SK
2.022022022,0.390344828,0,SK
2.027027027,0.390344828,0,SK
2.032032032,0.390344828,0,SK
2.037037037,0.390344828,0,SK
2.042042042,0.390344828,0,SK
2.047047047,0.390344828,0,SK
2.052052052,0.390344828,0,SK
2.057057057,0.390344828,0,SK
2.062062062,0.391724138,0,SK
2.067067067,0.391724138,0,SK
2.072072072,0.391724138,0,SK
2.077077077,0.391724138,0,SK
2.082082082,0.391724138,0,SK
2.087087087,0.391724138,0,SK
2.092092092,0.391724138,0,SK
2.097097097,0.391724138,0,SK
2.102102102,0.391724138,0,SK
2.107107107,0.391724138,0,SK
2.112112112,0.393103448,0,SK
2.117117117,0.393103448,0,SK
2.122122122,0.393103448,0,SK
2.127127127,0.393103448,0,SK
2.132132132,0.393103448,0,SK
2.137137137,0.393103448,0,SK
2.142142142,0.393103448,0,SK
2.147147147,0.393103448,0,SK
2.152152152,0.393103448,0,SK
2.157157157,0.393103448,0,SK
2.162162162,0.393103448,0,SK
2.167167167,0.393103448,0,SK
2.172172172,0.393103448,0,SK
2.177177177,0.393103448,0,SK
2.182182182,0.393103448,0,SK
2.187187187,0.393103448,0,SK
2.192192192,0.393103448,0,SK
2.197197197,0.393103448,0,SK
2.202202202,0.393103448,0,SK
2.207207207,0.393103448,0,SK
2.212212212,0.393103448,0,SK
2.217217217,0.393103448,0,SK
2.222222222,0.393103448,0,SK
2.227227227,0.393103448,0,SK
2.232232232,0.394482759,0,SK
2.237237237,0.394482759,0,SK
2.242242242,0.394482759,0,SK
2.247247247,0.394482759,0,SK
2.252252252,0.395862069,0,SK
2.257257257,0.395862069,0,SK
2.262262262,0.395862069,0,SK
2.267267267,0.395862069,0,SK
2.272272272,0.395862069,0,SK
2.277277277,0.395862069,0,SK
2.282282282,0.395862069,0,SK
2.287287287,0.395862069,0,SK
2.292292292,0.395862069,0,SK
2.297297297,0.395862069,0,SK
2.302302302,0.395862069,0,SK
2.307307307,0.395862069,0,SK
2.312312312,0.395862069,0,SK
2.317317317,0.397241379,0,SK
2.322322322,0.397241379,0,SK
2.327327327,0.397241379,0,SK
2.332332332,0.39862069,0,SK
2.337337337,0.39862069,0,SK
2.342342342,0.39862069,0,SK
2.347347347,0.39862069,0,SK
2.352352352,0.39862069,0,SK
2.357357357,0.39862069,0,SK
2.362362362,0.39862069,0,SK
2.367367367,0.39862069,0,SK
2.372372372,0.39862069,0,SK
2.377377377,0.4,0,SK
2.382382382,0.4,0,SK
2.387387387,0.4,0,SK
2.392392392,0.4,0,SK
2.397397397,0.4,0,SK
2.402402402,0.4,0,SK
2.407407407,0.4,0,SK
2.412412412,0.4,0,SK
2.417417417,0.4,0,SK
2.422422422,0.4,0,SK
2.427427427,0.4,0,SK
2.432432432,0.4,0,SK
2.437437437,0.40137931,0,SK
2.442442442,0.40137931,0,SK
2.447447447,0.40137931,0,SK
2.452452452,0.40137931,0,SK
2.457457457,0.40137931,0,SK
2.462462462,0.40137931,0,SK
2.467467467,0.40137931,0,SK
2.472472472,0.40137931,0,SK
2.477477477,0.40137931,0,SK
2.482482482,0.402758621,0,SK
2.487487487,0.402758621,0,SK
2.492492492,0.402758621,0,SK
2.497497497,0.402758621,0,SK
2.502502503,0.402758621,0,SK
2.507507508,0.402758621,0,SK
2.512512513,0.402758621,0,SK
2.517517518,0.402758621,0,SK
2.522522523,0.402758621,0,SK
2.527527528,0.402758621,0,SK
2.532532533,0.402758621,0,SK
2.537537538,0.402758621,0,SK
2.542542543,0.402758621,0,SK
2.547547548,0.402758621,0,SK
2.552552553,0.402758621,0,SK
2.557557558,0.402758621,0,SK
2.562562563,0.402758621,0,SK
2.567567568,0.402758621,0,SK
2.572572573,0.404137931,0,SK
2.577577578,0.404137931,0,SK
2.582582583,0.404137931,0,SK
2.587587588,0.404137931,0,SK
2.592592593,0.404137931,0,SK
2.597597598,0.404137931,0,SK
2.602602603,0.405517241,0,SK
2.607607608,0.406896552,0,SK
2.612612613,0.406896552,0,SK
2.617617618,0.406896552,0,SK
2.622622623,0.406896552,0,SK
2.627627628,0.406896552,0,SK
2.632632633,0.408275862,0,SK
2.637637638,0.408275862,0,SK
2.642642643,0.408275862,0,SK
2.647647648,0.408275862,0,SK
2.652652653,0.408275862,0,SK
2.657657658,0.408275862,0,SK
2.662662663,0.408275862,0,SK
2.667667668,0.408275862,0,SK
2.672672673,0.408275862,0,SK
2.677677678,0.408275862,0,SK
2.682682683,0.408275862,0,SK
2.687687688,0.408275862,0,SK
2.692692693,0.408275862,0,SK
2.697697698,0.408275862,0,SK
2.702702703,0.409655172,0,SK
2.707707708,0.409655172,0,SK
2.712712713,0.409655172,0,SK
2.717717718,0.409655172,0,SK
2.722722723,0.411034483,0,SK
2.727727728,0.411034483,0,SK
2.732732733,0.411034483,0,SK
2.737737738,0.411034483,0,SK
2.742742743,0.411034483,0,SK
2.747747748,0.411034483,0,SK
2.752752753,0.411034483,0,SK
2.757757758,0.411034483,0,SK
2.762762763,0.411034483,0,SK
2.767767768,0.411034483,0,SK
2.772772773,0.411034483,0,SK
2.777777778,0.411034483,0,SK
2.782782783,0.412413793,0,SK
2.787787788,0.412413793,0,SK
2.792792793,0.412413793,0,SK
2.797797798,0.412413793,0,SK
2.802802803,0.412413793,0,SK
2.807807808,0.412413793,0,SK
2.812812813,0.413793103,0,SK
2.817817818,0.413793103,0,SK
2.822822823,0.413793103,0,SK
2.827827828,0.415172414,0,SK
2.832832833,0.416551724,0,SK
2.837837838,0.416551724,0,SK
2.842842843,0.416551724,0,SK
2.847847848,0.417931034,0,SK
2.852852853,0.417931034,0,SK
2.857857858,0.417931034,0,SK
2.862862863,0.417931034,0,SK
2.867867868,0.417931034,0,SK
2.872872873,0.417931034,0,SK
2.877877878,0.417931034,0,SK
2.882882883,0.417931034,0,SK
2.887887888,0.417931034,0,SK
2.892892893,0.417931034,0,SK
2.897897898,0.417931034,0,SK
2.902902903,0.417931034,0,SK
2.907907908,0.417931034,0,SK
2.912912913,0.417931034,0,SK
2.917917918,0.417931034,0,SK
2.922922923,0.417931034,0,SK
2.927927928,0.417931034,0,SK
2.932932933,0.417931034,0,SK
2.937937938,0.419310345,0,SK
2.942942943,0.419310345,0,SK
2.947947948,0.419310345,0,SK
2.952952953,0.420689655,0,SK
2.957957958,0.420689655,0,SK
2.962962963,0.420689655,0,SK
2.967967968,0.420689655,0,SK
2.972972973,0.420689655,0,SK
2.977977978,0.420689655,0,SK
2.982982983,0.420689655,0,SK
2.987987988,0.420689655,0,SK
2.992992993,0.420689655,0,SK
2.997997998,0.420689655,0,SK
3.003003003,0.420689655,0,SK
3.008008008,0.420689655,0,SK
3.013013013,0.422068966,0,SK
3.018018018,0.422068966,0,SK
3.023023023,0.422068966,0,SK
3.028028028,0.422068966,0,SK
3.033033033,0.422068966,0,SK
3.038038038,0.423448276,0,SK
3.043043043,0.423448276,0,SK
3.048048048,0.423448276,0,SK
3.053053053,0.423448276,0,SK
3.058058058,0.423448276,0,SK
3.063063063,0.423448276,0,SK
3.068068068,0.423448276,0,SK
3.073073073,0.424827586,0,SK
3.078078078,0.424827586,0,SK
3.083083083,0.424827586,0,SK
3.088088088,0.426206897,0,SK
3.093093093,0.426206897,0,SK
3.098098098,0.426206897,0,SK
3.103103103,0.426206897,0,SK
3.108108108,0.427586207,0,SK
3.113113113,0.427586207,0,SK
3.118118118,0.427586207,0,SK
3.123123123,0.431724138,0,SK
3.128128128,0.431724138,0,SK
3.133133133,0.431724138,0,SK
3.138138138,0.431724138,0,SK
3.143143143,0.431724138,0,SK
3.148148148,0.433103448,0,SK
3.153153153,0.433103448,0,SK
3.158158158,0.433103448,0,SK
3.163163163,0.433103448,0,SK
3.168168168,0.433103448,0,SK
3.173173173,0.433103448,0,SK
3.178178178,0.435862069,0,SK
3.183183183,0.435862069,0,SK
3.188188188,0.435862069,0,SK
3.193193193,0.435862069,0,SK
3.198198198,0.435862069,0,SK
3.203203203,0.435862069,0,SK
3.208208208,0.435862069,0,SK
3.213213213,0.435862069,0,SK
3.218218218,0.43862069,0,SK
3.223223223,0.43862069,0,SK
3.228228228,0.43862069,0,SK
3.233233233,0.43862069,0,SK
3.238238238,0.43862069,0,SK
3.243243243,0.43862069,0,SK
3.248248248,0.43862069,0,SK
3.253253253,0.43862069,0,SK
3.258258258,0.43862069,0,SK
3.263263263,0.43862069,0,SK
3.268268268,0.43862069,0,SK
3.273273273,0.44,0,SK
3.278278278,0.44137931,0,SK
3.283283283,0.44137931,0,SK
3.288288288,0.44137931,0,SK
3.293293293,0.44137931,0,SK
3.298298298,0.44137931,0,SK
3.303303303,0.44137931,0,SK
3.308308308,0.442758621,0,SK
3.313313313,0.442758621,0,SK
3.318318318,0.442758621,0,SK
3.323323323,0.442758621,0,SK
3.328328328,0.442758621,0,SK
3.333333333,0.442758621,0,SK
3.338338338,0.442758621,0,SK
3.343343343,0.442758621,0,SK
3.348348348,0.442758621,0,SK
3.353353353,0.444137931,0,SK
3.358358358,0.444137931,0,SK
3.363363363,0.445517241,0,SK
3.368368368,0.445517241,0,SK
3.373373373,0.445517241,0,SK
3.378378378,0.445517241,0,SK
3.383383383,0.445517241,0,SK
3.388388388,0.445517241,0,SK
3.393393393,0.445517241,0,SK
3.398398398,0.445517241,0,SK
3.403403403,0.445517241,0,SK
3.408408408,0.445517241,0,SK
3.413413413,0.445517241,0,SK
3.418418418,0.446896552,0,SK
3.423423423,0.446896552,0,SK
3.428428428,0.446896552,0,SK
3.433433433,0.446896552,0,SK
3.438438438,0.448275862,0,SK
3.443443443,0.448275862,0,SK
3.448448448,0.448275862,0,SK
3.453453453,0.448275862,0,SK
3.458458458,0.448275862,0,SK
3.463463463,0.449655172,0,SK
3.468468468,0.449655172,0,SK
3.473473473,0.449655172,0,SK
3.478478478,0.451034483,0,SK
3.483483483,0.451034483,0,SK
3.488488488,0.451034483,0,SK
3.493493493,0.451034483,0,SK
3.498498498,0.451034483,0,SK
3.503503504,0.451034483,0,SK
3.508508509,0.451034483,0,SK
3.513513514,0.451034483,0,SK
3.518518519,0.451034483,0,SK
3.523523524,0.451034483,0,SK
3.528528529,0.451034483,0,SK
3.533533534,0.451034483,0,SK
3.538538539,0.451034483,0,SK
3.543543544,0.451034483,0,SK
3.548548549,0.451034483,0,SK
3.553553554,0.452413793,0,SK
3.558558559,0.452413793,0,SK
3.563563564,0.452413793,0,SK
3.568568569,0.452413793,0,SK
3.573573574,0.452413793,0,SK
3.578578579,0.452413793,0,SK
3.583583584,0.453793103,0,SK
3.588588589,0.453793103,0,SK
3.593593594,0.453793103,0,SK
3.598598599,0.455172414,0,SK
3.603603604,0.456551724,0,SK
3.608608609,0.456551724,0,SK
3.613613614,0.456551724,0,SK
3.618618619,0.457931034,0,SK
3.623623624,0.457931034,0,SK
3.628628629,0.457931034,0,SK
3.633633634,0.457931034,0,SK
3.638638639,0.457931034,0,SK
3.643643644,0.457931034,0,SK
3.648648649,0.457931034,0,SK
3.653653654,0.457931034,0,SK
3.658658659,0.457931034,0,SK
3.663663664,0.459310345,0,SK
3.668668669,0.459310345,0,SK
3.673673674,0.459310345,0,SK
3.678678679,0.459310345,0,SK
3.683683684,0.459310345,0,SK
3.688688689,0.459310345,0,SK
3.693693694,0.459310345,0,SK
3.698698699,0.460689655,0,SK
3.703703704,0.460689655,0,SK
3.708708709,0.460689655,0,SK
3.713713714,0.460689655,0,SK
3.718718719,0.462068966,0,SK
3.723723724,0.462068966,0,SK
3.728728729,0.462068966,0,SK
3.733733734,0.462068966,0,SK
3.738738739,0.463448276,0,SK
3.743743744,0.464827586,0,SK
3.748748749,0.464827586,0,SK
3.753753754,0.464827586,0,SK
3.758758759,0.464827586,0,SK
3.763763764,0.464827586,0,SK
3.768768769,0.466206897,0,SK
3.773773774,0.466206897,0,SK
3.778778779,0.466206897,0,SK
3.783783784,0.466206897,0,SK
3.788788789,0.466206897,0,SK
3.793793794,0.466206897,0,SK
3.798798799,0.467586207,0,SK
3.803803804,0.467586207,0,SK
3.808808809,0.467586207,0,SK
3.813813814,0.467586207,0,SK
3.818818819,0.468965517,0,SK
3.823823824,0.468965517,0,SK
3.828828829,0.470344828,0,SK
3.833833834,0.470344828,0,SK
3.838838839,0.470344828,0,SK
3.843843844,0.470344828,0,SK
3.848848849,0.470344828,0,SK
3.853853854,0.470344828,0,SK
3.858858859,0.470344828,0,SK
3.863863864,0.470344828,0,SK
3.868868869,0.470344828,0,SK
3.873873874,0.470344828,0,SK
3.878878879,0.470344828,0,SK
3.883883884,0.470344828,0,SK
3.888888889,0.470344828,0,SK
3.893893894,0.471724138,0,SK
3.898898899,0.471724138,0,SK
3.903903904,0.471724138,0,SK
3.908908909,0.473103448,0,SK
3.913913914,0.473103448,0,SK
3.918918919,0.473103448,0,SK
3.923923924,0.473103448,0,SK
3.928928929,0.473103448,0,SK
3.933933934,0.473103448,0,SK
3.938938939,0.475862069,0,SK
3.943943944,0.475862069,0,SK
3.948948949,0.475862069,0,SK
3.953953954,0.475862069,0,SK
3.958958959,0.475862069,0,SK
3.963963964,0.475862069,0,SK
3.968968969,0.475862069,0,SK
3.973973974,0.475862069,0,SK
3.978978979,0.47862069,0,SK
3.983983984,0.47862069,0,SK
3.988988989,0.47862069,0,SK
3.993993994,0.48,0,SK
3.998998999,0.48137931,0,SK
4.004004004,0.48137931,0,SK
4.009009009,0.48137931,0,SK
4.014014014,0.48137931,0,SK
4.019019019,0.48137931,0,SK
4.024024024,0.48137931,0,SK
4.029029029,0.48137931,0,SK
4.034034034,0.48137931,0,SK
4.039039039,0.48137931,0,SK
4.044044044,0.48137931,0,SK
4.049049049,0.48137931,0,SK
4.054054054,0.48137931,0,SK
4.059059059,0.48137931,0,SK
4.064064064,0.48137931,0,SK
4.069069069,0.48137931,0,SK
4.074074074,0.48137931,0,SK
4.079079079,0.48137931,0,SK
4.084084084,0.48137931,0,SK
4.089089089,0.48137931,0,SK
4.094094094,0.48137931,0,SK
4.099099099,0.48137931,0,SK
4.104104104,0.48137931,0,SK
4.109109109,0.48137931,0,SK
4.114114114,0.48137931,0,SK
4.119119119,0.48137931,0,SK
4.124124124,0.48137931,0,SK
4.129129129,0.48137931,0,SK
4.134134134,0.482758621,0,SK
4.139139139,0.482758621,0,SK
4.144144144,0.482758621,0,SK
4.149149149,0.484137931,0,SK
4.154154154,0.484137931,0,SK
4.159159159,0.484137931,0,SK
4.164164164,0.484137931,0,SK
4.169169169,0.485517241,0,SK
4.174174174,0.485517241,0,SK
4.179179179,0.485517241,0,SK
4.184184184,0.485517241,0,SK
4.189189189,0.485517241,0,SK
4.194194194,0.485517241,0,SK
4.199199199,0.485517241,0,SK
4.204204204,0.485517241,0,SK
4.209209209,0.485517241,0,SK
4.214214214,0.485517241,0,SK
4.219219219,0.485517241,0,SK
4.224224224,0.485517241,0,SK
4.229229229,0.485517241,0,SK
4.234234234,0.485517241,0,SK
4.239239239,0.485517241,0,SK
4.244244244,0.486896552,0,SK
4.249249249,0.486896552,0,SK
4.254254254,0.486896552,0,SK
4.259259259,0.486896552,0,SK
4.264264264,0.486896552,0,SK
4.269269269,0.486896552,0,SK
4.274274274,0.486896552,0,SK
4.279279279,0.486896552,0,SK
4.284284284,0.486896552,0,SK
4.289289289,0.486896552,0,SK
4.294294294,0.486896552,0,SK
4.299299299,0.486896552,0,SK
4.304304304,0.486896552,0,SK
4.309309309,0.486896552,0,SK
4.314314314,0.486896552,0,SK
4.319319319,0.486896552,0,SK
4.324324324,0.486896552,0,SK
4.329329329,0.486896552,0,SK
4.334334334,0.486896552,0,SK
4.339339339,0.486896552,0,SK
4.344344344,0.486896552,0,SK
4.349349349,0.486896552,0,SK
4.354354354,0.486896552,0,SK
4.359359359,0.488275862,0,SK
4.364364364,0.489655172,0,SK
4.369369369,0.489655172,0,SK
4.374374374,0.489655172,0,SK
4.379379379,0.489655172,0,SK
4.384384384,0.489655172,0,SK
4.389389389,0.489655172,0,SK
4.394394394,0.489655172,0,SK
4.399399399,0.489655172,0,SK
4.404404404,0.489655172,0,SK
4.409409409,0.489655172,0,SK
4.414414414,0.489655172,0,SK
4.419419419,0.489655172,0,SK
4.424424424,0.489655172,0,SK
4.429429429,0.489655172,0,SK
4.434434434,0.489655172,0,SK
4.439439439,0.491034483,0,SK
4.444444444,0.491034483,0,SK
4.449449449,0.491034483,0,SK
4.454454454,0.491034483,0,SK
4.459459459,0.491034483,0,SK
4.464464464,0.491034483,0,SK
4.469469469,0.491034483,0,SK
4.474474474,0.491034483,0,SK
4.479479479,0.491034483,0,SK
4.484484484,0.492413793,0,SK
4.489489489,0.492413793,0,SK
4.494494494,0.492413793,0,SK
4.499499499,0.492413793,0,SK
4.504504505,0.492413793,0,SK
4.50950951,0.492413793,0,SK
4.514514515,0.492413793,0,SK
4.51951952,0.492413793,0,SK
4.524524525,0.492413793,0,SK
4.52952953,0.492413793,0,SK
4.534534535,0.492413793,0,SK
4.53953954,0.492413793,0,SK
4.544544545,0.492413793,0,SK
4.54954955,0.492413793,0,SK
4.554554555,0.492413793,0,SK
4.55955956,0.492413793,0,SK
4.564564565,0.492413793,0,SK
4.56956957,0.492413793,0,SK
4.574574575,0.492413793,0,SK
4.57957958,0.492413793,0,SK
4.584584585,0.492413793,0,SK
4.58958959,0.492413793,0,SK
4.594594595,0.492413793,0,SK
4.5995996,0.493793103,0,SK
4.604604605,0.493793103,0,SK
4.60960961,0.493793103,0,SK
4.614614615,0.493793103,0,SK
4.61961962,0.493793103,0,SK
4.624624625,0.493793103,0,SK
4.62962963,0.495172414,0,SK
4.634634635,0.495172414,0,SK
4.63963964,0.495172414,0,SK
4.644644645,0.495172414,0,SK
4.64964965,0.495172414,0,SK
4.654654655,0.495172414,0,SK
4.65965966,0.496551724,0,SK
4.664664665,0.496551724,0,SK
4.66966967,0.496551724,0,SK
4.674674675,0.496551724,0,SK
4.67967968,0.496551724,0,SK
4.684684685,0.496551724,0,SK
4.68968969,0.496551724,0,SK
4.694694695,0.496551724,0,SK
4.6996997,0.496551724,0,SK
4.704704705,0.496551724,0,SK
4.70970971,0.497931034,0,SK
4.714714715,0.497931034,0,SK
4.71971972,0.497931034,0,SK
4.724724725,0.497931034,0,SK
4.72972973,0.497931034,0,SK
4.734734735,0.497931034,0,SK
4.73973974,0.497931034,0,SK
4.744744745,0.497931034,0,SK
4.74974975,0.497931034,0,SK
4.754754755,0.497931034,0,SK
4.75975976,0.497931034,0,SK
4.764764765,0.497931034,0,SK
4.76976977,0.497931034,0,SK
4.774774775,0.497931034,0,SK
4.77977978,0.497931034,0,SK
4.784784785,0.497931034,0,SK
4.78978979,0.499310345,0,SK
4.794794795,0.500689655,0,SK
4.7997998,0.500689655,0,SK
4.804804805,0.500689655,0,SK
4.80980981,0.500689655,0,SK
4.814814815,0.500689655,0,SK
4.81981982,0.500689655,0,SK
4.824824825,0.500689655,0,SK
4.82982983,0.502068966,0,SK
4.834834835,0.502068966,0,SK
4.83983984,0.502068966,0,SK
4.844844845,0.502068966,0,SK
4.84984985,0.502068966,0,SK
4.854854855,0.502068966,0,SK
4.85985986,0.503448276,0,SK
4.864864865,0.503448276,0,SK
4.86986987,0.503448276,0,SK
4.874874875,0.503448276,0,SK
4.87987988,0.503448276,0,SK
4.884884885,0.503448276,0,SK
4.88988989,0.504827586,0,SK
4.894894895,0.506206897,0,SK
4.8998999,0.506206897,0,SK
4.904904905,0.506206897,0,SK
4.90990991,0.507586207,0,SK
4.914914915,0.508965517,0,SK
4.91991992,0.508965517,0,SK
4.924924925,0.508965517,0,SK
4.92992993,0.508965517,0,SK
4.934934935,0.508965517,0,SK
4.93993994,0.510344828,0,SK
4.944944945,0.510344828,0,SK
4.94994995,0.510344828,0,SK
4.954954955,0.510344828,0,SK
4.95995996,0.510344828,0,SK
4.964964965,0.510344828,0,SK
4.96996997,0.510344828,0,SK
4.974974975,0.510344828,0,SK
4.97997998,0.510344828,0,SK
4.984984985,0.510344828,0,SK
4.98998999,0.510344828,0,SK
4.994994995,1,0,SK
0,0,1,OR
0.005005005,0,1,OR
0.01001001,0,1,OR
0.015015015,0,1,OR
0.02002002,0.004189944,1,OR
0.025025025,0.004189944,1,OR
0.03003003,0.004189944,1,OR
0.035035035,0.004189944,1,OR
0.04004004,0.005586592,1,OR
0.045045045,0.009776536,1,OR
0.05005005,0.009776536,1,OR
0.055055055,0.009776536,1,OR
0.06006006,0.012569832,1,OR
0.065065065,0.01396648,1,OR
0.07007007,0.015363128,1,OR
0.075075075,0.015363128,1,OR
0.08008008,0.019553073,1,OR
0.085085085,0.019553073,1,OR
0.09009009,0.019553073,1,OR
0.095095095,0.022346369,1,OR
0.1001001,0.023743017,1,OR
0.105105105,0.023743017,1,OR
0.11011011,0.025139665,1,OR
0.115115115,0.026536313,1,OR
0.12012012,0.027932961,1,OR
0.125125125,0.029329609,1,OR
0.13013013,0.029329609,1,OR
0.135135135,0.029329609,1,OR
0.14014014,0.032122905,1,OR
0.145145145,0.034916201,1,OR
0.15015015,0.034916201,1,OR
0.155155155,0.034916201,1,OR
0.16016016,0.037709497,1,OR
0.165165165,0.039106145,1,OR
0.17017017,0.039106145,1,OR
0.175175175,0.039106145,1,OR
0.18018018,0.040502793,1,OR
0.185185185,0.041899441,1,OR
0.19019019,0.043296089,1,OR
0.195195195,0.044692737,1,OR
0.2002002,0.047486034,1,OR
0.205205205,0.047486034,1,OR
0.21021021,0.047486034,1,OR
0.215215215,0.047486034,1,OR
0.22022022,0.048882682,1,OR
0.225225225,0.051675978,1,OR
0.23023023,0.051675978,1,OR
0.235235235,0.053072626,1,OR
0.24024024,0.054469274,1,OR
0.245245245,0.05726257,1,OR
0.25025025,0.05726257,1,OR
0.255255255,0.058659218,1,OR
0.26026026,0.058659218,1,OR
0.265265265,0.060055866,1,OR
0.27027027,0.061452514,1,OR
0.275275275,0.061452514,1,OR
0.28028028,0.065642458,1,OR
0.285285285,0.067039106,1,OR
0.29029029,0.067039106,1,OR
0.295295295,0.068435754,1,OR
0.3003003,0.07122905,1,OR
0.305305305,0.07122905,1,OR
0.31031031,0.072625698,1,OR
0.315315315,0.072625698,1,OR
0.32032032,0.075418994,1,OR
0.325325325,0.076815642,1,OR
0.33033033,0.078212291,1,OR
0.335335335,0.079608939,1,OR
0.34034034,0.082402235,1,OR
0.345345345,0.083798883,1,OR
0.35035035,0.085195531,1,OR
0.355355355,0.085195531,1,OR
0.36036036,0.085195531,1,OR
0.365365365,0.087988827,1,OR
0.37037037,0.087988827,1,OR
0.375375375,0.087988827,1,OR
0.38038038,0.087988827,1,OR
0.385385385,0.089385475,1,OR
0.39039039,0.089385475,1,OR
0.395395395,0.090782123,1,OR
0.4004004,0.093575419,1,OR
0.405405405,0.094972067,1,OR
0.41041041,0.096368715,1,OR
0.415415415,0.099162011,1,OR
0.42042042,0.100558659,1,OR
0.425425425,0.101955307,1,OR
0.43043043,0.103351955,1,OR
0.435435435,0.104748603,1,OR
0.44044044,0.106145251,1,OR
0.445445445,0.107541899,1,OR
0.45045045,0.107541899,1,OR
0.455455455,0.108938547,1,OR
0.46046046,0.110335196,1,OR
0.465465465,0.111731844,1,OR
0.47047047,0.113128492,1,OR
0.475475475,0.11452514,1,OR
0.48048048,0.11452514,1,OR
0.485485485,0.11452514,1,OR
0.49049049,0.115921788,1,OR
0.495495495,0.115921788,1,OR
0.500500501,0.117318436,1,OR
0.505505506,0.118715084,1,OR
0.510510511,0.118715084,1,OR
0.515515516,0.120111732,1,OR
0.520520521,0.122905028,1,OR
0.525525526,0.124301676,1,OR
0.530530531,0.125698324,1,OR
0.535535536,0.125698324,1,OR
0.540540541,0.12849162,1,OR
0.545545546,0.129888268,1,OR
0.550550551,0.129888268,1,OR
0.555555556,0.129888268,1,OR
0.560560561,0.132681564,1,OR
0.565565566,0.132681564,1,OR
0.570570571,0.132681564,1,OR
0.575575576,0.132681564,1,OR
0.580580581,0.13547486,1,OR
0.585585586,0.13547486,1,OR
0.590590591,0.136871508,1,OR
0.595595596,0.138268156,1,OR
0.600600601,0.139664804,1,OR
0.605605606,0.141061453,1,OR
0.610610611,0.142458101,1,OR
0.615615616,0.142458101,1,OR
0.620620621,0.143854749,1,OR
0.625625626,0.143854749,1,OR
0.630630631,0.145251397,1,OR
0.635635636,0.146648045,1,OR
0.640640641,0.148044693,1,OR
0.645645646,0.148044693,1,OR
0.650650651,0.149441341,1,OR
0.655655656,0.150837989,1,OR
0.660660661,0.152234637,1,OR
0.665665666,0.155027933,1,OR
0.670670671,0.155027933,1,OR
0.675675676,0.156424581,1,OR
0.680680681,0.157821229,1,OR
0.685685686,0.157821229,1,OR
0.690690691,0.159217877,1,OR
0.695695696,0.159217877,1,OR
0.700700701,0.160614525,1,OR
0.705705706,0.162011173,1,OR
0.710710711,0.163407821,1,OR
0.715715716,0.164804469,1,OR
0.720720721,0.164804469,1,OR
0.725725726,0.164804469,1,OR
0.730730731,0.166201117,1,OR
0.735735736,0.168994413,1,OR
0.740740741,0.170391061,1,OR
0.745745746,0.170391061,1,OR
0.750750751,0.170391061,1,OR
0.755755756,0.171787709,1,OR
0.760760761,0.175977654,1,OR
0.765765766,0.175977654,1,OR
0.770770771,0.177374302,1,OR
0.775775776,0.17877095,1,OR
0.780780781,0.17877095,1,OR
0.785785786,0.180167598,1,OR
0.790790791,0.181564246,1,OR
0.795795796,0.182960894,1,OR
0.800800801,0.182960894,1,OR
0.805805806,0.182960894,1,OR
0.810810811,0.184357542,1,OR
0.815815816,0.187150838,1,OR
0.820820821,0.188547486,1,OR
0.825825826,0.189944134,1,OR
0.830830831,0.191340782,1,OR
0.835835836,0.19273743,1,OR
0.840840841,0.19273743,1,OR
0.845845846,0.194134078,1,OR
0.850850851,0.194134078,1,OR
0.855855856,0.194134078,1,OR
0.860860861,0.194134078,1,OR
0.865865866,0.196927374,1,OR
0.870870871,0.196927374,1,OR
0.875875876,0.198324022,1,OR
0.880880881,0.201117318,1,OR
0.885885886,0.201117318,1,OR
0.890890891,0.201117318,1,OR
0.895895896,0.203910615,1,OR
0.900900901,0.206703911,1,OR
0.905905906,0.206703911,1,OR
0.910910911,0.208100559,1,OR
0.915915916,0.209497207,1,OR
0.920920921,0.210893855,1,OR
0.925925926,0.210893855,1,OR
0.930930931,0.210893855,1,OR
0.935935936,0.213687151,1,OR
0.940940941,0.215083799,1,OR
0.945945946,0.216480447,1,OR
0.950950951,0.216480447,1,OR
0.955955956,0.217877095,1,OR
0.960960961,0.219273743,1,OR
0.965965966,0.220670391,1,OR
0.970970971,0.222067039,1,OR
0.975975976,0.223463687,1,OR
0.980980981,0.224860335,1,OR
0.985985986,0.226256983,1,OR
0.990990991,0.227653631,1,OR
0.995995996,0.227653631,1,OR
1.001001001,0.229050279,1,OR
1.006006006,0.230446927,1,OR
1.011011011,0.230446927,1,OR
1.016016016,0.230446927,1,OR
1.021021021,0.230446927,1,OR
1.026026026,0.231843575,1,OR
1.031031031,0.231843575,1,OR
1.036036036,0.231843575,1,OR
1.041041041,0.231843575,1,OR
1.046046046,0.233240223,1,OR
1.051051051,0.234636872,1,OR
1.056056056,0.234636872,1,OR
1.061061061,0.234636872,1,OR
1.066066066,0.234636872,1,OR
1.071071071,0.23603352,1,OR
1.076076076,0.237430168,1,OR
1.081081081,0.238826816,1,OR
1.086086086,0.241620112,1,OR
1.091091091,0.241620112,1,OR
1.096096096,0.24301676,1,OR
1.101101101,0.244413408,1,OR
1.106106106,0.244413408,1,OR
1.111111111,0.245810056,1,OR
1.116116116,0.247206704,1,OR
1.121121121,0.248603352,1,OR
1.126126126,0.251396648,1,OR
1.131131131,0.251396648,1,OR
1.136136136,0.252793296,1,OR
1.141141141,0.254189944,1,OR
1.146146146,0.254189944,1,OR
1.151151151,0.254189944,1,OR
1.156156156,0.254189944,1,OR
1.161161161,0.255586592,1,OR
1.166166166,0.25698324,1,OR
1.171171171,0.259776536,1,OR
1.176176176,0.259776536,1,OR
1.181181181,0.261173184,1,OR
1.186186186,0.262569832,1,OR
1.191191191,0.262569832,1,OR
1.196196196,0.262569832,1,OR
1.201201201,0.262569832,1,OR
1.206206206,0.26396648,1,OR
1.211211211,0.265363128,1,OR
1.216216216,0.265363128,1,OR
1.221221221,0.269553073,1,OR
1.226226226,0.269553073,1,OR
1.231231231,0.269553073,1,OR
1.236236236,0.269553073,1,OR
1.241241241,0.272346369,1,OR
1.246246246,0.273743017,1,OR
1.251251251,0.273743017,1,OR
1.256256256,0.273743017,1,OR
1.261261261,0.273743017,1,OR
1.266266266,0.275139665,1,OR
1.271271271,0.275139665,1,OR
1.276276276,0.275139665,1,OR
1.281281281,0.276536313,1,OR
1.286286286,0.277932961,1,OR
1.291291291,0.277932961,1,OR
1.296296296,0.277932961,1,OR
1.301301301,0.277932961,1,OR
1.306306306,0.279329609,1,OR
1.311311311,0.280726257,1,OR
1.316316316,0.280726257,1,OR
1.321321321,0.283519553,1,OR
1.326326326,0.283519553,1,OR
1.331331331,0.284916201,1,OR
1.336336336,0.284916201,1,OR
1.341341341,0.286312849,1,OR
1.346346346,0.287709497,1,OR
1.351351351,0.287709497,1,OR
1.356356356,0.287709497,1,OR
1.361361361,0.289106145,1,OR
1.366366366,0.289106145,1,OR
1.371371371,0.291899441,1,OR
1.376376376,0.291899441,1,OR
1.381381381,0.293296089,1,OR
1.386386386,0.293296089,1,OR
1.391391391,0.293296089,1,OR
1.396396396,0.293296089,1,OR
1.401401401,0.294692737,1,OR
1.406406406,0.296089385,1,OR
1.411411411,0.296089385,1,OR
1.416416416,0.296089385,1,OR
1.421421421,0.296089385,1,OR
1.426426426,0.296089385,1,OR
1.431431431,0.297486034,1,OR
1.436436436,0.297486034,1,OR
1.441441441,0.298882682,1,OR
1.446446446,0.298882682,1,OR
1.451451451,0.298882682,1,OR
1.456456456,0.298882682,1,OR
1.461461461,0.30027933,1,OR
1.466466466,0.301675978,1,OR
1.471471471,0.301675978,1,OR
1.476476476,0.301675978,1,OR
1.481481481,0.303072626,1,OR
1.486486486,0.304469274,1,OR
1.491491491,0.305865922,1,OR
1.496496496,0.305865922,1,OR
1.501501502,0.308659218,1,OR
1.506506507,0.308659218,1,OR
1.511511512,0.311452514,1,OR
1.516516517,0.311452514,1,OR
1.521521522,0.312849162,1,OR
1.526526527,0.31424581,1,OR
1.531531532,0.31424581,1,OR
1.536536537,0.315642458,1,OR
1.541541542,0.317039106,1,OR
1.546546547,0.317039106,1,OR
1.551551552,0.318435754,1,OR
1.556556557,0.318435754,1,OR
1.561561562,0.318435754,1,OR
1.566566567,0.319832402,1,OR
1.571571572,0.319832402,1,OR
1.576576577,0.319832402,1,OR
1.581581582,0.319832402,1,OR
1.586586587,0.32122905,1,OR
1.591591592,0.322625698,1,OR
1.596596597,0.322625698,1,OR
1.601601602,0.324022346,1,OR
1.606606607,0.324022346,1,OR
1.611611612,0.324022346,1,OR
1.616616617,0.324022346,1,OR
1.621621622,0.326815642,1,OR
1.626626627,0.328212291,1,OR
1.631631632,0.328212291,1,OR
1.636636637,0.328212291,1,OR
1.641641642,0.332402235,1,OR
1.646646647,0.332402235,1,OR
1.651651652,0.332402235,1,OR
1.656656657,0.333798883,1,OR
1.661661662,0.335195531,1,OR
1.666666667,0.336592179,1,OR
1.671671672,0.336592179,1,OR
1.676676677,0.337988827,1,OR
1.681681682,0.337988827,1,OR
1.686686687,0.339385475,1,OR
1.691691692,0.340782123,1,OR
1.696696697,0.342178771,1,OR
1.701701702,0.344972067,1,OR
1.706706707,0.344972067,1,OR
1.711711712,0.346368715,1,OR
1.716716717,0.347765363,1,OR
1.721721722,0.347765363,1,OR
1.726726727,0.347765363,1,OR
1.731731732,0.350558659,1,OR
1.736736737,0.350558659,1,OR
1.741741742,0.353351955,1,OR
1.746746747,0.353351955,1,OR
1.751751752,0.354748603,1,OR
1.756756757,0.356145251,1,OR
1.761761762,0.357541899,1,OR
1.766766767,0.357541899,1,OR
1.771771772,0.358938547,1,OR
1.776776777,0.360335196,1,OR
1.781781782,0.360335196,1,OR
1.786786787,0.363128492,1,OR
1.791791792,0.363128492,1,OR
1.796796797,0.363128492,1,OR
1.801801802,0.36452514,1,OR
1.806806807,0.36452514,1,OR
1.811811812,0.36452514,1,OR
1.816816817,0.36452514,1,OR
1.821821822,0.365921788,1,OR
1.826826827,0.365921788,1,OR
1.831831832,0.367318436,1,OR
1.836836837,0.367318436,1,OR
1.841841842,0.367318436,1,OR
1.846846847,0.367318436,1,OR
1.851851852,0.367318436,1,OR
1.856856857,0.367318436,1,OR
1.861861862,0.368715084,1,OR
1.866866867,0.368715084,1,OR
1.871871872,0.368715084,1,OR
1.876876877,0.368715084,1,OR
1.881881882,0.37150838,1,OR
1.886886887,0.37150838,1,OR
1.891891892,0.37150838,1,OR
1.896896897,0.374301676,1,OR
1.901901902,0.374301676,1,OR
1.906906907,0.375698324,1,OR
1.911911912,0.377094972,1,OR
1.916916917,0.37849162,1,OR
1.921921922,0.381284916,1,OR
1.926926927,0.382681564,1,OR
1.931931932,0.384078212,1,OR
1.936936937,0.384078212,1,OR
1.941941942,0.384078212,1,OR
1.946946947,0.384078212,1,OR
1.951951952,0.38547486,1,OR
1.956956957,0.388268156,1,OR
1.961961962,0.389664804,1,OR
1.966966967,0.391061453,1,OR
1.971971972,0.391061453,1,OR
1.976976977,0.392458101,1,OR
1.981981982,0.395251397,1,OR
1.986986987,0.395251397,1,OR
1.991991992,0.395251397,1,OR
1.996996997,0.396648045,1,OR
2.002002002,0.396648045,1,OR
2.007007007,0.396648045,1,OR
2.012012012,0.399441341,1,OR
2.017017017,0.399441341,1,OR
2.022022022,0.399441341,1,OR
2.027027027,0.399441341,1,OR
2.032032032,0.399441341,1,OR
2.037037037,0.399441341,1,OR
2.042042042,0.400837989,1,OR
2.047047047,0.400837989,1,OR
2.052052052,0.400837989,1,OR
2.057057057,0.400837989,1,OR
2.062062062,0.402234637,1,OR
2.067067067,0.402234637,1,OR
2.072072072,0.402234637,1,OR
2.077077077,0.402234637,1,OR
2.082082082,0.403631285,1,OR
2.087087087,0.403631285,1,OR
2.092092092,0.403631285,1,OR
2.097097097,0.403631285,1,OR
2.102102102,0.403631285,1,OR
2.107107107,0.403631285,1,OR
2.112112112,0.403631285,1,OR
2.117117117,0.403631285,1,OR
2.122122122,0.403631285,1,OR
2.127127127,0.403631285,1,OR
2.132132132,0.403631285,1,OR
2.137137137,0.403631285,1,OR
2.142142142,0.403631285,1,OR
2.147147147,0.403631285,1,OR
2.152152152,0.403631285,1,OR
2.157157157,0.403631285,1,OR
2.162162162,0.406424581,1,OR
2.167167167,0.406424581,1,OR
2.172172172,0.406424581,1,OR
2.177177177,0.406424581,1,OR
2.182182182,0.406424581,1,OR
2.187187187,0.407821229,1,OR
2.192192192,0.407821229,1,OR
2.197197197,0.407821229,1,OR
2.202202202,0.407821229,1,OR
2.207207207,0.407821229,1,OR
2.212212212,0.407821229,1,OR
2.217217217,0.409217877,1,OR
2.222222222,0.409217877,1,OR
2.227227227,0.410614525,1,OR
2.232232232,0.410614525,1,OR
2.237237237,0.410614525,1,OR
2.242242242,0.410614525,1,OR
2.247247247,0.410614525,1,OR
2.252252252,0.410614525,1,OR
2.257257257,0.410614525,1,OR
2.262262262,0.410614525,1,OR
2.267267267,0.410614525,1,OR
2.272272272,0.410614525,1,OR
2.277277277,0.410614525,1,OR
2.282282282,0.410614525,1,OR
2.287287287,0.410614525,1,OR
2.292292292,0.410614525,1,OR
2.297297297,0.412011173,1,OR
2.302302302,0.412011173,1,OR
2.307307307,0.413407821,1,OR
2.312312312,0.413407821,1,OR
2.317317317,0.413407821,1,OR
2.322322322,0.414804469,1,OR
2.327327327,0.414804469,1,OR
2.332332332,0.414804469,1,OR
2.337337337,0.414804469,1,OR
2.342342342,0.414804469,1,OR
2.347347347,0.414804469,1,OR
2.352352352,0.414804469,1,OR
2.357357357,0.414804469,1,OR
2.362362362,0.417597765,1,OR
2.367367367,0.417597765,1,OR
2.372372372,0.417597765,1,OR
2.377377377,0.418994413,1,OR
2.382382382,0.420391061,1,OR
2.387387387,0.420391061,1,OR
2.392392392,0.420391061,1,OR
2.397397397,0.420391061,1,OR
2.402402402,0.420391061,1,OR
2.407407407,0.420391061,1,OR
2.412412412,0.420391061,1,OR
2.417417417,0.420391061,1,OR
2.422422422,0.420391061,1,OR
2.427427427,0.420391061,1,OR
2.432432432,0.420391061,1,OR
2.437437437,0.420391061,1,OR
2.442442442,0.420391061,1,OR
2.447447447,0.420391061,1,OR
2.452452452,0.420391061,1,OR
2.457457457,0.421787709,1,OR
2.462462462,0.421787709,1,OR
2.467467467,0.421787709,1,OR
2.472472472,0.421787709,1,OR
2.477477477,0.421787709,1,OR
2.482482482,0.424581006,1,OR
2.487487487,0.424581006,1,OR
2.492492492,0.424581006,1,OR
2.497497497,0.424581006,1,OR
2.502502503,0.425977654,1,OR
2.507507508,0.425977654,1,OR
2.512512513,0.425977654,1,OR
2.517517518,0.425977654,1,OR
2.522522523,0.425977654,1,OR
2.527527528,0.425977654,1,OR
2.532532533,0.425977654,1,OR
2.537537538,0.427374302,1,OR
2.542542543,0.427374302,1,OR
2.547547548,0.427374302,1,OR
2.552552553,0.42877095,1,OR
2.557557558,0.430167598,1,OR
2.562562563,0.430167598,1,OR
2.567567568,0.430167598,1,OR
2.572572573,0.430167598,1,OR
2.577577578,0.430167598,1,OR
2.582582583,0.430167598,1,OR
2.587587588,0.430167598,1,OR
2.592592593,0.431564246,1,OR
2.597597598,0.432960894,1,OR
2.602602603,0.434357542,1,OR
2.607607608,0.434357542,1,OR
2.612612613,0.434357542,1,OR
2.617617618,0.43575419,1,OR
2.622622623,0.437150838,1,OR
2.627627628,0.437150838,1,OR
2.632632633,0.437150838,1,OR
2.637637638,0.437150838,1,OR
2.642642643,0.437150838,1,OR
2.647647648,0.437150838,1,OR
2.652652653,0.437150838,1,OR
2.657657658,0.437150838,1,OR
2.662662663,0.437150838,1,OR
2.667667668,0.437150838,1,OR
2.672672673,0.437150838,1,OR
2.677677678,0.437150838,1,OR
2.682682683,0.437150838,1,OR
2.687687688,0.437150838,1,OR
2.692692693,0.437150838,1,OR
2.697697698,0.437150838,1,OR
2.702702703,0.437150838,1,OR
2.707707708,0.437150838,1,OR
2.712712713,0.437150838,1,OR
2.717717718,0.437150838,1,OR
2.722722723,0.438547486,1,OR
2.727727728,0.439944134,1,OR
2.732732733,0.439944134,1,OR
2.737737738,0.439944134,1,OR
2.742742743,0.441340782,1,OR
2.747747748,0.441340782,1,OR
2.752752753,0.441340782,1,OR
2.757757758,0.441340782,1,OR
2.762762763,0.441340782,1,OR
2.767767768,0.441340782,1,OR
2.772772773,0.441340782,1,OR
2.777777778,0.441340782,1,OR
2.782782783,0.441340782,1,OR
2.787787788,0.44273743,1,OR
2.792792793,0.44273743,1,OR
2.797797798,0.444134078,1,OR
2.802802803,0.444134078,1,OR
2.807807808,0.445530726,1,OR
2.812812813,0.445530726,1,OR
2.817817818,0.445530726,1,OR
2.822822823,0.446927374,1,OR
2.827827828,0.446927374,1,OR
2.832832833,0.446927374,1,OR
2.837837838,0.446927374,1,OR
2.842842843,0.446927374,1,OR
2.847847848,0.446927374,1,OR
2.852852853,0.446927374,1,OR
2.857857858,0.44972067,1,OR
2.862862863,0.44972067,1,OR
2.867867868,0.44972067,1,OR
2.872872873,0.44972067,1,OR
2.877877878,0.44972067,1,OR
2.882882883,0.44972067,1,OR
2.887887888,0.44972067,1,OR
2.892892893,0.44972067,1,OR
2.897897898,0.44972067,1,OR
2.902902903,0.44972067,1,OR
2.907907908,0.44972067,1,OR
2.912912913,0.44972067,1,OR
2.917917918,0.44972067,1,OR
2.922922923,0.44972067,1,OR
2.927927928,0.44972067,1,OR
2.932932933,0.44972067,1,OR
2.937937938,0.44972067,1,OR
2.942942943,0.44972067,1,OR
2.947947948,0.44972067,1,OR
2.952952953,0.451117318,1,OR
2.957957958,0.451117318,1,OR
2.962962963,0.452513966,1,OR
2.967967968,0.452513966,1,OR
2.972972973,0.452513966,1,OR
2.977977978,0.452513966,1,OR
2.982982983,0.452513966,1,OR
2.987987988,0.452513966,1,OR
2.992992993,0.452513966,1,OR
2.997997998,0.452513966,1,OR
3.003003003,0.453910615,1,OR
3.008008008,0.453910615,1,OR
3.013013013,0.453910615,1,OR
3.018018018,0.455307263,1,OR
3.023023023,0.455307263,1,OR
3.028028028,0.456703911,1,OR
3.033033033,0.456703911,1,OR
3.038038038,0.456703911,1,OR
3.043043043,0.456703911,1,OR
3.048048048,0.456703911,1,OR
3.053053053,0.456703911,1,OR
3.058058058,0.456703911,1,OR
3.063063063,0.458100559,1,OR
3.068068068,0.458100559,1,OR
3.073073073,0.458100559,1,OR
3.078078078,0.458100559,1,OR
3.083083083,0.458100559,1,OR
3.088088088,0.458100559,1,OR
3.093093093,0.458100559,1,OR
3.098098098,0.458100559,1,OR
3.103103103,0.459497207,1,OR
3.108108108,0.459497207,1,OR
3.113113113,0.459497207,1,OR
3.118118118,0.459497207,1,OR
3.123123123,0.459497207,1,OR
3.128128128,0.459497207,1,OR
3.133133133,0.459497207,1,OR
3.138138138,0.459497207,1,OR
3.143143143,0.459497207,1,OR
3.148148148,0.459497207,1,OR
3.153153153,0.460893855,1,OR
3.158158158,0.460893855,1,OR
3.163163163,0.462290503,1,OR
3.168168168,0.462290503,1,OR
3.173173173,0.462290503,1,OR
3.178178178,0.462290503,1,OR
3.183183183,0.462290503,1,OR
3.188188188,0.462290503,1,OR
3.193193193,0.462290503,1,OR
3.198198198,0.462290503,1,OR
3.203203203,0.463687151,1,OR
3.208208208,0.463687151,1,OR
3.213213213,0.463687151,1,OR
3.218218218,0.463687151,1,OR
3.223223223,0.463687151,1,OR
3.228228228,0.463687151,1,OR
3.233233233,0.463687151,1,OR
3.238238238,0.463687151,1,OR
3.243243243,0.465083799,1,OR
3.248248248,0.465083799,1,OR
3.253253253,0.465083799,1,OR
3.258258258,0.465083799,1,OR
3.263263263,0.465083799,1,OR
3.268268268,0.465083799,1,OR
3.273273273,0.465083799,1,OR
3.278278278,0.466480447,1,OR
3.283283283,0.466480447,1,OR
3.288288288,0.466480447,1,OR
3.293293293,0.467877095,1,OR
3.298298298,0.467877095,1,OR
3.303303303,0.467877095,1,OR
3.308308308,0.467877095,1,OR
3.313313313,0.467877095,1,OR
3.318318318,0.467877095,1,OR
3.323323323,0.467877095,1,OR
3.328328328,0.467877095,1,OR
3.333333333,0.467877095,1,OR
3.338338338,0.467877095,1,OR
3.343343343,0.467877095,1,OR
3.348348348,0.467877095,1,OR
3.353353353,0.467877095,1,OR
3.358358358,0.467877095,1,OR
3.363363363,0.470670391,1,OR
3.368368368,0.470670391,1,OR
3.373373373,0.470670391,1,OR
3.378378378,0.470670391,1,OR
3.383383383,0.472067039,1,OR
3.388388388,0.472067039,1,OR
3.393393393,0.472067039,1,OR
3.398398398,0.472067039,1,OR
3.403403403,0.472067039,1,OR
3.408408408,0.472067039,1,OR
3.413413413,0.472067039,1,OR
3.418418418,0.472067039,1,OR
3.423423423,0.472067039,1,OR
3.428428428,0.473463687,1,OR
3.433433433,0.473463687,1,OR
3.438438438,0.473463687,1,OR
3.443443443,0.473463687,1,OR
3.448448448,0.473463687,1,OR
3.453453453,0.473463687,1,OR
3.458458458,0.474860335,1,OR
3.463463463,0.476256983,1,OR
3.468468468,0.476256983,1,OR
3.473473473,0.476256983,1,OR
3.478478478,0.476256983,1,OR
3.483483483,0.476256983,1,OR
3.488488488,0.476256983,1,OR
3.493493493,0.476256983,1,OR
3.498498498,0.476256983,1,OR
3.503503504,0.476256983,1,OR
3.508508509,0.476256983,1,OR
3.513513514,0.476256983,1,OR
3.518518519,0.476256983,1,OR
3.523523524,0.476256983,1,OR
3.528528529,0.476256983,1,OR
3.533533534,0.476256983,1,OR
3.538538539,0.476256983,1,OR
3.543543544,0.476256983,1,OR
3.548548549,0.476256983,1,OR
3.553553554,0.476256983,1,OR
3.558558559,0.476256983,1,OR
3.563563564,0.477653631,1,OR
3.568568569,0.477653631,1,OR
3.573573574,0.477653631,1,OR
3.578578579,0.477653631,1,OR
3.583583584,0.477653631,1,OR
3.588588589,0.477653631,1,OR
3.593593594,0.477653631,1,OR
3.598598599,0.477653631,1,OR
3.603603604,0.477653631,1,OR
3.608608609,0.477653631,1,OR
3.613613614,0.477653631,1,OR
3.618618619,0.477653631,1,OR
3.623623624,0.477653631,1,OR
3.628628629,0.477653631,1,OR
3.633633634,0.477653631,1,OR
3.638638639,0.477653631,1,OR
3.643643644,0.477653631,1,OR
3.648648649,0.477653631,1,OR
3.653653654,0.477653631,1,OR
3.658658659,0.477653631,1,OR
3.663663664,0.477653631,1,OR
3.668668669,0.477653631,1,OR
3.673673674,0.477653631,1,OR
3.678678679,0.477653631,1,OR
3.683683684,0.477653631,1,OR
3.688688689,0.477653631,1,OR
3.693693694,0.477653631,1,OR
3.698698699,0.477653631,1,OR
3.703703704,0.477653631,1,OR
3.708708709,0.477653631,1,OR
3.713713714,0.477653631,1,OR
3.718718719,0.477653631,1,OR
3.723723724,0.477653631,1,OR
3.728728729,0.479050279,1,OR
3.733733734,0.479050279,1,OR
3.738738739,0.479050279,1,OR
3.743743744,0.480446927,1,OR
3.748748749,0.480446927,1,OR
3.753753754,0.480446927,1,OR
3.758758759,0.480446927,1,OR
3.763763764,0.480446927,1,OR
3.768768769,0.480446927,1,OR
3.773773774,0.480446927,1,OR
3.778778779,0.480446927,1,OR
3.783783784,0.480446927,1,OR
3.788788789,0.480446927,1,OR
3.793793794,0.480446927,1,OR
3.798798799,0.480446927,1,OR
3.803803804,0.480446927,1,OR
3.808808809,0.480446927,1,OR
3.813813814,0.481843575,1,OR
3.818818819,0.481843575,1,OR
3.823823824,0.481843575,1,OR
3.828828829,0.481843575,1,OR
3.833833834,0.481843575,1,OR
3.838838839,0.481843575,1,OR
3.843843844,0.483240223,1,OR
3.848848849,0.483240223,1,OR
3.853853854,0.483240223,1,OR
3.858858859,0.483240223,1,OR
3.863863864,0.483240223,1,OR
3.868868869,0.483240223,1,OR
3.873873874,0.484636872,1,OR
3.878878879,0.48603352,1,OR
3.883883884,0.48603352,1,OR
3.888888889,0.48603352,1,OR
3.893893894,0.48603352,1,OR
3.898898899,0.48603352,1,OR
3.903903904,0.48603352,1,OR
3.908908909,0.48603352,1,OR
3.913913914,0.48603352,1,OR
3.918918919,0.48603352,1,OR
3.923923924,0.48603352,1,OR
3.928928929,0.48603352,1,OR
3.933933934,0.48603352,1,OR
3.938938939,0.48603352,1,OR
3.943943944,0.48603352,1,OR
3.948948949,0.48603352,1,OR
3.953953954,0.48603352,1,OR
3.958958959,0.48603352,1,OR
3.963963964,0.48603352,1,OR
3.968968969,0.48603352,1,OR
3.973973974,0.48603352,1,OR
3.978978979,0.48603352,1,OR
3.983983984,0.48603352,1,OR
3.988988989,0.48603352,1,OR
3.993993994,0.48603352,1,OR
3.998998999,0.48603352,1,OR
4.004004004,0.48603352,1,OR
4.009009009,0.48603352,1,OR
4.014014014,0.48603352,1,OR
4.019019019,0.48603352,1,OR
4.024024024,0.48603352,1,OR
4.029029029,0.48603352,1,OR
4.034034034,0.48603352,1,OR
4.039039039,0.487430168,1,OR
4.044044044,0.487430168,1,OR
4.049049049,0.487430168,1,OR
4.054054054,0.487430168,1,OR
4.059059059,0.487430168,1,OR
4.064064064,0.487430168,1,OR
4.069069069,0.487430168,1,OR
4.074074074,0.487430168,1,OR
4.079079079,0.487430168,1,OR
4.084084084,0.487430168,1,OR
4.089089089,0.487430168,1,OR
4.094094094,0.487430168,1,OR
4.099099099,0.487430168,1,OR
4.104104104,0.487430168,1,OR
4.109109109,0.487430168,1,OR
4.114114114,0.488826816,1,OR
4.119119119,0.488826816,1,OR
4.124124124,0.488826816,1,OR
4.129129129,0.490223464,1,OR
4.134134134,0.490223464,1,OR
4.139139139,0.490223464,1,OR
4.144144144,0.490223464,1,OR
4.149149149,0.490223464,1,OR
4.154154154,0.490223464,1,OR
4.159159159,0.490223464,1,OR
4.164164164,0.490223464,1,OR
4.169169169,0.490223464,1,OR
4.174174174,0.490223464,1,OR
4.179179179,0.491620112,1,OR
4.184184184,0.491620112,1,OR
4.189189189,0.491620112,1,OR
4.194194194,0.491620112,1,OR
4.199199199,0.491620112,1,OR
4.204204204,0.491620112,1,OR
4.209209209,0.491620112,1,OR
4.214214214,0.491620112,1,OR
4.219219219,0.491620112,1,OR
4.224224224,0.491620112,1,OR
4.229229229,0.491620112,1,OR
4.234234234,0.491620112,1,OR
4.239239239,0.491620112,1,OR
4.244244244,0.491620112,1,OR
4.249249249,0.491620112,1,OR
4.254254254,0.491620112,1,OR
4.259259259,0.491620112,1,OR
4.264264264,0.491620112,1,OR
4.269269269,0.49301676,1,OR
4.274274274,0.49301676,1,OR
4.279279279,0.49301676,1,OR
4.284284284,0.49301676,1,OR
4.289289289,0.49301676,1,OR
4.294294294,0.49301676,1,OR
4.299299299,0.49301676,1,OR
4.304304304,0.49301676,1,OR
4.309309309,0.49301676,1,OR
4.314314314,0.49301676,1,OR
4.319319319,0.49301676,1,OR
4.324324324,0.49301676,1,OR
4.329329329,0.49301676,1,OR
4.334334334,0.49301676,1,OR
4.339339339,0.49301676,1,OR
4.344344344,0.49301676,1,OR
4.349349349,0.49301676,1,OR
4.354354354,0.49301676,1,OR
4.359359359,0.49301676,1,OR
4.364364364,0.49301676,1,OR
4.369369369,0.49301676,1,OR
4.374374374,0.49301676,1,OR
4.379379379,0.49301676,1,OR
4.384384384,0.49301676,1,OR
4.389389389,0.49301676,1,OR
4.394394394,0.49301676,1,OR
4.399399399,0.49301676,1,OR
4.404404404,0.49301676,1,OR
4.409409409,0.49301676,1,OR
4.414414414,0.49301676,1,OR
4.419419419,0.49301676,1,OR
4.424424424,0.49301676,1,OR
4.429429429,0.49301676,1,OR
4.434434434,0.49301676,1,OR
4.439439439,0.49301676,1,OR
4.444444444,0.49301676,1,OR
4.449449449,0.49301676,1,OR
4.454454454,0.49301676,1,OR
4.459459459,0.49301676,1,OR
4.464464464,0.49301676,1,OR
4.469469469,0.49301676,1,OR
4.474474474,0.49301676,1,OR
4.479479479,0.49301676,1,OR
4.484484484,0.49301676,1,OR
4.489489489,0.49301676,1,OR
4.494494494,0.49301676,1,OR
4.499499499,0.49301676,1,OR
4.504504505,0.49301676,1,OR
4.50950951,0.49301676,1,OR
4.514514515,0.49301676,1,OR
4.51951952,0.49301676,1,OR
4.524524525,0.49301676,1,OR
4.52952953,0.49301676,1,OR
4.534534535,0.49301676,1,OR
4.53953954,0.49301676,1,OR
4.544544545,0.49301676,1,OR
4.54954955,0.49301676,1,OR
4.554554555,0.49301676,1,OR
4.55955956,0.49301676,1,OR
4.564564565,0.494413408,1,OR
4.56956957,0.494413408,1,OR
4.574574575,0.494413408,1,OR
4.57957958,0.494413408,1,OR
4.584584585,0.494413408,1,OR
4.58958959,0.494413408,1,OR
4.594594595,0.494413408,1,OR
4.5995996,0.494413408,1,OR
4.604604605,0.494413408,1,OR
4.60960961,0.494413408,1,OR
4.614614615,0.494413408,1,OR
4.61961962,0.494413408,1,OR
4.624624625,0.494413408,1,OR
4.62962963,0.494413408,1,OR
4.634634635,0.494413408,1,OR
4.63963964,0.494413408,1,OR
4.644644645,0.494413408,1,OR
4.64964965,0.494413408,1,OR
4.654654655,0.494413408,1,OR
4.65965966,0.494413408,1,OR
4.664664665,0.494413408,1,OR
4.66966967,0.494413408,1,OR
4.674674675,0.494413408,1,OR
4.67967968,0.494413408,1,OR
4.684684685,0.495810056,1,OR
4.68968969,0.495810056,1,OR
4.694694695,0.495810056,1,OR
4.6996997,0.495810056,1,OR
4.704704705,0.495810056,1,OR
4.70970971,0.497206704,1,OR
4.714714715,0.497206704,1,OR
4.71971972,0.497206704,1,OR
4.724724725,0.497206704,1,OR
4.72972973,0.497206704,1,OR
4.734734735,0.497206704,1,OR
4.73973974,0.497206704,1,OR
4.744744745,0.497206704,1,OR
4.74974975,0.497206704,1,OR
4.754754755,0.497206704,1,OR
4.75975976,0.497206704,1,OR
4.764764765,0.497206704,1,OR
4.76976977,0.497206704,1,OR
4.774774775,0.497206704,1,OR
4.77977978,0.497206704,1,OR
4.784784785,0.497206704,1,OR
4.78978979,0.498603352,1,OR
4.794794795,0.498603352,1,OR
4.7997998,0.498603352,1,OR
4.804804805,0.498603352,1,OR
4.80980981,0.5,1,OR
4.814814815,0.5,1,OR
4.81981982,0.5,1,OR
4.824824825,0.5,1,OR
4.82982983,0.5,1,OR
4.834834835,0.5,1,OR
4.83983984,0.5,1,OR
4.844844845,0.501396648,1,OR
4.84984985,0.501396648,1,OR
4.854854855,0.501396648,1,OR
4.85985986,0.501396648,1,OR
4.864864865,0.501396648,1,OR
4.86986987,0.501396648,1,OR
4.874874875,0.501396648,1,OR
4.87987988,0.501396648,1,OR
4.884884885,0.501396648,1,OR
4.88988989,0.501396648,1,OR
4.894894895,0.501396648,1,OR
4.8998999,0.501396648,1,OR
4.904904905,0.502793296,1,OR
4.90990991,0.502793296,1,OR
4.914914915,0.502793296,1,OR
4.91991992,0.502793296,1,OR
4.924924925,0.502793296,1,OR
4.92992993,0.502793296,1,OR
4.934934935,0.502793296,1,OR
4.93993994,0.502793296,1,OR
4.944944945,0.502793296,1,OR
4.94994995,0.502793296,1,OR
4.954954955,0.502793296,1,OR
4.95995996,0.502793296,1,OR
4.964964965,0.502793296,1,OR
4.96996997,0.502793296,1,OR
4.974974975,0.502793296,1,OR
4.97997998,0.502793296,1,OR
4.984984985,0.502793296,1,OR
4.98998999,0.502793296,1,OR
4.994994995,1,1,OR
0,0,2,DPF
0.005005005,0.001362398,2,DPF
0.01001001,0.001362398,2,DPF
0.015015015,0.001362398,2,DPF
0.02002002,0.004087193,2,DPF
0.025025025,0.004087193,2,DPF
0.03003003,0.005449591,2,DPF
0.035035035,0.006811989,2,DPF
0.04004004,0.008174387,2,DPF
0.045045045,0.010899183,2,DPF
0.05005005,0.010899183,2,DPF
0.055055055,0.010899183,2,DPF
0.06006006,0.013623978,2,DPF
0.065065065,0.016348774,2,DPF
0.07007007,0.017711172,2,DPF
0.075075075,0.019073569,2,DPF
0.08008008,0.019073569,2,DPF
0.085085085,0.019073569,2,DPF
0.09009009,0.019073569,2,DPF
0.095095095,0.020435967,2,DPF
0.1001001,0.023160763,2,DPF
0.105105105,0.023160763,2,DPF
0.11011011,0.025885559,2,DPF
0.115115115,0.027247956,2,DPF
0.12012012,0.028610354,2,DPF
0.125125125,0.028610354,2,DPF
0.13013013,0.029972752,2,DPF
0.135135135,0.03133515,2,DPF
0.14014014,0.03133515,2,DPF
0.145145145,0.034059946,2,DPF
0.15015015,0.035422343,2,DPF
0.155155155,0.036784741,2,DPF
0.16016016,0.038147139,2,DPF
0.165165165,0.039509537,2,DPF
0.17017017,0.039509537,2,DPF
0.175175175,0.040871935,2,DPF
0.18018018,0.042234332,2,DPF
0.185185185,0.04359673,2,DPF
0.19019019,0.046321526,2,DPF
0.195195195,0.046321526,2,DPF
0.2002002,0.049046322,2,DPF
0.205205205,0.050408719,2,DPF
0.21021021,0.050408719,2,DPF
0.215215215,0.051771117,2,DPF
0.22022022,0.054495913,2,DPF
0.225225225,0.054495913,2,DPF
0.23023023,0.054495913,2,DPF
0.235235235,0.054495913,2,DPF
0.24024024,0.057220708,2,DPF
0.245245245,0.058583106,2,DPF
0.25025025,0.058583106,2,DPF
0.255255255,0.059945504,2,DPF
0.26026026,0.061307902,2,DPF
0.265265265,0.061307902,2,DPF
0.27027027,0.0626703,2,DPF
0.275275275,0.064032698,2,DPF
0.28028028,0.065395095,2,DPF
0.285285285,0.066757493,2,DPF
0.29029029,0.066757493,2,DPF
0.295295295,0.068119891,2,DPF
0.3003003,0.069482289,2,DPF
0.305305305,0.070844687,2,DPF
0.31031031,0.070844687,2,DPF
0.315315315,0.073569482,2,DPF
0.32032032,0.07493188,2,DPF
0.325325325,0.07493188,2,DPF
0.33033033,0.076294278,2,DPF
0.335335335,0.079019074,2,DPF
0.34034034,0.081743869,2,DPF
0.345345345,0.083106267,2,DPF
0.35035035,0.083106267,2,DPF
0.355355355,0.083106267,2,DPF
0.36036036,0.084468665,2,DPF
0.365365365,0.085831063,2,DPF
0.37037037,0.085831063,2,DPF
0.375375375,0.085831063,2,DPF
0.38038038,0.088555858,2,DPF
0.385385385,0.088555858,2,DPF
0.39039039,0.088555858,2,DPF
0.395395395,0.088555858,2,DPF
0.4004004,0.089918256,2,DPF
0.405405405,0.091280654,2,DPF
0.41041041,0.091280654,2,DPF
0.415415415,0.09400545,2,DPF
0.42042042,0.095367847,2,DPF
0.425425425,0.095367847,2,DPF
0.43043043,0.098092643,2,DPF
0.435435435,0.098092643,2,DPF
0.44044044,0.098092643,2,DPF
0.445445445,0.098092643,2,DPF
0.45045045,0.099455041,2,DPF
0.455455455,0.102179837,2,DPF
0.46046046,0.104904632,2,DPF
0.465465465,0.10626703,2,DPF
0.47047047,0.107629428,2,DPF
0.475475475,0.107629428,2,DPF
0.48048048,0.110354223,2,DPF
0.485485485,0.111716621,2,DPF
0.49049049,0.111716621,2,DPF
0.495495495,0.111716621,2,DPF
0.500500501,0.114441417,2,DPF
0.505505506,0.114441417,2,DPF
0.510510511,0.114441417,2,DPF
0.515515516,0.114441417,2,DPF
0.520520521,0.115803815,2,DPF
0.525525526,0.11852861,2,DPF
0.530530531,0.119891008,2,DPF
0.535535536,0.119891008,2,DPF
0.540540541,0.121253406,2,DPF
0.545545546,0.121253406,2,DPF
0.550550551,0.121253406,2,DPF
0.555555556,0.121253406,2,DPF
0.560560561,0.122615804,2,DPF
0.565565566,0.123978202,2,DPF
0.570570571,0.123978202,2,DPF
0.575575576,0.125340599,2,DPF
0.580580581,0.125340599,2,DPF
0.585585586,0.126702997,2,DPF
0.590590591,0.128065395,2,DPF
0.595595596,0.128065395,2,DPF
0.600600601,0.129427793,2,DPF
0.605605606,0.130790191,2,DPF
0.610610611,0.130790191,2,DPF
0.615615616,0.130790191,2,DPF
0.620620621,0.132152589,2,DPF
0.625625626,0.132152589,2,DPF
0.630630631,0.132152589,2,DPF
0.635635636,0.133514986,2,DPF
0.640640641,0.134877384,2,DPF
0.645645646,0.134877384,2,DPF
0.650650651,0.136239782,2,DPF
0.655655656,0.136239782,2,DPF
0.660660661,0.13760218,2,DPF
0.665665666,0.13760218,2,DPF
0.670670671,0.138964578,2,DPF
0.675675676,0.140326975,2,DPF
0.680680681,0.143051771,2,DPF
0.685685686,0.143051771,2,DPF
0.690690691,0.143051771,2,DPF
0.695695696,0.143051771,2,DPF
0.700700701,0.144414169,2,DPF
0.705705706,0.147138965,2,DPF
0.710710711,0.148501362,2,DPF
0.715715716,0.148501362,2,DPF
0.720720721,0.14986376,2,DPF
0.725725726,0.151226158,2,DPF
0.730730731,0.152588556,2,DPF
0.735735736,0.152588556,2,DPF
0.740740741,0.152588556,2,DPF
0.745745746,0.152588556,2,DPF
0.750750751,0.152588556,2,DPF
0.755755756,0.152588556,2,DPF
0.760760761,0.153950954,2,DPF
0.765765766,0.155313351,2,DPF
0.770770771,0.155313351,2,DPF
0.775775776,0.155313351,2,DPF
0.780780781,0.158038147,2,DPF
0.785785786,0.158038147,2,DPF
0.790790791,0.159400545,2,DPF
0.795795796,0.159400545,2,DPF
0.800800801,0.160762943,2,DPF
0.805805806,0.162125341,2,DPF
0.810810811,0.162125341,2,DPF
0.815815816,0.162125341,2,DPF
0.820820821,0.164850136,2,DPF
0.825825826,0.164850136,2,DPF
0.830830831,0.164850136,2,DPF
0.835835836,0.164850136,2,DPF
0.840840841,0.167574932,2,DPF
0.845845846,0.16893733,2,DPF
0.850850851,0.170299728,2,DPF
0.855855856,0.171662125,2,DPF
0.860860861,0.173024523,2,DPF
0.865865866,0.173024523,2,DPF
0.870870871,0.174386921,2,DPF
0.875875876,0.175749319,2,DPF
0.880880881,0.175749319,2,DPF
0.885885886,0.177111717,2,DPF
0.890890891,0.177111717,2,DPF
0.895895896,0.178474114,2,DPF
0.900900901,0.178474114,2,DPF
0.905905906,0.179836512,2,DPF
0.910910911,0.179836512,2,DPF
0.915915916,0.179836512,2,DPF
0.920920921,0.182561308,2,DPF
0.925925926,0.182561308,2,DPF
0.930930931,0.182561308,2,DPF
0.935935936,0.183923706,2,DPF
0.940940941,0.186648501,2,DPF
0.945945946,0.186648501,2,DPF
0.950950951,0.186648501,2,DPF
0.955955956,0.188010899,2,DPF
0.960960961,0.190735695,2,DPF
0.965965966,0.190735695,2,DPF
0.970970971,0.190735695,2,DPF
0.975975976,0.190735695,2,DPF
0.980980981,0.192098093,2,DPF
0.985985986,0.194822888,2,DPF
0.990990991,0.196185286,2,DPF
0.995995996,0.196185286,2,DPF
1.001001001,0.197547684,2,DPF
1.006006006,0.197547684,2,DPF
1.011011011,0.197547684,2,DPF
1.016016016,0.198910082,2,DPF
1.021021021,0.198910082,2,DPF
1.026026026,0.20027248,2,DPF
1.031031031,0.201634877,2,DPF
1.036036036,0.201634877,2,DPF
1.041041041,0.201634877,2,DPF
1.046046046,0.202997275,2,DPF
1.051051051,0.202997275,2,DPF
1.056056056,0.202997275,2,DPF
1.061061061,0.202997275,2,DPF
1.066066066,0.202997275,2,DPF
1.071071071,0.202997275,2,DPF
1.076076076,0.202997275,2,DPF
1.081081081,0.204359673,2,DPF
1.086086086,0.207084469,2,DPF
1.091091091,0.207084469,2,DPF
1.096096096,0.208446866,2,DPF
1.101101101,0.208446866,2,DPF
1.106106106,0.209809264,2,DPF
1.111111111,0.209809264,2,DPF
1.116116116,0.211171662,2,DPF
1.121121121,0.211171662,2,DPF
1.126126126,0.213896458,2,DPF
1.131131131,0.213896458,2,DPF
1.136136136,0.215258856,2,DPF
1.141141141,0.217983651,2,DPF
1.146146146,0.217983651,2,DPF
1.151151151,0.219346049,2,DPF
1.156156156,0.219346049,2,DPF
1.161161161,0.220708447,2,DPF
1.166166166,0.220708447,2,DPF
1.171171171,0.220708447,2,DPF
1.176176176,0.220708447,2,DPF
1.181181181,0.220708447,2,DPF
1.186186186,0.220708447,2,DPF
1.191191191,0.220708447,2,DPF
1.196196196,0.223433243,2,DPF
1.201201201,0.223433243,2,DPF
1.206206206,0.226158038,2,DPF
1.211211211,0.227520436,2,DPF
1.216216216,0.228882834,2,DPF
1.221221221,0.230245232,2,DPF
1.226226226,0.231607629,2,DPF
1.231231231,0.232970027,2,DPF
1.236236236,0.232970027,2,DPF
1.241241241,0.232970027,2,DPF
1.246246246,0.232970027,2,DPF
1.251251251,0.232970027,2,DPF
1.256256256,0.232970027,2,DPF
1.261261261,0.235694823,2,DPF
1.266266266,0.235694823,2,DPF
1.271271271,0.235694823,2,DPF
1.276276276,0.235694823,2,DPF
1.281281281,0.237057221,2,DPF
1.286286286,0.238419619,2,DPF
1.291291291,0.238419619,2,DPF
1.296296296,0.238419619,2,DPF
1.301301301,0.241144414,2,DPF
1.306306306,0.242506812,2,DPF
1.311311311,0.242506812,2,DPF
1.316316316,0.24386921,2,DPF
1.321321321,0.24386921,2,DPF
1.326326326,0.246594005,2,DPF
1.331331331,0.246594005,2,DPF
1.336336336,0.246594005,2,DPF
1.341341341,0.246594005,2,DPF
1.346346346,0.246594005,2,DPF
1.351351351,0.247956403,2,DPF
1.356356356,0.247956403,2,DPF
1.361361361,0.249318801,2,DPF
1.366366366,0.250681199,2,DPF
1.371371371,0.250681199,2,DPF
1.376376376,0.252043597,2,DPF
1.381381381,0.253405995,2,DPF
1.386386386,0.254768392,2,DPF
1.391391391,0.25613079,2,DPF
1.396396396,0.25613079,2,DPF
1.401401401,0.25613079,2,DPF
1.406406406,0.258855586,2,DPF
1.411411411,0.258855586,2,DPF
1.416416416,0.261580381,2,DPF
1.421421421,0.262942779,2,DPF
1.426426426,0.264305177,2,DPF
1.431431431,0.264305177,2,DPF
1.436436436,0.264305177,2,DPF
1.441441441,0.265667575,2,DPF
1.446446446,0.265667575,2,DPF
1.451451451,0.265667575,2,DPF
1.456456456,0.267029973,2,DPF
1.461461461,0.267029973,2,DPF
1.466466466,0.269754768,2,DPF
1.471471471,0.269754768,2,DPF
1.476476476,0.271117166,2,DPF
1.481481481,0.271117166,2,DPF
1.486486486,0.272479564,2,DPF
1.491491491,0.272479564,2,DPF
1.496496496,0.273841962,2,DPF
1.501501502,0.27520436,2,DPF
1.506506507,0.276566757,2,DPF
1.511511512,0.277929155,2,DPF
1.516516517,0.279291553,2,DPF
1.521521522,0.280653951,2,DPF
1.526526527,0.280653951,2,DPF
1.531531532,0.282016349,2,DPF
1.536536537,0.283378747,2,DPF
1.541541542,0.284741144,2,DPF
1.546546547,0.286103542,2,DPF
1.551551552,0.28746594,2,DPF
1.556556557,0.28746594,2,DPF
1.561561562,0.28746594,2,DPF
1.566566567,0.28746594,2,DPF
1.571571572,0.28746594,2,DPF
1.576576577,0.28746594,2,DPF
1.581581582,0.28746594,2,DPF
1.586586587,0.290190736,2,DPF
1.591591592,0.290190736,2,DPF
1.596596597,0.290190736,2,DPF
1.601601602,0.291553134,2,DPF
1.606606607,0.291553134,2,DPF
1.611611612,0.292915531,2,DPF
1.616616617,0.294277929,2,DPF
1.621621622,0.295640327,2,DPF
1.626626627,0.297002725,2,DPF
1.631631632,0.298365123,2,DPF
1.636636637,0.29972752,2,DPF
1.641641642,0.301089918,2,DPF
1.646646647,0.302452316,2,DPF
1.651651652,0.303814714,2,DPF
1.656656657,0.303814714,2,DPF
1.661661662,0.305177112,2,DPF
1.666666667,0.30653951,2,DPF
1.671671672,0.307901907,2,DPF
1.676676677,0.307901907,2,DPF
1.681681682,0.309264305,2,DPF
1.686686687,0.310626703,2,DPF
1.691691692,0.311989101,2,DPF
1.696696697,0.313351499,2,DPF
1.701701702,0.313351499,2,DPF
1.706706707,0.314713896,2,DPF
1.711711712,0.316076294,2,DPF
1.716716717,0.317438692,2,DPF
1.721721722,0.31880109,2,DPF
1.726726727,0.320163488,2,DPF
1.731731732,0.321525886,2,DPF
1.736736737,0.321525886,2,DPF
1.741741742,0.322888283,2,DPF
1.746746747,0.324250681,2,DPF
1.751751752,0.324250681,2,DPF
1.756756757,0.324250681,2,DPF
1.761761762,0.325613079,2,DPF
1.766766767,0.326975477,2,DPF
1.771771772,0.328337875,2,DPF
1.776776777,0.328337875,2,DPF
1.781781782,0.329700272,2,DPF
1.786786787,0.33106267,2,DPF
1.791791792,0.33106267,2,DPF
1.796796797,0.33106267,2,DPF
1.801801802,0.332425068,2,DPF
1.806806807,0.332425068,2,DPF
1.811811812,0.332425068,2,DPF
1.816816817,0.332425068,2,DPF
1.821821822,0.335149864,2,DPF
1.826826827,0.335149864,2,DPF
1.831831832,0.336512262,2,DPF
1.836836837,0.336512262,2,DPF
1.841841842,0.336512262,2,DPF
1.846846847,0.337874659,2,DPF
1.851851852,0.339237057,2,DPF
1.856856857,0.339237057,2,DPF
1.861861862,0.341961853,2,DPF
1.866866867,0.343324251,2,DPF
1.871871872,0.344686649,2,DPF
1.876876877,0.344686649,2,DPF
1.881881882,0.344686649,2,DPF
1.886886887,0.346049046,2,DPF
1.891891892,0.347411444,2,DPF
1.896896897,0.348773842,2,DPF
1.901901902,0.35013624,2,DPF
1.906906907,0.351498638,2,DPF
1.911911912,0.352861035,2,DPF
1.916916917,0.352861035,2,DPF
1.921921922,0.354223433,2,DPF
1.926926927,0.355585831,2,DPF
1.931931932,0.356948229,2,DPF
1.936936937,0.356948229,2,DPF
1.941941942,0.358310627,2,DPF
1.946946947,0.358310627,2,DPF
1.951951952,0.359673025,2,DPF
1.956956957,0.361035422,2,DPF
1.961961962,0.36239782,2,DPF
1.966966967,0.36239782,2,DPF
1.971971972,0.36239782,2,DPF
1.976976977,0.363760218,2,DPF
1.981981982,0.365122616,2,DPF
1.986986987,0.365122616,2,DPF
1.991991992,0.365122616,2,DPF
1.996996997,0.366485014,2,DPF
2.002002002,0.367847411,2,DPF
2.007007007,0.367847411,2,DPF
2.012012012,0.367847411,2,DPF
2.017017017,0.367847411,2,DPF
2.022022022,0.367847411,2,DPF
2.027027027,0.367847411,2,DPF
2.032032032,0.367847411,2,DPF
2.037037037,0.367847411,2,DPF
2.042042042,0.367847411,2,DPF
2.047047047,0.367847411,2,DPF
2.052052052,0.367847411,2,DPF
2.057057057,0.367847411,2,DPF
2.062062062,0.367847411,2,DPF
2.067067067,0.367847411,2,DPF
2.072072072,0.367847411,2,DPF
2.077077077,0.367847411,2,DPF
2.082082082,0.367847411,2,DPF
2.087087087,0.369209809,2,DPF
2.092092092,0.369209809,2,DPF
2.097097097,0.369209809,2,DPF
2.102102102,0.369209809,2,DPF
2.107107107,0.369209809,2,DPF
2.112112112,0.369209809,2,DPF
2.117117117,0.369209809,2,DPF
2.122122122,0.369209809,2,DPF
2.127127127,0.369209809,2,DPF
2.132132132,0.369209809,2,DPF
2.137137137,0.369209809,2,DPF
2.142142142,0.370572207,2,DPF
2.147147147,0.370572207,2,DPF
2.152152152,0.370572207,2,DPF
2.157157157,0.370572207,2,DPF
2.162162162,0.370572207,2,DPF
2.167167167,0.370572207,2,DPF
2.172172172,0.370572207,2,DPF
2.177177177,0.370572207,2,DPF
2.182182182,0.370572207,2,DPF
2.187187187,0.370572207,2,DPF
2.192192192,0.370572207,2,DPF
2.197197197,0.370572207,2,DPF
2.202202202,0.370572207,2,DPF
2.207207207,0.370572207,2,DPF
2.212212212,0.371934605,2,DPF
2.217217217,0.371934605,2,DPF
2.222222222,0.373297003,2,DPF
2.227227227,0.373297003,2,DPF
2.232232232,0.373297003,2,DPF
2.237237237,0.374659401,2,DPF
2.242242242,0.374659401,2,DPF
2.247247247,0.374659401,2,DPF
2.252252252,0.374659401,2,DPF
2.257257257,0.374659401,2,DPF
2.262262262,0.376021798,2,DPF
2.267267267,0.376021798,2,DPF
2.272272272,0.376021798,2,DPF
2.277277277,0.376021798,2,DPF
2.282282282,0.377384196,2,DPF
2.287287287,0.377384196,2,DPF
2.292292292,0.377384196,2,DPF
2.297297297,0.377384196,2,DPF
2.302302302,0.377384196,2,DPF
2.307307307,0.377384196,2,DPF
2.312312312,0.378746594,2,DPF
2.317317317,0.378746594,2,DPF
2.322322322,0.380108992,2,DPF
2.327327327,0.380108992,2,DPF
2.332332332,0.380108992,2,DPF
2.337337337,0.38147139,2,DPF
2.342342342,0.38147139,2,DPF
2.347347347,0.38147139,2,DPF
2.352352352,0.38147139,2,DPF
2.357357357,0.382833787,2,DPF
2.362362362,0.382833787,2,DPF
2.367367367,0.382833787,2,DPF
2.372372372,0.382833787,2,DPF
2.377377377,0.384196185,2,DPF
2.382382382,0.384196185,2,DPF
2.387387387,0.384196185,2,DPF
2.392392392,0.384196185,2,DPF
2.397397397,0.385558583,2,DPF
2.402402402,0.385558583,2,DPF
2.407407407,0.385558583,2,DPF
2.412412412,0.385558583,2,DPF
2.417417417,0.386920981,2,DPF
2.422422422,0.386920981,2,DPF
2.427427427,0.386920981,2,DPF
2.432432432,0.386920981,2,DPF
2.437437437,0.386920981,2,DPF
2.442442442,0.389645777,2,DPF
2.447447447,0.389645777,2,DPF
2.452452452,0.389645777,2,DPF
2.457457457,0.389645777,2,DPF
2.462462462,0.389645777,2,DPF
2.467467467,0.389645777,2,DPF
2.472472472,0.389645777,2,DPF
2.477477477,0.391008174,2,DPF
2.482482482,0.391008174,2,DPF
2.487487487,0.391008174,2,DPF
2.492492492,0.391008174,2,DPF
2.497497497,0.391008174,2,DPF
2.502502503,0.392370572,2,DPF
2.507507508,0.392370572,2,DPF
2.512512513,0.392370572,2,DPF
2.517517518,0.392370572,2,DPF
2.522522523,0.392370572,2,DPF
2.527527528,0.392370572,2,DPF
2.532532533,0.392370572,2,DPF
2.537537538,0.39373297,2,DPF
2.542542543,0.395095368,2,DPF
2.547547548,0.395095368,2,DPF
2.552552553,0.395095368,2,DPF
2.557557558,0.395095368,2,DPF
2.562562563,0.396457766,2,DPF
2.567567568,0.396457766,2,DPF
2.572572573,0.396457766,2,DPF
2.577577578,0.396457766,2,DPF
2.582582583,0.396457766,2,DPF
2.587587588,0.396457766,2,DPF
2.592592593,0.396457766,2,DPF
2.597597598,0.397820163,2,DPF
2.602602603,0.397820163,2,DPF
2.607607608,0.397820163,2,DPF
2.612612613,0.397820163,2,DPF
2.617617618,0.397820163,2,DPF
2.622622623,0.400544959,2,DPF
2.627627628,0.400544959,2,DPF
2.632632633,0.400544959,2,DPF
2.637637638,0.400544959,2,DPF
2.642642643,0.400544959,2,DPF
2.647647648,0.400544959,2,DPF
2.652652653,0.400544959,2,DPF
2.657657658,0.400544959,2,DPF
2.662662663,0.403269755,2,DPF
2.667667668,0.403269755,2,DPF
2.672672673,0.403269755,2,DPF
2.677677678,0.403269755,2,DPF
2.682682683,0.403269755,2,DPF
2.687687688,0.403269755,2,DPF
2.692692693,0.403269755,2,DPF
2.697697698,0.403269755,2,DPF
2.702702703,0.404632153,2,DPF
2.707707708,0.404632153,2,DPF
2.712712713,0.404632153,2,DPF
2.717717718,0.404632153,2,DPF
2.722722723,0.404632153,2,DPF
2.727727728,0.404632153,2,DPF
2.732732733,0.404632153,2,DPF
2.737737738,0.404632153,2,DPF
2.742742743,0.404632153,2,DPF
2.747747748,0.404632153,2,DPF
2.752752753,0.404632153,2,DPF
2.757757758,0.40599455,2,DPF
2.762762763,0.40599455,2,DPF
2.767767768,0.407356948,2,DPF
2.772772773,0.407356948,2,DPF
2.777777778,0.408719346,2,DPF
2.782782783,0.408719346,2,DPF
2.787787788,0.408719346,2,DPF
2.792792793,0.410081744,2,DPF
2.797797798,0.410081744,2,DPF
2.802802803,0.410081744,2,DPF
2.807807808,0.410081744,2,DPF
2.812812813,0.410081744,2,DPF
2.817817818,0.411444142,2,DPF
2.822822823,0.411444142,2,DPF
2.827827828,0.411444142,2,DPF
2.832832833,0.41280654,2,DPF
2.837837838,0.414168937,2,DPF
2.842842843,0.414168937,2,DPF
2.847847848,0.414168937,2,DPF
2.852852853,0.414168937,2,DPF
2.857857858,0.414168937,2,DPF
2.862862863,0.415531335,2,DPF
2.867867868,0.415531335,2,DPF
2.872872873,0.415531335,2,DPF
2.877877878,0.416893733,2,DPF
2.882882883,0.416893733,2,DPF
2.887887888,0.418256131,2,DPF
2.892892893,0.419618529,2,DPF
2.897897898,0.419618529,2,DPF
2.902902903,0.420980926,2,DPF
2.907907908,0.420980926,2,DPF
2.912912913,0.422343324,2,DPF
2.917917918,0.423705722,2,DPF
2.922922923,0.423705722,2,DPF
2.927927928,0.42506812,2,DPF
2.932932933,0.42506812,2,DPF
2.937937938,0.426430518,2,DPF
2.942942943,0.426430518,2,DPF
2.947947948,0.426430518,2,DPF
2.952952953,0.426430518,2,DPF
2.957957958,0.427792916,2,DPF
2.962962963,0.427792916,2,DPF
2.967967968,0.427792916,2,DPF
2.972972973,0.427792916,2,DPF
2.977977978,0.427792916,2,DPF
2.982982983,0.427792916,2,DPF
2.987987988,0.427792916,2,DPF
2.992992993,0.427792916,2,DPF
2.997997998,0.427792916,2,DPF
3.003003003,0.429155313,2,DPF
3.008008008,0.429155313,2,DPF
3.013013013,0.429155313,2,DPF
3.018018018,0.429155313,2,DPF
3.023023023,0.429155313,2,DPF
3.028028028,0.429155313,2,DPF
3.033033033,0.429155313,2,DPF
3.038038038,0.429155313,2,DPF
3.043043043,0.429155313,2,DPF
3.048048048,0.429155313,2,DPF
3.053053053,0.429155313,2,DPF
3.058058058,0.429155313,2,DPF
3.063063063,0.430517711,2,DPF
3.068068068,0.430517711,2,DPF
3.073073073,0.430517711,2,DPF
3.078078078,0.430517711,2,DPF
3.083083083,0.430517711,2,DPF
3.088088088,0.430517711,2,DPF
3.093093093,0.430517711,2,DPF
3.098098098,0.430517711,2,DPF
3.103103103,0.433242507,2,DPF
3.108108108,0.433242507,2,DPF
3.113113113,0.433242507,2,DPF
3.118118118,0.433242507,2,DPF
3.123123123,0.433242507,2,DPF
3.128128128,0.433242507,2,DPF
3.133133133,0.433242507,2,DPF
3.138138138,0.433242507,2,DPF
3.143143143,0.433242507,2,DPF
3.148148148,0.433242507,2,DPF
3.153153153,0.433242507,2,DPF
3.158158158,0.433242507,2,DPF
3.163163163,0.434604905,2,DPF
3.168168168,0.434604905,2,DPF
3.173173173,0.434604905,2,DPF
3.178178178,0.434604905,2,DPF
3.183183183,0.4373297,2,DPF
3.188188188,0.4373297,2,DPF
3.193193193,0.4373297,2,DPF
3.198198198,0.4373297,2,DPF
3.203203203,0.4373297,2,DPF
3.208208208,0.4373297,2,DPF
3.213213213,0.4373297,2,DPF
3.218218218,0.4373297,2,DPF
3.223223223,0.4373297,2,DPF
3.228228228,0.4373297,2,DPF
3.233233233,0.4373297,2,DPF
3.238238238,0.4373297,2,DPF
3.243243243,0.438692098,2,DPF
3.248248248,0.441416894,2,DPF
3.253253253,0.441416894,2,DPF
3.258258258,0.441416894,2,DPF
3.263263263,0.441416894,2,DPF
3.268268268,0.441416894,2,DPF
3.273273273,0.441416894,2,DPF
3.278278278,0.441416894,2,DPF
3.283283283,0.441416894,2,DPF
3.288288288,0.441416894,2,DPF
3.293293293,0.441416894,2,DPF
3.298298298,0.441416894,2,DPF
3.303303303,0.441416894,2,DPF
3.308308308,0.441416894,2,DPF
3.313313313,0.442779292,2,DPF
3.318318318,0.442779292,2,DPF
3.323323323,0.442779292,2,DPF
3.328328328,0.442779292,2,DPF
3.333333333,0.442779292,2,DPF
3.338338338,0.442779292,2,DPF
3.343343343,0.444141689,2,DPF
3.348348348,0.444141689,2,DPF
3.353353353,0.444141689,2,DPF
3.358358358,0.444141689,2,DPF
3.363363363,0.444141689,2,DPF
3.368368368,0.444141689,2,DPF
3.373373373,0.445504087,2,DPF
3.378378378,0.445504087,2,DPF
3.383383383,0.445504087,2,DPF
3.388388388,0.445504087,2,DPF
3.393393393,0.445504087,2,DPF
3.398398398,0.445504087,2,DPF
3.403403403,0.446866485,2,DPF
3.408408408,0.446866485,2,DPF
3.413413413,0.446866485,2,DPF
3.418418418,0.446866485,2,DPF
3.423423423,0.446866485,2,DPF
3.428428428,0.446866485,2,DPF
3.433433433,0.446866485,2,DPF
3.438438438,0.446866485,2,DPF
3.443443443,0.448228883,2,DPF
3.448448448,0.448228883,2,DPF
3.453453453,0.448228883,2,DPF
3.458458458,0.448228883,2,DPF
3.463463463,0.449591281,2,DPF
3.468468468,0.449591281,2,DPF
3.473473473,0.449591281,2,DPF
3.478478478,0.449591281,2,DPF
3.483483483,0.449591281,2,DPF
3.488488488,0.449591281,2,DPF
3.493493493,0.450953678,2,DPF
3.498498498,0.450953678,2,DPF
3.503503504,0.450953678,2,DPF
3.508508509,0.450953678,2,DPF
3.513513514,0.450953678,2,DPF
3.518518519,0.450953678,2,DPF
3.523523524,0.450953678,2,DPF
3.528528529,0.450953678,2,DPF
3.533533534,0.450953678,2,DPF
3.538538539,0.450953678,2,DPF
3.543543544,0.450953678,2,DPF
3.548548549,0.450953678,2,DPF
3.553553554,0.450953678,2,DPF
3.558558559,0.450953678,2,DPF
3.563563564,0.450953678,2,DPF
3.568568569,0.450953678,2,DPF
3.573573574,0.450953678,2,DPF
3.578578579,0.450953678,2,DPF
3.583583584,0.450953678,2,DPF
3.588588589,0.452316076,2,DPF
3.593593594,0.452316076,2,DPF
3.598598599,0.452316076,2,DPF
3.603603604,0.452316076,2,DPF
3.608608609,0.453678474,2,DPF
3.613613614,0.453678474,2,DPF
3.618618619,0.453678474,2,DPF
3.623623624,0.455040872,2,DPF
3.628628629,0.455040872,2,DPF
3.633633634,0.455040872,2,DPF
3.638638639,0.455040872,2,DPF
3.643643644,0.455040872,2,DPF
3.648648649,0.455040872,2,DPF
3.653653654,0.455040872,2,DPF
3.658658659,0.455040872,2,DPF
3.663663664,0.45640327,2,DPF
3.668668669,0.45640327,2,DPF
3.673673674,0.45640327,2,DPF
3.678678679,0.45640327,2,DPF
3.683683684,0.45640327,2,DPF
3.688688689,0.45640327,2,DPF
3.693693694,0.45640327,2,DPF
3.698698699,0.45640327,2,DPF
3.703703704,0.457765668,2,DPF
3.708708709,0.457765668,2,DPF
3.713713714,0.457765668,2,DPF
3.718718719,0.457765668,2,DPF
3.723723724,0.457765668,2,DPF
3.728728729,0.459128065,2,DPF
3.733733734,0.459128065,2,DPF
3.738738739,0.459128065,2,DPF
3.743743744,0.459128065,2,DPF
3.748748749,0.459128065,2,DPF
3.753753754,0.459128065,2,DPF
3.758758759,0.459128065,2,DPF
3.763763764,0.460490463,2,DPF
3.768768769,0.460490463,2,DPF
3.773773774,0.460490463,2,DPF
3.778778779,0.461852861,2,DPF
3.783783784,0.461852861,2,DPF
3.788788789,0.463215259,2,DPF
3.793793794,0.463215259,2,DPF
3.798798799,0.463215259,2,DPF
3.803803804,0.464577657,2,DPF
3.808808809,0.464577657,2,DPF
3.813813814,0.464577657,2,DPF
3.818818819,0.464577657,2,DPF
3.823823824,0.464577657,2,DPF
3.828828829,0.464577657,2,DPF
3.833833834,0.464577657,2,DPF
3.838838839,0.464577657,2,DPF
3.843843844,0.464577657,2,DPF
3.848848849,0.464577657,2,DPF
3.853853854,0.464577657,2,DPF
3.858858859,0.464577657,2,DPF
3.863863864,0.464577657,2,DPF
3.868868869,0.464577657,2,DPF
3.873873874,0.464577657,2,DPF
3.878878879,0.464577657,2,DPF
3.883883884,0.467302452,2,DPF
3.888888889,0.467302452,2,DPF
3.893893894,0.467302452,2,DPF
3.898898899,0.467302452,2,DPF
3.903903904,0.467302452,2,DPF
3.908908909,0.467302452,2,DPF
3.913913914,0.467302452,2,DPF
3.918918919,0.467302452,2,DPF
3.923923924,0.46866485,2,DPF
3.928928929,0.46866485,2,DPF
3.933933934,0.46866485,2,DPF
3.938938939,0.46866485,2,DPF
3.943943944,0.46866485,2,DPF
3.948948949,0.470027248,2,DPF
3.953953954,0.470027248,2,DPF
3.958958959,0.470027248,2,DPF
3.963963964,0.470027248,2,DPF
3.968968969,0.471389646,2,DPF
3.973973974,0.471389646,2,DPF
3.978978979,0.471389646,2,DPF
3.983983984,0.472752044,2,DPF
3.988988989,0.474114441,2,DPF
3.993993994,0.474114441,2,DPF
3.998998999,0.474114441,2,DPF
4.004004004,0.474114441,2,DPF
4.009009009,0.474114441,2,DPF
4.014014014,0.474114441,2,DPF
4.019019019,0.474114441,2,DPF
4.024024024,0.474114441,2,DPF
4.029029029,0.474114441,2,DPF
4.034034034,0.474114441,2,DPF
4.039039039,0.474114441,2,DPF
4.044044044,0.474114441,2,DPF
4.049049049,0.474114441,2,DPF
4.054054054,0.474114441,2,DPF
4.059059059,0.474114441,2,DPF
4.064064064,0.474114441,2,DPF
4.069069069,0.474114441,2,DPF
4.074074074,0.474114441,2,DPF
4.079079079,0.474114441,2,DPF
4.084084084,0.474114441,2,DPF
4.089089089,0.475476839,2,DPF
4.094094094,0.475476839,2,DPF
4.099099099,0.475476839,2,DPF
4.104104104,0.475476839,2,DPF
4.109109109,0.475476839,2,DPF
4.114114114,0.475476839,2,DPF
4.119119119,0.475476839,2,DPF
4.124124124,0.475476839,2,DPF
4.129129129,0.476839237,2,DPF
4.134134134,0.476839237,2,DPF
4.139139139,0.476839237,2,DPF
4.144144144,0.476839237,2,DPF
4.149149149,0.476839237,2,DPF
4.154154154,0.476839237,2,DPF
4.159159159,0.476839237,2,DPF
4.164164164,0.476839237,2,DPF
4.169169169,0.476839237,2,DPF
4.174174174,0.476839237,2,DPF
4.179179179,0.476839237,2,DPF
4.184184184,0.476839237,2,DPF
4.189189189,0.476839237,2,DPF
4.194194194,0.476839237,2,DPF
4.199199199,0.476839237,2,DPF
4.204204204,0.478201635,2,DPF
4.209209209,0.478201635,2,DPF
4.214214214,0.478201635,2,DPF
4.219219219,0.478201635,2,DPF
4.224224224,0.478201635,2,DPF
4.229229229,0.478201635,2,DPF
4.234234234,0.478201635,2,DPF
4.239239239,0.478201635,2,DPF
4.244244244,0.478201635,2,DPF
4.249249249,0.478201635,2,DPF
4.254254254,0.478201635,2,DPF
4.259259259,0.478201635,2,DPF
4.264264264,0.478201635,2,DPF
4.269269269,0.478201635,2,DPF
4.274274274,0.478201635,2,DPF
4.279279279,0.478201635,2,DPF
4.284284284,0.478201635,2,DPF
4.289289289,0.478201635,2,DPF
4.294294294,0.478201635,2,DPF
4.299299299,0.478201635,2,DPF
4.304304304,0.478201635,2,DPF
4.309309309,0.478201635,2,DPF
4.314314314,0.478201635,2,DPF
4.319319319,0.478201635,2,DPF
4.324324324,0.478201635,2,DPF
4.329329329,0.478201635,2,DPF
4.334334334,0.478201635,2,DPF
4.339339339,0.478201635,2,DPF
4.344344344,0.478201635,2,DPF
4.349349349,0.478201635,2,DPF
4.354354354,0.478201635,2,DPF
4.359359359,0.478201635,2,DPF
4.364364364,0.479564033,2,DPF
4.369369369,0.479564033,2,DPF
4.374374374,0.479564033,2,DPF
4.379379379,0.479564033,2,DPF
4.384384384,0.479564033,2,DPF
4.389389389,0.479564033,2,DPF
4.394394394,0.479564033,2,DPF
4.399399399,0.479564033,2,DPF
4.404404404,0.479564033,2,DPF
4.409409409,0.479564033,2,DPF
4.414414414,0.479564033,2,DPF
4.419419419,0.479564033,2,DPF
4.424424424,0.479564033,2,DPF
4.429429429,0.479564033,2,DPF
4.434434434,0.479564033,2,DPF
4.439439439,0.479564033,2,DPF
4.444444444,0.479564033,2,DPF
4.449449449,0.479564033,2,DPF
4.454454454,0.479564033,2,DPF
4.459459459,0.479564033,2,DPF
4.464464464,0.479564033,2,DPF
4.469469469,0.479564033,2,DPF
4.474474474,0.479564033,2,DPF
4.479479479,0.479564033,2,DPF
4.484484484,0.479564033,2,DPF
4.489489489,0.479564033,2,DPF
4.494494494,0.479564033,2,DPF
4.499499499,0.479564033,2,DPF
4.504504505,0.479564033,2,DPF
4.50950951,0.479564033,2,DPF
4.514514515,0.479564033,2,DPF
4.51951952,0.479564033,2,DPF
4.524524525,0.479564033,2,DPF
4.52952953,0.479564033,2,DPF
4.534534535,0.479564033,2,DPF
4.53953954,0.479564033,2,DPF
4.544544545,0.479564033,2,DPF
4.54954955,0.479564033,2,DPF
4.554554555,0.479564033,2,DPF
4.55955956,0.479564033,2,DPF
4.564564565,0.479564033,2,DPF
4.56956957,0.479564033,2,DPF
4.574574575,0.479564033,2,DPF
4.57957958,0.479564033,2,DPF
4.584584585,0.479564033,2,DPF
4.58958959,0.480926431,2,DPF
4.594594595,0.480926431,2,DPF
4.5995996,0.480926431,2,DPF
4.604604605,0.480926431,2,DPF
4.60960961,0.480926431,2,DPF
4.614614615,0.480926431,2,DPF
4.61961962,0.480926431,2,DPF
4.624624625,0.480926431,2,DPF
4.62962963,0.480926431,2,DPF
4.634634635,0.480926431,2,DPF
4.63963964,0.480926431,2,DPF
4.644644645,0.480926431,2,DPF
4.64964965,0.480926431,2,DPF
4.654654655,0.480926431,2,DPF
4.65965966,0.480926431,2,DPF
4.664664665,0.480926431,2,DPF
4.66966967,0.480926431,2,DPF
4.674674675,0.480926431,2,DPF
4.67967968,0.480926431,2,DPF
4.684684685,0.480926431,2,DPF
4.68968969,0.480926431,2,DPF
4.694694695,0.480926431,2,DPF
4.6996997,0.480926431,2,DPF
4.704704705,0.480926431,2,DPF
4.70970971,0.480926431,2,DPF
4.714714715,0.480926431,2,DPF
4.71971972,0.480926431,2,DPF
4.724724725,0.482288828,2,DPF
4.72972973,0.482288828,2,DPF
4.734734735,0.482288828,2,DPF
4.73973974,0.483651226,2,DPF
4.744744745,0.485013624,2,DPF
4.74974975,0.485013624,2,DPF
4.754754755,0.485013624,2,DPF
4.75975976,0.485013624,2,DPF
4.764764765,0.485013624,2,DPF
4.76976977,0.485013624,2,DPF
4.774774775,0.485013624,2,DPF
4.77977978,0.485013624,2,DPF
4.784784785,0.485013624,2,DPF
4.78978979,0.485013624,2,DPF
4.794794795,0.485013624,2,DPF
4.7997998,0.486376022,2,DPF
4.804804805,0.486376022,2,DPF
4.80980981,0.486376022,2,DPF
4.814814815,0.486376022,2,DPF
4.81981982,0.486376022,2,DPF
4.824824825,0.486376022,2,DPF
4.82982983,0.486376022,2,DPF
4.834834835,0.486376022,2,DPF
4.83983984,0.486376022,2,DPF
4.844844845,0.486376022,2,DPF
4.84984985,0.486376022,2,DPF
4.854854855,0.486376022,2,DPF
4.85985986,0.486376022,2,DPF
4.864864865,0.486376022,2,DPF
4.86986987,0.486376022,2,DPF
4.874874875,0.486376022,2,DPF
4.87987988,0.486376022,2,DPF
4.884884885,0.486376022,2,DPF
4.88988989,0.486376022,2,DPF
4.894894895,0.486376022,2,DPF
4.8998999,0.486376022,2,DPF
4.904904905,0.486376022,2,DPF
4.90990991,0.486376022,2,DPF
4.914914915,0.486376022,2,DPF
4.91991992,0.486376022,2,DPF
4.924924925,0.486376022,2,DPF
4.92992993,0.486376022,2,DPF
4.934934935,0.486376022,2,DPF
4.93993994,0.486376022,2,DPF
4.944944945,0.486376022,2,DPF
4.94994995,0.486376022,2,DPF
4.954954955,0.486376022,2,DPF
4.95995996,0.486376022,2,DPF
4.964964965,0.486376022,2,DPF
4.96996997,0.486376022,2,DPF
4.974974975,0.486376022,2,DPF
4.97997998,0.486376022,2,DPF
4.984984985,0.486376022,2,DPF
4.98998999,0.486376022,2,DPF
4.994994995,1,2,DPF


==> results/privekube_workload/privekube/privekube_tasks_runtime_actual.csv <==
mean_pipelines_per_block,runtime,id,scheduler,realized_profit,n_allocated_tasks,,runtime_metrics_eval
10,2.498592844,0,KS,,,120,2.32645
20,2.688270888,0,KS,,,240,2.410867
30,4.510767896,0,KS,,,360,4.019837
40,5.258635931,0,KS,,,480,4.545597
50,6.733745424,0,KS,,,600,5.72808
,,,,,,,
10,0.376170853,1,OR,,,120,0.070213
20,0.512794708,1,OR,,,240,0.143918
30,1.242002139,1,OR,,,360,0.342917
40,1.475160532,1,OR,,,480,0.483667
50,1.665192309,1,OR,,,600,0.584577
,,,,,,,
10,0.284764337,2,DPF,,,120,0.030825
20,0.468544314,2,DPF,,,240,0.081036
30,1.011029591,2,DPF,,,360,0.187633
40,1.06814788,2,DPF,,,480,0.341116
50,1.469580978,2,DPF,,,600,0.494075


==> results/privekube_workload/simulator/privekube_workload.csv <==
mean_tasks_per_block,realized_profit,,n_allocated_tasks,scheduler_metric,scheduling_time,block_selecting_policy,data_lifetime,T,n_tasks
300,3071.536,0,1969,BatchOverflowRelevance,264.627287,LatestBlocksFirst,10,1,3469
350,3199.171,0,2145,BatchOverflowRelevance,342.770554,LatestBlocksFirst,10,1,4037
400,3387.521,0,2329,BatchOverflowRelevance,451.899063,LatestBlocksFirst,10,1,4660
450,3569.224,0,2460,BatchOverflowRelevance,553.86526,LatestBlocksFirst,10,1,5232
500,3765.317,0,2514,BatchOverflowRelevance,550.493672,LatestBlocksFirst,10,1,5815
550,3891.112,0,2685,BatchOverflowRelevance,562.778245,LatestBlocksFirst,10,1,6415
600,4115.969,0,2857,BatchOverflowRelevance,589.991253,LatestBlocksFirst,10,1,6993
300,3067.262,1,2328,DominantShares,19.159234,LatestBlocksFirst,10,1,3469
350,3020.147,1,2636,DominantShares,22.978686,LatestBlocksFirst,10,1,4037
400,3037.741,1,2806,DominantShares,26.350992,LatestBlocksFirst,10,1,4660
450,3140.114,1,2792,DominantShares,32.072135,LatestBlocksFirst,10,1,5232
500,3072.326,1,3160,DominantShares,35.131253,LatestBlocksFirst,10,1,5815
550,2923.892,1,3304,DominantShares,42.287313,LatestBlocksFirst,10,1,6415
600,2856.117,1,3377,DominantShares,42.566051,LatestBlocksFirst,10,1,6993


==> results/privekube_workload/simulator/privekube_workload_no_profits.csv <==
mean_tasks_per_block,n_allocated_tasks,id,realized_profit,scheduler_metric,block_selecting_policy,data_lifetime,T,n_tasks
300,2433,0,2.43E-06,BatchOverflowRelevance,LatestBlocksFirst,10,1,3487
400,3016,0,3.02E-06,BatchOverflowRelevance,LatestBlocksFirst,10,1,4683
500,3481,0,3.48E-06,BatchOverflowRelevance,LatestBlocksFirst,10,1,5823
600,3977,0,3.98E-06,BatchOverflowRelevance,LatestBlocksFirst,10,1,7006
300,2440,1,2.44E-06,DominantShares,LatestBlocksFirst,10,1,3487
400,3050,1,3.05E-06,DominantShares,LatestBlocksFirst,10,1,4683
500,3499,1,3.50E-06,DominantShares,LatestBlocksFirst,10,1,5823
600,4044,1,4.04E-06,DominantShares,LatestBlocksFirst,10,1,7006


==> results/privekube_workload/simulator/privekube_workload_no_profits_delay.csv <==
mean_tasks_per_block,average_delay,id,n_allocated_tasks,scheduler_metric,realized_profit,block_selecting_policy,data_lifetime,T,n_tasks
300,2.472234968,0,2433,BatchOverflowRelevance,2433,LatestBlocksFirst,10,1,3487
400,2.620555713,0,3016,BatchOverflowRelevance,3016,LatestBlocksFirst,10,1,4683
500,2.678971836,0,3481,BatchOverflowRelevance,3481,LatestBlocksFirst,10,1,5823
600,2.640337296,0,3977,BatchOverflowRelevance,3977,LatestBlocksFirst,10,1,7006
300,2.493450966,1,2440,DominantShares,2440,LatestBlocksFirst,10,1,3487
400,2.649259714,1,3050,DominantShares,3050,LatestBlocksFirst,10,1,4683
500,2.696336579,1,3499,DominantShares,3499,LatestBlocksFirst,10,1,5823
600,2.733234341,1,4044,DominantShares,4044,LatestBlocksFirst,10,1,7006


==> results/privekube_workload/simulator/privekube_workload_profits_delay.csv <==
mean_tasks_per_block,average_delay,id,n_allocated_tasks,scheduler_metric,realized_profit,block_selecting_policy,data_lifetime,T,n_tasks
300,3.039257197,0,1969,BatchOverflowRelevance,3071536,LatestBlocksFirst,10,1,3469
400,3.016704756,0,2329,BatchOverflowRelevance,3387521,LatestBlocksFirst,10,1,4660
500,3.011272592,0,2514,BatchOverflowRelevance,3765317,LatestBlocksFirst,10,1,5815
600,3.066951171,0,2857,BatchOverflowRelevance,4115969,LatestBlocksFirst,10,1,6993
300,2.351808538,1,2328,DominantShares,3067262,LatestBlocksFirst,10,1,3469
400,2.88956932,1,2806,DominantShares,3037741,LatestBlocksFirst,10,1,4660
500,3.193333713,1,3160,DominantShares,3072326,LatestBlocksFirst,10,1,5815
600,3.666293514,1,3377,DominantShares,2856117,LatestBlocksFirst,10,1,6993


==> results/privekube_workload/simulator_sk/privekube_workload_noprofits_ntasks.csv <==
mean_task_per_block,realized_profit,id,n_tasks,scheduler,scheduler_metric
250,4152,0,5407,time_based_budget_unlocking,DominantShares
500,7262,0,10877,time_based_budget_unlocking,DominantShares
750,9685,0,16407,time_based_budget_unlocking,DominantShares
1000,11917,0,21793,time_based_budget_unlocking,DominantShares
1250,13634,0,27217,time_based_budget_unlocking,DominantShares
1500,15185,0,32571,time_based_budget_unlocking,DominantShares
250,4141,1,5407,time_based_budget_unlocking,DynamicFlatRelevance
500,7175,1,10877,time_based_budget_unlocking,DynamicFlatRelevance
750,9714,1,16407,time_based_budget_unlocking,DynamicFlatRelevance
1000,11768,1,21793,time_based_budget_unlocking,DynamicFlatRelevance
1250,13581,1,27217,time_based_budget_unlocking,DynamicFlatRelevance
1500,15244,1,32571,time_based_budget_unlocking,DynamicFlatRelevance
250,4160,2,5407,time_based_budget_unlocking,BatchOverflowRelevance
500,7266,2,10877,time_based_budget_unlocking,BatchOverflowRelevance
750,9726,2,16407,time_based_budget_unlocking,BatchOverflowRelevance
1000,11837,2,21793,time_based_budget_unlocking,BatchOverflowRelevance
1250,13568,2,27217,time_based_budget_unlocking,BatchOverflowRelevance
1500,15272,2,32571,time_based_budget_unlocking,BatchOverflowRelevance
250,4206,3,5407,time_based_budget_unlocking,SoftKnapsack
500,7328,3,10877,time_based_budget_unlocking,SoftKnapsack
750,9917,3,16407,time_based_budget_unlocking,SoftKnapsack
1000,12086,3,21793,time_based_budget_unlocking,SoftKnapsack
1250,13838,3,27217,time_based_budget_unlocking,SoftKnapsack
1500,15489,3,32571,time_based_budget_unlocking,SoftKnapsack
250,4203,4,5407,time_based_budget_unlocking,Original DPF
500,7292,4,10877,time_based_budget_unlocking,Original DPF
750,9331,4,16407,time_based_budget_unlocking,Original DPF
1000,11046,4,21793,time_based_budget_unlocking,Original DPF
1250,12731,4,27217,time_based_budget_unlocking,Original DPF
1500,14547,4,32571,time_based_budget_unlocking,Original DPF
250,3841,5,5411,time_based_budget_unlocking,FCFS
500,6513,5,10871,time_based_budget_unlocking,FCFS
750,8614,5,16399,time_based_budget_unlocking,FCFS
1000,10344,5,21774,time_based_budget_unlocking,FCFS
1250,11831,5,27195,time_based_budget_unlocking,FCFS
1500,13312,5,32538,time_based_budget_unlocking,FCFS


==> results/privekube_workload/simulator_sk/privekube_workload_noprofits_ntasks_delay.csv <==
mean_task_per_block,avg_delay,id,n_tasks,scheduler,scheduler_metric
250,1.4966939954060505,0,5407,time_based_budget_unlocking,DominantShares
500,2.0350154033449055,0,10877,time_based_budget_unlocking,DominantShares
750,2.13100177259533,0,16407,time_based_budget_unlocking,DominantShares
1000,2.366076568554141,0,21793,time_based_budget_unlocking,DominantShares
1250,2.342367789710269,0,27217,time_based_budget_unlocking,DominantShares
1500,2.276563704060458,0,32571,time_based_budget_unlocking,DominantShares
250,1.520001687038989,1,5407,time_based_budget_unlocking,DynamicFlatRelevance
500,2.0131114639298504,1,10877,time_based_budget_unlocking,DynamicFlatRelevance
750,2.2040989200142405,1,16407,time_based_budget_unlocking,DynamicFlatRelevance
1000,2.3035905221649324,1,21793,time_based_budget_unlocking,DynamicFlatRelevance
1250,2.308554824678796,1,27217,time_based_budget_unlocking,DynamicFlatRelevance
1500,2.280516367884781,1,32571,time_based_budget_unlocking,DynamicFlatRelevance
250,1.4811422746522107,2,5407,time_based_budget_unlocking,BatchOverflowRelevance
500,2.006699656155124,2,10877,time_based_budget_unlocking,BatchOverflowRelevance
750,2.158144753222745,2,16407,time_based_budget_unlocking,BatchOverflowRelevance
1000,2.2742061343310045,2,21793,time_based_budget_unlocking,BatchOverflowRelevance
1250,2.242228626540917,2,27217,time_based_budget_unlocking,BatchOverflowRelevance
1500,2.2343555022645814,2,32571,time_based_budget_unlocking,BatchOverflowRelevance
250,1.4632104490213764,3,5407,time_based_budget_unlocking,SoftKnapsack
500,1.968449049528693,3,10877,time_based_budget_unlocking,SoftKnapsack
750,2.1930233488174977,3,16407,time_based_budget_unlocking,SoftKnapsack
1000,2.340289596635779,3,21793,time_based_budget_unlocking,SoftKnapsack
1250,2.29543401596784,3,27217,time_based_budget_unlocking,SoftKnapsack
1500,2.2599643699339653,3,32571,time_based_budget_unlocking,SoftKnapsack
250,0.9617005051652088,4,5407,time_based_budget_unlocking,Original DPF
500,1.5317508412133833,4,10877,time_based_budget_unlocking,Original DPF
750,1.4957800641458472,4,16407,time_based_budget_unlocking,Original DPF
1000,1.4133920451889168,4,21793,time_based_budget_unlocking,Original DPF
1250,1.3580107974596276,4,27217,time_based_budget_unlocking,Original DPF
1500,1.3993199553421474,4,32571,time_based_budget_unlocking,Original DPF


==> results/privekube_workload/simulator_sk/privekube_workload_profits_T.csv <==
T,realized_profit,id,n_tasks,scheduler,scheduler_metric
0.01,690027.0,0,21774,time_based_budget_unlocking,DominantShares
0.1,674043.0,0,21774,time_based_budget_unlocking,DominantShares
1.0,682021.0,0,21774,time_based_budget_unlocking,DominantShares
5.0,693006.0,0,21774,time_based_budget_unlocking,DominantShares
10.0,702956.0,0,21774,time_based_budget_unlocking,DominantShares
0.01,685753.0,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
0.1,858174.0,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
1.0,845006.0,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
5.0,869571.0,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
10.0,868912.0,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
0.01,706836.0,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
0.1,871116.0,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
1.0,899149.0,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
5.0,944984.0,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
10.0,968336.0,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
0.01,713641.0,3,21774,time_based_budget_unlocking,SoftKnapsack
0.1,932699.0,3,21774,time_based_budget_unlocking,SoftKnapsack
1.0,962118.0,3,21774,time_based_budget_unlocking,SoftKnapsack
5.0,1015517.0,3,21774,time_based_budget_unlocking,SoftKnapsack
10.0,1043126.0,3,21774,time_based_budget_unlocking,SoftKnapsack


==> results/privekube_workload/simulator_sk/privekube_workload_profits_T_delay.csv <==
T,avg_delay,id,n_tasks,scheduler,scheduler_metric
0.01,1.4116329710291002,0,21774,time_based_budget_unlocking,DominantShares
0.1,2.2916135446945205,0,21774,time_based_budget_unlocking,DominantShares
1.0,2.9266271375450374,0,21774,time_based_budget_unlocking,DominantShares
5.0,5.086390844618347,0,21774,time_based_budget_unlocking,DominantShares
10.0,7.9437359358691655,0,21774,time_based_budget_unlocking,DominantShares
0.01,1.5136668490587124,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
0.1,2.1199956089179275,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
1.0,2.6717202325452676,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
5.0,4.535522798046784,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
10.0,7.329431347625791,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
0.01,1.5079360677013793,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
0.1,2.154001650672872,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
1.0,2.62446212976663,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
5.0,4.565718782035471,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
10.0,7.32679723004925,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
0.01,1.5179240999609669,3,21774,time_based_budget_unlocking,SoftKnapsack
0.1,2.061360907579427,3,21774,time_based_budget_unlocking,SoftKnapsack
1.0,2.594199710672195,3,21774,time_based_budget_unlocking,SoftKnapsack
5.0,4.688496848280946,3,21774,time_based_budget_unlocking,SoftKnapsack
10.0,7.263926629327476,3,21774,time_based_budget_unlocking,SoftKnapsack


==> results/privekube_workload/simulator_sk/privekube_workload_profits_ntasks.csv <==
mean_task_per_block,realized_profit,id,n_tasks,scheduler,scheduler_metric
250,329193,0,5411,time_based_budget_unlocking,DominantShares
500,475315,0,10871,time_based_budget_unlocking,DominantShares
750,539816,0,16399,time_based_budget_unlocking,DominantShares
1000,682021,0,21774,time_based_budget_unlocking,DominantShares
1250,828833,0,27195,time_based_budget_unlocking,DominantShares
1500,957458,0,32538,time_based_budget_unlocking,DominantShares
250,344568,1,5411,time_based_budget_unlocking,DynamicFlatRelevance
500,499214,1,10871,time_based_budget_unlocking,DynamicFlatRelevance
750,722957,1,16399,time_based_budget_unlocking,DynamicFlatRelevance
1000,845006,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
1250,975640,1,27195,time_based_budget_unlocking,DynamicFlatRelevance
1500,1076371,1,32538,time_based_budget_unlocking,DynamicFlatRelevance
250,357350,2,5411,time_based_budget_unlocking,BatchOverflowRelevance
500,567540,2,10871,time_based_budget_unlocking,BatchOverflowRelevance
750,772097,2,16399,time_based_budget_unlocking,BatchOverflowRelevance
1000,899149,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
1250,1012294,2,27195,time_based_budget_unlocking,BatchOverflowRelevance
1500,1141781,2,32538,time_based_budget_unlocking,BatchOverflowRelevance
250,359316,3,5411,time_based_budget_unlocking,SoftKnapsack
500,593889,3,10871,time_based_budget_unlocking,SoftKnapsack
750,810645,3,16399,time_based_budget_unlocking,SoftKnapsack
1000,962118,3,21774,time_based_budget_unlocking,SoftKnapsack
1250,1113523,3,27195,time_based_budget_unlocking,SoftKnapsack
1500,1237827,3,32538,time_based_budget_unlocking,SoftKnapsack
250,317905,4,5411,time_based_budget_unlocking,Original DPF
500,462837,4,10871,time_based_budget_unlocking,Original DPF
750,541311,4,16399,time_based_budget_unlocking,Original DPF
1000,674398,4,21774,time_based_budget_unlocking,Original DPF
1250,757422,4,27195,time_based_budget_unlocking,Original DPF
1500,825267,4,32538,time_based_budget_unlocking,Original DPF
250,284600,5,5411,time_based_budget_unlocking,FCFS
500,371660,5,10871,time_based_budget_unlocking,FCFS
750,464123,5,16399,time_based_budget_unlocking,FCFS
1000,605427,5,21774,time_based_budget_unlocking,FCFS
1250,724440,5,27195,time_based_budget_unlocking,FCFS
1500,825163,5,32538,time_based_budget_unlocking,FCFS


==> results/privekube_workload/simulator_sk/privekube_workload_profits_ntasks_delay.csv <==
mean_task_per_block,avg_delay,id,n_tasks,scheduler,scheduler_metric
250,1.5451699611181335,0,5411,time_based_budget_unlocking,DominantShares
500,2.5448458995123477,0,10871,time_based_budget_unlocking,DominantShares
750,3.153560244231624,0,16399,time_based_budget_unlocking,DominantShares
1000,2.9266271375450374,0,21774,time_based_budget_unlocking,DominantShares
1250,2.979565863515283,0,27195,time_based_budget_unlocking,DominantShares
1500,2.8585924702798065,0,32538,time_based_budget_unlocking,DominantShares
250,1.6318196428649097,1,5411,time_based_budget_unlocking,DynamicFlatRelevance
500,2.098784202426185,1,10871,time_based_budget_unlocking,DynamicFlatRelevance
750,2.4584845703689395,1,16399,time_based_budget_unlocking,DynamicFlatRelevance
1000,2.6717202325452676,1,21774,time_based_budget_unlocking,DynamicFlatRelevance
1250,2.5849990432978385,1,27195,time_based_budget_unlocking,DynamicFlatRelevance
1500,2.408949566691874,1,32538,time_based_budget_unlocking,DynamicFlatRelevance
250,2.1489606881726933,2,5411,time_based_budget_unlocking,BatchOverflowRelevance
500,2.5437612356731965,2,10871,time_based_budget_unlocking,BatchOverflowRelevance
750,2.587898925925561,2,16399,time_based_budget_unlocking,BatchOverflowRelevance
1000,2.62446212976663,2,21774,time_based_budget_unlocking,BatchOverflowRelevance
1250,2.7399961009123692,2,27195,time_based_budget_unlocking,BatchOverflowRelevance
1500,2.4691713611326205,2,32538,time_based_budget_unlocking,BatchOverflowRelevance
250,2.1937773821257824,3,5411,time_based_budget_unlocking,SoftKnapsack
500,2.456576452050537,3,10871,time_based_budget_unlocking,SoftKnapsack
750,2.4362275232469073,3,16399,time_based_budget_unlocking,SoftKnapsack
1000,2.594199710672195,3,21774,time_based_budget_unlocking,SoftKnapsack
1250,2.5945272929232526,3,27195,time_based_budget_unlocking,SoftKnapsack
1500,2.47665147457148,3,32538,time_based_budget_unlocking,SoftKnapsack
250,0.9543246169548989,4,5411,time_based_budget_unlocking,Original DPF
500,1.597133714595108,4,10871,time_based_budget_unlocking,Original DPF
750,1.5266501030435824,4,16399,time_based_budget_unlocking,Original DPF
1000,1.4021706025002405,4,21774,time_based_budget_unlocking,Original DPF
1250,1.3863220619180987,4,27195,time_based_budget_unlocking,Original DPF
1500,1.3411616215902395,4,32538,time_based_budget_unlocking,Original DPF


==> results/rdp_curves_example/rdp_curves_example.csv <==
alpha,epsilon,id
1.5,0.06676012,0
1.75,0.08316787,0
2.0,0.10200828,0
2.5,0.14945146,0
3.0,0.21584088,0
4.0,0.44754085,0
5.0,0.85471594,0
6.0,1.3631676,0
8.0,2.4188395,0
16.0,6.5212874,0
32.0,14.568986,0
64.0,30.591702,0
1.5,0.1875,1
1.75,0.21875,1
2.0,0.25,1
2.5,0.3125,1
3.0,0.375,1
4.0,0.5,1
5.0,0.625,1
6.0,0.75,1
8.0,1.0,1
16.0,2.0,1
32.0,4.0,1
64.0,8.0,1
1.5,0.2875877,2
1.75,0.3256874,2
2.0,0.35985079,2
2.5,0.41700376,2
3.0,0.4613152,2
4.0,0.5223348,2
5.0,0.56050438,2
6.0,0.5859494,2
8.0,0.61730864,2
16.0,0.66301355,2
32.0,0.68525521,2
64.0,0.69622894,2
1.5,0.54184783,3
1.75,0.62760527,3
2.0,0.71185907,3
2.5,0.87895523,3
3.0,1.05215608,3
4.0,1.46987564,3
5.0,2.04022033,3
6.0,2.69911705,3
8.0,4.03614809,3
16.0,9.18430099,3
32.0,19.25424115,3
64.0,39.28793045,3


==> results/rdp_curves_example/rdp_curves_example_normalized.csv <==
alpha,epsilon,id
1.5,0.06676012,0
1.75,0.08316787,0
2.0,0.10200828,0
2.5,0.14945146,0
3.0,0.21584088,0
4.0,0.44754085,0
5.0,0.85471594,0
6.0,1.3631676,0
8.0,2.4188395,0
16.0,6.5212874,0
32.0,14.568986,0
64.0,30.591702,0
1.5,0.1875,1
1.75,0.21875,1
2.0,0.25,1
2.5,0.3125,1
3.0,0.375,1
4.0,0.5,1
5.0,0.625,1
6.0,0.75,1
8.0,1.0,1
16.0,2.0,1
32.0,4.0,1
64.0,8.0,1
1.5,0.2875877,2
1.75,0.3256874,2
2.0,0.35985079,2
2.5,0.41700376,2
3.0,0.4613152,2
4.0,0.5223348,2
5.0,0.56050438,2
6.0,0.5859494,2
8.0,0.61730864,2
16.0,0.66301355,2
32.0,0.68525521,2
64.0,0.69622894,2
1.5,0.54184783,3
1.75,0.62760527,3
2.0,0.71185907,3
2.5,0.87895523,3
3.0,1.05215608,3
4.0,1.46987564,3
5.0,2.04022033,3
6.0,2.69911705,3
8.0,4.03614809,3
16.0,9.18430099,3
32.0,19.25424115,3
64.0,39.28793045,3


==> results/rdp_curves_example/rdp_to_dp_curves_example.csv <==
alpha,epsilon,id
1.5,27.697783,0
1.75,18.503849,0
2.0,13.917519,0
2.5,9.359792,0
3.0,7.123596,0
4.0,5.052711,0
5.0,4.3085938,0
6.0,4.12627,0
8.0,4.3924837,0
16.0,7.442322,0
32.0,15.0146475,0
64.0,30.810995,0
1.5,27.818521,1
1.75,18.639431,1
2.0,14.065511,1
2.5,9.5228405,1
3.0,7.2827554,1
4.0,5.1051702,1
5.0,4.0788774,1
6.0,3.5131023,1
8.0,2.9736445,1
16.0,2.921034,1
32.0,4.4456615,1
64.0,8.219294,1
1.5,27.91861,2
1.75,18.746368,2
2.0,14.175362,2
2.5,9.627344,2
3.0,7.3690705,2
4.0,5.1275053,2
5.0,4.014382,2
6.0,3.3490517,2
8.0,2.590953,2
16.0,1.5840477,2
32.0,1.1309168,2
64.0,0.91552275,2
1.5,28.172869,3
1.75,19.048286,3
2.0,14.5273695,3
2.5,10.089295,3
3.0,7.9599113,3
4.0,6.075046,3
5.0,5.4940977,3
6.0,5.462219,3
8.0,6.0097923,3
16.0,10.105335,3
32.0,19.699903,3
64.0,39.507225,3


==> results/simplified_single_block_killer/gaussian.csv <==
alpha,epsilon,id
2.5,0.5377000064565559,0
3.0,0.3534786913462021,0
4.0,0.32455107965465546,0
5.0,0.35103639679473847,0
6.0,0.3897412360180157,0
8.0,0.47873825494947453,0
16.0,0.8665068592350578,0
32.0,1.661713495542972,0
64.0,3.2595669060919366,0
2.5,0.00935922060792689,1
3.0,0.006236249569681253,1
4.0,0.0058931019327472575,1
5.0,0.0065807703994714625,1
6.0,0.00758044299271283,1
8.0,0.010695538121838481,1
16.0,33.44554855458931,1
32.0,116.80055311995604,1
64.0,278.30316573564437,1


==> results/simplified_single_block_killer/normalized_rdp_curves_example.csv <==
alpha,normalized_epsilon,id,max_tasks
1.5,-0.0037865146641839326,0,-264
1.75,-0.00987662073042375,0,-101
2.0,-0.026735158624335054,0,-37
2.5,0.1892606063374588,0,5
3.0,0.06980071096344291,0,14
4.0,0.08295736203533409,0,12
5.0,0.1305682804153312,0,7
6.0,0.18836352550775531,0,5
8.0,0.3013621137817446,0,3
16.0,0.7182852570125828,0,1
32.0,1.5248555616494806,0,0
64.0,3.1277600443094222,0,0
1.5,-0.010634664819872812,1,-94
1.75,-0.02597770971867135,1,-38
2.0,-0.06552203072224885,1,-15
2.5,0.39574012512461154,1,2
3.0,0.12127112626343577,1,8
4.0,0.09268132957620974,1,10
5.0,0.09547636991487722,1,10
6.0,0.103635564791018,1,9
8.0,0.1245895454335621,1,8
16.0,0.22028940390284985,1,4
32.0,0.41865797980709996,1,2
64.0,0.8179368494919104,1,1
1.5,-0.016311460244363394,2,-61
1.75,-0.03867708679418882,2,-25
2.0,-0.09431261807122207,2,-10
2.5,0.5280803845114671,2,1
3.0,0.14918457031051233,2,6
4.0,0.09682136749584719,2,10
5.0,0.08562387763806226,2,11
6.0,0.08096692934394416,2,12
8.0,0.07691020284981043,2,13
16.0,0.07302742985450617,2,13
32.0,0.07172189046772251,2,13
64.0,0.07118391321358654,2,14
1.5,-0.030732640295602263,3,-32
1.75,-0.07453141724328391,3,-13
2.0,-0.186569807417806,3,-5
2.5,1.1130811286372215,3,0
3.0,0.340256407537391,3,2
4.0,0.27246005725376443,3,3
5.0,0.3116685294958926,3,3
6.0,0.37296602655175515,3,2
8.0,0.5028618558356399,3,1
16.0,1.011602095175727,3,0
32.0,2.015235425644433,3,0
64.0,4.0168807569162865,3,0


==> results/simplified_single_block_killer/subsampled.csv <==
alpha,epsilon,id
2.5,0.5377000064565559,0
3.0,0.3534786913462021,0
4.0,0.32455107965465546,0
5.0,0.35103639679473847,0
6.0,0.3897412360180157,0
8.0,0.47873825494947453,0
16.0,0.8665068592350578,0
32.0,1.661713495542972,0
64.0,3.2595669060919366,0
2.5,0.00935922060792689,1
3.0,0.006236249569681253,1
4.0,0.0058931019327472575,1
5.0,0.0065807703994714625,1
6.0,0.00758044299271283,1
8.0,0.010695538121838481,1
16.0,33.44554855458931,1
32.0,116.80055311995604,1
64.0,278.30316573564437,1


==> results/single_block_killer/rdp_curves_block.csv <==
alpha,epsilon,id
1.5,0.0,0
1.75,0.0,0
2.0,0.0,0
2.5,2.3247163566865146,0
3.0,4.243537267514886,0
4.0,6.162358178343258,0
5.0,7.121768633757442,0
6.0,7.697414907005954,0
8.0,8.35529636214711,0
16.0,9.232471635668652,0
32.0,9.628615307581606,0
64.0,9.817255151349679,0
1.5,0.75,1
1.75,0.875,1
2.0,1.0,1
2.5,1.25,1
3.0,1.5,1
4.0,2.0,1
5.0,2.5,1
6.0,3.0,1
8.0,4.0,1
16.0,8.0,1
32.0,16.0,1
64.0,32.0,1
1.5,0.012725374351154145,2
1.75,0.01493888473141526,2
2.0,0.017181342207453428,2
2.5,0.021757533233085147,2
3.0,0.026463757458466065,2
4.0,0.03631540489107552,2
5.0,0.0468667242169153,2
6.0,0.05834981489381656,2
8.0,0.08936439076060279,2
16.0,308.7850783696245,2
32.0,1124.6275937048072,2
64.0,2732.173187455178,2


==> results/single_block_killer/rdp_curves_block_oldmix.csv <==
alpha,epsilon,id
1.5,0.0,0
1.75,0.0,0
2.0,0.0,0
2.5,2.3247163566865146,0
3.0,4.243537267514886,0
4.0,6.162358178343258,0
5.0,7.121768633757442,0
6.0,7.697414907005954,0
8.0,8.35529636214711,0
16.0,9.232471635668652,0
32.0,9.628615307581606,0
64.0,9.817255151349679,0
1.5,0.313023396305879,1
1.75,0.3640957567004681,1
2.0,0.41459381262075756,1
2.5,0.5135301964572977,1
3.0,0.6092320009782419,1
4.0,0.7891651223214745,1
5.0,0.952137413607209,1
6.0,1.0976987072683684,1
8.0,1.3406818010158716,1
16.0,1.9158904231168314,1
32.0,2.4925964153184066,1
64.0,3.3134438090333718,1
1.5,0.1474748538932854,2
1.75,0.17197863456887946,2
2.0,0.1964420784034461,2
2.5,0.24522077938150005,2
3.0,0.2937581263470373,2
4.0,0.38991214963384174,2
5.0,0.48454694505271867,2
6.0,0.5773702837177718,2
8.0,0.7567677343437431,2
16.0,1.3866450975741902,2
32.0,2.3820575858891315,2
64.0,4.091222063547348,2


==> results/single_block_killer/rdp_curves_normalized.csv <==
alpha,epsilon,id
2.5,0.5377000064565559,0
3.0,0.3534786913462021,0
4.0,0.32455107965465546,0
5.0,0.35103639679473847,0
6.0,0.3897412360180157,0
8.0,0.47873825494947453,0
16.0,0.8665068592350578,0
32.0,1.661713495542972,0
64.0,3.2595669060919366,0
2.5,0.00935922060792689,1
3.0,0.006236249569681253,1
4.0,0.0058931019327472575,1
5.0,0.0065807703994714625,1
6.0,0.00758044299271283,1
8.0,0.010695538121838481,1
16.0,33.44554855458931,1
32.0,116.80055311995604,1
64.0,278.30316573564437,1


==> results/single_block_killer/rdp_curves_normalized_mixed.csv <==
alpha,epsilon,id
2.5,0.22090015196058033,0
3.0,0.14356702028801138,0
4.0,0.1280621962376164,0
5.0,0.1336939547704545,0
6.0,0.14260615031538396,0
8.0,0.16045891646521426,0
16.0,0.20751652414668642,0
32.0,0.25887381889228944,0
64.0,0.33751224328501217,0
2.5,0.1054841717253714,1
3.0,0.06922482538230869,1
4.0,0.06327320456706545,1
5.0,0.0680374454676818,1
6.0,0.07500833600541226,1
8.0,0.09057341613544777,1
16.0,0.1501921860465877,1
32.0,0.24739357735203013,1
64.0,0.41673787636912807,1


==> results/single_block_killer/single_block_dpf_killer.csv <==
n_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
0,0,0,basic_scheduler,DominantShares
10,7,0,basic_scheduler,DominantShares
20,7,0,basic_scheduler,DominantShares
30,7,0,basic_scheduler,DominantShares
40,7,0,basic_scheduler,DominantShares
50,7,0,basic_scheduler,DominantShares
60,7,0,basic_scheduler,DominantShares
70,7,0,basic_scheduler,DominantShares
80,7,0,basic_scheduler,DominantShares
90,7,0,basic_scheduler,DominantShares
100,7,0,basic_scheduler,DominantShares
110,7,0,basic_scheduler,DominantShares
120,7,0,basic_scheduler,DominantShares
130,7,0,basic_scheduler,DominantShares
140,7,0,basic_scheduler,DominantShares
150,7,0,basic_scheduler,DominantShares
160,7,0,basic_scheduler,DominantShares
170,7,0,basic_scheduler,DominantShares
180,7,0,basic_scheduler,DominantShares
190,7,0,basic_scheduler,DominantShares
200,7,0,basic_scheduler,DominantShares
0,0,1,simplex,""""""
10,7,1,simplex,""""""
20,10,1,simplex,""""""
30,18,1,simplex,""""""
40,20,1,simplex,""""""
50,26,1,simplex,""""""
60,32,1,simplex,""""""
70,36,1,simplex,""""""
80,41,1,simplex,""""""
90,45,1,simplex,""""""
100,49,1,simplex,""""""
110,53,1,simplex,""""""
120,58,1,simplex,""""""
130,65,1,simplex,""""""
140,69,1,simplex,""""""
150,72,1,simplex,""""""
160,78,1,simplex,""""""
170,83,1,simplex,""""""
180,87,1,simplex,""""""
190,93,1,simplex,""""""
200,98,1,simplex,""""""


==> results/single_block_killer/standard_epsilon_bound.csv <==
alpha,epsilon,id
1.5,23.775850929940457,0
1.75,16.22556728662697,0
2.0,12.512925464970229,0
2.5,8.925283643313485,0
3.0,7.256462732485114,0
4.0,5.837641821656742,0
5.0,5.378231366242558,0
6.0,5.302585092994046,0
8.0,5.64470363785289,0
16.0,8.767528364331348,0
32.0,16.371384692418395,0
64.0,32.18274484865032,0
1.5,23.03857630429161,1
1.75,15.365506171358387,1
2.0,11.530106807177683,1
2.5,7.697041176546571,1
3.0,5.782926489943581,1
4.0,3.873957226547818,1
5.0,2.9250980904594726,1
6.0,2.3609349078878625,1
8.0,1.7340680286134926,1
16.0,309.5526067339558,1
32.0,1124.9989783972255,1
64.0,2732.355932303828,1


==> results/single_block_killer_offline_schedulers/single_block_dpf_killer_offline_schedulers.csv <==
n_tasks,n_allocated_tasks,id,scheduler,scheduler_metric
0,0,0,basic_scheduler,DominantShares
10,7,0,basic_scheduler,DominantShares
20,7,0,basic_scheduler,DominantShares
30,7,0,basic_scheduler,DominantShares
40,7,0,basic_scheduler,DominantShares
50,7,0,basic_scheduler,DominantShares
60,7,0,basic_scheduler,DominantShares
70,7,0,basic_scheduler,DominantShares
80,7,0,basic_scheduler,DominantShares
90,7,0,basic_scheduler,DominantShares
100,7,0,basic_scheduler,DominantShares
110,7,0,basic_scheduler,DominantShares
120,7,0,basic_scheduler,DominantShares
130,7,0,basic_scheduler,DominantShares
140,7,0,basic_scheduler,DominantShares
150,7,0,basic_scheduler,DominantShares
160,7,0,basic_scheduler,DominantShares
170,7,0,basic_scheduler,DominantShares
180,7,0,basic_scheduler,DominantShares
190,7,0,basic_scheduler,DominantShares
200,7,0,basic_scheduler,DominantShares
0,0,1,basic_scheduler,FlatRelevance
10,7,1,basic_scheduler,FlatRelevance
20,7,1,basic_scheduler,FlatRelevance
30,7,1,basic_scheduler,FlatRelevance
40,7,1,basic_scheduler,FlatRelevance
50,7,1,basic_scheduler,FlatRelevance
60,7,1,basic_scheduler,FlatRelevance
70,7,1,basic_scheduler,FlatRelevance
80,7,1,basic_scheduler,FlatRelevance
90,7,1,basic_scheduler,FlatRelevance
100,7,1,basic_scheduler,FlatRelevance
110,7,1,basic_scheduler,FlatRelevance
120,7,1,basic_scheduler,FlatRelevance
130,7,1,basic_scheduler,FlatRelevance
140,7,1,basic_scheduler,FlatRelevance
150,7,1,basic_scheduler,FlatRelevance
160,7,1,basic_scheduler,FlatRelevance
170,7,1,basic_scheduler,FlatRelevance
180,7,1,basic_scheduler,FlatRelevance
190,7,1,basic_scheduler,FlatRelevance
200,7,1,basic_scheduler,FlatRelevance
0,0,2,basic_scheduler,OverflowRelevance
10,7,2,basic_scheduler,OverflowRelevance
20,10,2,basic_scheduler,OverflowRelevance
30,18,2,basic_scheduler,OverflowRelevance
40,20,2,basic_scheduler,OverflowRelevance
50,26,2,basic_scheduler,OverflowRelevance
60,32,2,basic_scheduler,OverflowRelevance
70,36,2,basic_scheduler,OverflowRelevance
80,41,2,basic_scheduler,OverflowRelevance
90,45,2,basic_scheduler,OverflowRelevance
100,49,2,basic_scheduler,OverflowRelevance
110,53,2,basic_scheduler,OverflowRelevance
120,58,2,basic_scheduler,OverflowRelevance
130,65,2,basic_scheduler,OverflowRelevance
140,69,2,basic_scheduler,OverflowRelevance
150,72,2,basic_scheduler,OverflowRelevance
160,78,2,basic_scheduler,OverflowRelevance
170,83,2,basic_scheduler,OverflowRelevance
180,87,2,basic_scheduler,OverflowRelevance
190,93,2,basic_scheduler,OverflowRelevance
200,98,2,basic_scheduler,OverflowRelevance
0,0,3,simplex,""""""
10,7,3,simplex,""""""
20,10,3,simplex,""""""
30,18,3,simplex,""""""
40,20,3,simplex,""""""
50,26,3,simplex,""""""
60,32,3,simplex,""""""
70,36,3,simplex,""""""
80,41,3,simplex,""""""
90,45,3,simplex,""""""
100,49,3,simplex,""""""
110,53,3,simplex,""""""
120,58,3,simplex,""""""
130,65,3,simplex,""""""
140,69,3,simplex,""""""
150,72,3,simplex,""""""
160,78,3,simplex,""""""
170,83,3,simplex,""""""
180,87,3,simplex,""""""
190,93,3,simplex,""""""
200,98,3,simplex,""""""

